Fingerprinting the Fingerprinters: Learning to Detect Browser Fingerprinting Behaviors

Browser fingerprinting is an invasive and opaque stateless tracking technique. Browser vendors, academics, and standards bodies have long struggled to provide meaningful protections against browser fingerprinting that are both accurate and do not degrade user experience. We propose FP-Inspector, a machine learning based syntactic-semantic approach to accurately detect browser fingerprinting. We show that FP-Inspector performs well, allowing us to detect 26% more fingerprinting scripts than the state-of-the-art. We show that an API-level fingerprinting countermeasure, built upon FP-Inspector, helps reduce website breakage by a factor of 2. We use FP-Inspector to perform a measurement study of browser fingerprinting on top-100K websites. We find that browser fingerprinting is now present on more than 10% of the top-100K websites and over a quarter of the top-10K websites. We also discover previously unreported uses of JavaScript APIs by fingerprinting scripts suggesting that they are looking to exploit APIs in new and unexpected ways.

==> docs/feature_mapping.txt <==
f0,Identifier:remoteCandidateId
f1,ArrayExpression:Entry
f2,AssignmentPattern:login
f3,NewExpression:cssText
f4,BinaryExpression:IntersectionObserverEntry
f5,Identifier:getShaderSource
f6,IfStatement:detach
f7,IfStatement:blocked
f8,UnaryExpression:selectedIndex
f9,LogicalExpression:imageWidth
f10,ReturnStatement:ReadableStreamBYOBReader
f11,Property:requestFullscreen
f12,NewExpression:tooltip
f13,MethodDefinition:size
f14,VariableDeclarator:keyText
f15,MemberExpression:serviceWorkerRegistration
f16,MemberExpression:networkState
f17,Literal:crypto
f18,SwitchCase:statusCode
f19,CallExpression:mozCancelFullScreen
f20,ConditionalExpression:submit
f21,ReturnStatement:blocked
f22,FunctionDeclaration:exportKey
f23,SwitchCase:webglcontextrestored
f24,ConditionalExpression:dragend
f25,AssignmentExpression:tooLong
f26,Identifier:globalAlpha
f27,IfStatement:DOMParser
f28,Identifier:gbk
f29,ArrayExpression:touchend
f30,VariableDeclarator:ondataavailable
f31,ConditionalExpression:commit
f32,IfStatement:results
f33,AssignmentExpression:waiting
f34,SwitchStatement:ext
f35,ReturnStatement:contextmenu
f36,Property:sourceBuffer
f37,VariableDeclarator:iterations
f38,MemberExpression:selectionchange
f39,ArrayExpression:continue
f40,Identifier:frontFace
f41,SwitchCase:false
f42,Literal:isFramebuffer
f43,ConditionalExpression:userAgent
f44,BinaryExpression:click
f45,MemberExpression:cancelScheduledValues
f46,UnaryExpression:over
f47,AssignmentExpression:screenX
f48,ReturnStatement:body
f49,Property:voice
f50,ArrayExpression:createOscillator
f51,SwitchCase:element
f52,MemberExpression:pointerout
f53,BinaryExpression:pt
f54,Literal:gfx
f55,AssignmentExpression:span
f56,ReturnStatement:filter
f57,VariableDeclarator:MediaSource
f58,ReturnStatement:ImageCapture
f59,ArrayExpression:CSSSupportsRule
f60,ReturnStatement:submit
f61,Literal:canvas
f62,Identifier:requestIdleCallback
f63,ConditionalExpression:Object
f64,ArrayExpression:create
f65,CallExpression:specularConstant
f66,ArrayExpression:dateTime
f67,NewExpression:highWaterMark
f68,UnaryExpression:BiquadFilterNode
f69,MethodDefinition:valueOf
f70,Literal:keepalive
f71,ArrayExpression:createShader
f72,Identifier:HTMLTableColElement
f73,NewExpression:require
f74,BinaryExpression:timestamps
f75,NewExpression:span
f76,ReturnStatement:invalid
f77,ArrayExpression:pagehide
f78,Property:importScripts
f79,FunctionDeclaration:currentTarget
f80,FunctionExpression:sdp
f81,ArrayExpression:returnValue
f82,LogicalExpression:colspan
f83,ConditionalExpression:closePath
f84,ConditionalExpression:lineNumber
f85,MemberExpression:self
f86,MemberExpression:regions
f87,ArrayExpression:DataView
f88,Literal:SECURITY_ERROR
f89,Literal:PushSubscription
f90,AssignmentExpression:replaceWith
f91,LogicalExpression:Int32Array
f92,AssignmentExpression:relay
f93,Literal:activeTexture
f94,VariableDeclarator:enable
f95,ArrayExpression:onactivate
f96,MemberExpression:setPeriodicWave
f97,AssignmentExpression:Event
f98,ArrayExpression:debit
f99,ReturnStatement:MSFullscreenChange
f100,Literal:reject
f101,Literal:inputMode
f102,Identifier:animation
f103,MemberExpression:requestData
f104,Literal:rate
f105,ArrowFunctionExpression:point
f106,NewExpression:foo
f107,Literal:senderId
f108,Property:tBodies
f109,MemberExpression:hasChildNodes
f110,Literal:clearDepth
f111,ArrayExpression:hspace
f112,MemberExpression:documentElement
f113,FunctionDeclaration:requestFrame
f114,Identifier:CSSKeyframesRule
f115,FunctionDeclaration:observer
f116,MemberExpression:caller
f117,Identifier:SVGAltGlyphDefElement
f118,ArrayExpression:reversed
f119,Literal:minLength
f120,Identifier:frameBorder
f121,ConditionalExpression:ended
f122,LogicalExpression:touchstart
f123,Literal:offsetNode
f124,Property:kind
f125,BinaryExpression:root
f126,FunctionExpression:keydown
f127,BinaryExpression:canplay
f128,FunctionDeclaration:innerHTML
f129,CallExpression:callback
f130,Literal:insertCell
f131,Identifier:MSGesture
f132,Identifier:ServiceWorkerClient
f133,BinaryExpression:PluginArray
f134,MemberExpression:trackDefaults
f135,ConditionalExpression:urls
f136,Identifier:onratechange
f137,SwitchCase:querySelectorAll
f138,BinaryExpression:msFullscreenElement
f139,VariableDeclarator:pan
f140,MemberExpression:openRequest
f141,VariableDeclarator:mul
f142,Identifier:scrollamount
f143,VariableDeclarator:getBufferSubData
f144,Literal:ownerDocument
f145,Literal:SVGMarkerElement
f146,ArrayExpression:long
f147,LogicalExpression:form
f148,Literal:SpeechGrammarList
f149,FunctionDeclaration:login
f150,Identifier:createVertexArrayOES
f151,BinaryExpression:shippingAddress
f152,Property:Web
f153,FunctionExpression:always
f154,Identifier:msMatchesSelector
f155,MemberExpression:exponentialRampToValueAtTime
f156,ReturnStatement:notification
f157,TemplateElement:send
f158,Property:onafterprint
f159,CallExpression:readOnly
f160,WhileStatement:currentNode
f161,AssignmentExpression:intl
f162,Property:wifi
f163,Identifier:MediaStreamTrack
f164,BinaryExpression:resize
f165,Identifier:patternUnits
f166,ConditionalExpression:acceleration
f167,BinaryExpression:validationURL
f168,MemberExpression:defaultSelected
f169,NewExpression:root
f170,Property:xMinYMin
f171,ForInStatement:record
f172,UnaryExpression:viewport
f173,VariableDeclarator:unwatch
f174,VariableDeclarator:MessageEvent
f175,Identifier:InvalidCharacterError
f176,MemberExpression:RTCIceTransport
f177,FunctionExpression:clearRect
f178,Property:addRule
f179,FunctionDeclaration:css
f180,Literal:normal
f181,WhileStatement:callback
f182,UnaryExpression:extend
f183,NewExpression:activate
f184,CallExpression:lower
f185,UnaryExpression:showModal
f186,IfStatement:clear
f187,NewExpression:empty
f188,FunctionDeclaration:match
f189,VariableDeclarator:keyboard
f190,AssignmentExpression:onclose
f191,VariableDeclarator:Name
f192,ConditionalExpression:altitude
f193,Property:maskContentUnits
f194,ConditionalExpression:mozSlice
f195,ReturnStatement:middle
f196,Literal:none
f197,CallExpression:codec
f198,AssignmentExpression:toolbar
f199,IfStatement:matrix3d
f200,ReturnStatement:spellcheck
f201,VariableDeclarator:rowspan
f202,ArrayExpression:direction
f203,AssignmentExpression:this
f204,Identifier:createRadialGradient
f205,LogicalExpression:target
f206,Literal:importKey
f207,VariableDeclarator:stalled
f208,SequenceExpression:Rect
f209,FunctionDeclaration:which
f210,Literal:regionAnchorX
f211,Identifier:in1
f212,ArrayExpression:presentation
f213,WhileStatement:instanceof
f214,MemberExpression:read
f215,CallExpression:InstallTrigger
f216,VariableDeclarator:createTextNode
f217,UpdateExpression:element
f218,MemberExpression:current
f219,ConditionalExpression:deg
f220,BinaryExpression:innerHTML
f221,Literal:selectNode
f222,NewExpression:onmouseup
f223,SwitchStatement:save
f224,Literal:CSSRuleList
f225,SequenceExpression:playing
f226,AssignmentExpression:time
f227,MemberExpression:drawArrays
f228,ArrayExpression:availWidth
f229,CallExpression:reserve
f230,CallExpression:IN
f231,SwitchCase:notification
f232,CallExpression:newVersion
f233,CallExpression:alpha
f234,LogicalExpression:track
f235,Identifier:eventHandler
f236,Property:unwatch
f237,MemberExpression:mozWriteAudio
f238,CallExpression:createTransformFeedback
f239,NewExpression:requestStart
f240,VariableDeclarator:appendChild
f241,SwitchStatement:method
f242,Property:onplaying
f243,ReturnStatement:effect
f244,AssignmentPattern:device
f245,Property:uniform4iv
f246,FunctionExpression:readyState
f247,AssignmentExpression:FileError
f248,Identifier:strokeStyle
f249,ConditionalExpression:pattern
f250,ConditionalExpression:role
f251,MemberExpression:ic
f252,MemberExpression:ATTRIBUTE_NODE
f253,MemberExpression:focusin
f254,CallExpression:toolbar
f255,Identifier:groupCollapsed
f256,FunctionDeclaration:properties
f257,Identifier:marginHeight
f258,CallExpression:clip
f259,Property:defaultStatus
f260,ReturnStatement:touchstart
f261,Literal:onmessage
f262,AssignmentExpression:InvalidCharacterError
f263,NewExpression:xml
f264,BinaryExpression:radio
f265,FunctionExpression:storage
f266,FunctionExpression:rootNode
f267,ArrayExpression:mouseout
f268,CallExpression:alphabetic
f269,SequenceExpression:timeout
f270,SwitchCase:characterData
f271,Property:MIDIConnectionEvent
f272,AssignmentExpression:reserve
f273,BinaryExpression:PerformanceResourceTiming
f274,SwitchCase:PERCENTAGE
f275,ConditionalExpression:integer
f276,Identifier:setActionHandler
f277,Literal:toBlob
f278,Identifier:toJson
f279,Identifier:stencilOp
f280,MemberExpression:function
f281,BinaryExpression:readValue
f282,AssignmentExpression:off
f283,FunctionDeclaration:address
f284,VariableDeclarator:ontouchstart
f285,SwitchStatement:attributeName
f286,ConditionalExpression:Client
f287,Identifier:idle
f288,FunctionDeclaration:shape
f289,FunctionDeclaration:isRemote
f290,Literal:releaseInterface
f291,Identifier:HTMLDataElement
f292,SequenceExpression:imageWidth
f293,Identifier:PushManager
f294,MemberExpression:unregister
f295,Identifier:onseeked
f296,AssignmentPattern:element
f297,ArrayExpression:animationiteration
f298,CallExpression:extend
f299,AssignmentExpression:isEnabled
f300,ForStatement:offset
f301,CallExpression:online
f302,FunctionExpression:m41
f303,MemberExpression:m31
f304,MemberExpression:PERSISTENT
f305,Property:name
f306,SwitchCase:dragstart
f307,Literal:removeAsync
f308,ArrayExpression:delete
f309,VariableDeclarator:drawArrays
f310,FunctionExpression:copy
f311,SwitchCase:contentEditable
f312,Literal:VideoTrack
f313,FunctionDeclaration:suffixes
f314,FunctionExpression:compareDocumentPosition
f315,Identifier:getUniformBlockIndex
f316,CallExpression:submit
f317,VariableDeclarator:identifiedTouch
f318,MemberExpression:high
f319,BinaryExpression:middle
f320,MemberExpression:magnify
f321,Property:currentScale
f322,FunctionDeclaration:as
f323,FunctionExpression:pt
f324,Identifier:allpass
f325,AssignmentExpression:effect
f326,NewExpression:writer
f327,BinaryExpression:lineWidth
f328,CallExpression:PopStateEvent
f329,CallExpression:user
f330,VariableDeclarator:keyIdentifier
f331,BinaryExpression:append
f332,LogicalExpression:right
f333,LogicalExpression:cancelBubble
f334,Literal:embed
f335,ConditionalExpression:systemId
f336,VariableDeclarator:rotation
f337,FunctionDeclaration:read
f338,CallExpression:Notification
f339,MemberExpression:webcrypto
f340,AssignmentExpression:getAttribute
f341,CallExpression:CSSMatrix
f342,ForInStatement:call
f343,FunctionDeclaration:length
f344,LogicalExpression:codeType
f345,MemberExpression:port1
f346,Property:SVGGradientElement
f347,Literal:parentNode
f348,LogicalExpression:all
f349,Literal:mediaSession
f350,BinaryExpression:uri
f351,NewExpression:preload
f352,ConditionalExpression:expires
f353,LogicalExpression:lineCap
f354,ConditionalExpression:pseudoElement
f355,AssignmentExpression:counter
f356,LogicalExpression:Request
f357,Literal:oncanplay
f358,Property:mousedown
f359,Literal:localName
f360,NewExpression:deviceorientation
f361,VariableDeclarator:discover
f362,Property:IDBEnvironment
f363,Identifier:getElementsByTagNameNS
f364,LogicalExpression:clearData
f365,FunctionDeclaration:round
f366,IfStatement:returnValue
f367,NewExpression:publicId
f368,UnaryExpression:timeStamp
f369,NewExpression:allowfullscreen
f370,ConditionalExpression:memory
f371,ForInStatement:transform
f372,Property:BiquadFilterNode
f373,MemberExpression:files
f374,Literal:lowshelf
f375,ArrayExpression:formmethod
f376,SequenceExpression:duplicate
f377,VariableDeclarator:availTop
f378,SwitchCase:languages
f379,VariableDeclarator:naturalWidth
f380,CallExpression:uniform
f381,Identifier:DOMContentLoaded
f382,AssignmentExpression:readText
f383,FunctionExpression:open
f384,Literal:loaded
f385,SwitchCase:print
f386,BinaryExpression:selectorText
f387,ArrayExpression:takeRecords
f388,CallExpression:mediasource
f389,Identifier:gfx
f390,VariableDeclarator:TYPE_BACK_FORWARD
f391,MemberExpression:tBodies
f392,CallExpression:bezierCurveTo
f393,ConditionalExpression:onmousemove
f394,Literal:samplerParameteri
f395,FunctionDeclaration:String
f396,Identifier:HTMLMeterElement
f397,Literal:HTMLImageElement
f398,Property:link
f399,Literal:forEach
f400,FunctionExpression:upgrade
f401,ConditionalExpression:scheme
f402,Literal:uniformMatrix2x4fv
f403,VariableDeclarator:marginWidth
f404,VariableDeclarator:closed
f405,BinaryExpression:decode
f406,Property:Headers
f407,Identifier:mozfullscreenerror
f408,CallExpression:JSON
f409,Identifier:any
f410,MemberExpression:BeforeInputEvent
f411,Property:mediaGroup
f412,Identifier:include
f413,CallExpression:rad
f414,Identifier:pname
f415,BinaryExpression:onresize
f416,Literal:Path2D
f417,CallExpression:keyIdentifier
f418,IfStatement:opener
f419,Literal:renderedBuffer
f420,Property:drawElementsInstanced
f421,BinaryExpression:windowState
f422,Identifier:Index
f423,ArrayExpression:createRenderbuffer
f424,Literal:uniform1uiv
f425,ConditionalExpression:mark
f426,SwitchCase:newName
f427,Identifier:tracker
f428,LogicalExpression:configuration
f429,AssignmentExpression:when
f430,LogicalExpression:client
f431,ConditionalExpression:keyCode
f432,NewExpression:setInterval
f433,SwitchStatement:encoding
f434,MethodDefinition:Image
f435,Literal:contentType
f436,AssignmentExpression:SHOW_ALL
f437,UnaryExpression:down
f438,AssignmentExpression:manifest
f439,Literal:supported
f440,Literal:currentStyle
f441,VariableDeclarator:source
f442,Identifier:getRootNode
f443,Identifier:WritableStreamDefaultController
f444,VariableDeclarator:multipart
f445,VariableDeclarator:cullFace
f446,ConditionalExpression:payments
f447,SwitchCase:namespaceURI
f448,Property:vertexAttrib2fv
f449,ReturnStatement:OperationError
f450,Property:offsetleft
f451,Literal:pressure
f452,FunctionDeclaration:execCommand
f453,Property:DATA_ERR
f454,Identifier:createLinearGradient
f455,VariableDeclarator:worker
f456,CallExpression:anchors
f457,CallExpression:opened
f458,ArrayExpression:CryptoOperation
f459,AssignmentExpression:scrollMaxY
f460,Identifier:slope
f461,SequenceExpression:offline
f462,Literal:Uint8ClampedArray
f463,VariableDeclarator:PBKDF2
f464,UnaryExpression:span
f465,FunctionDeclaration:status
f466,Property:go
f467,Property:dischargingtimechange
f468,NewExpression:features
f469,MemberExpression:wmin
f470,FunctionExpression:Index
f471,FunctionDeclaration:argument
f472,FunctionDeclaration:flush
f473,Literal:newItem
f474,SequenceExpression:total
f475,Literal:interval
f476,UnaryExpression:application
f477,UnaryExpression:strokeStyle
f478,SwitchCase:cursor
f479,Property:ended
f480,MethodDefinition:cache
f481,UnaryExpression:DataTransfer
f482,ArrayExpression:SharedArrayBuffer
f483,CallExpression:uniform1iv
f484,UnaryExpression:longitude
f485,AssignmentExpression:outputs
f486,CallExpression:setUserData
f487,AssignmentExpression:NavigatorGeolocation
f488,ArrayExpression:onupdate
f489,Literal:setValueAtTime
f490,ArrayExpression:setRangeText
f491,AssignmentExpression:loaded
f492,FunctionExpression:composed
f493,FunctionDeclaration:containerType
f494,ReturnStatement:pressure
f495,VariableDeclarator:getElementsByClassName
f496,LogicalExpression:areas
f497,CallExpression:Crypto
f498,MemberExpression:addSourceBuffer
f499,AssignmentExpression:in
f500,Literal:spreadMethod
f501,MemberExpression:beforeunload
f502,MemberExpression:highWaterMark
f503,MemberExpression:this
f504,LogicalExpression:ctx
f505,FunctionExpression:standalone
f506,BinaryExpression:getExtension
f507,MethodDefinition:pressure
f508,BinaryExpression:apply
f509,LogicalExpression:autofocus
f510,Property:doNotTrack
f511,CallExpression:rawId
f512,Property:stencilFunc
f513,FunctionExpression:getBBox
f514,NewExpression:line
f515,IfStatement:languages
f516,MemberExpression:currentEvent
f517,AssignmentExpression:pseudoElement
f518,ArrayExpression:versionchange
f519,ReturnStatement:oMatchesSelector
f520,IfStatement:queryInfo
f521,VariableDeclarator:nodeValue
f522,FunctionExpression:videoWidth
f523,MemberExpression:HTMLTableCaptionElement
f524,AssignmentExpression:continuous
f525,SequenceExpression:left
f526,Property:FILTER_SKIP
f527,VariableDeclarator:evaluate
f528,ArrayExpression:battery
f529,BinaryExpression:errorCallback
f530,ReturnStatement:add
f531,ConditionalExpression:touchleave
f532,Identifier:confirm
f533,VariableDeclarator:webkitMatchesSelector
f534,MemberExpression:ServiceWorkerClient
f535,Identifier:enableHighAccuracy
f536,Property:TimeRanges
f537,MemberExpression:URL_MISMATCH_ERR
f538,ArrayExpression:linkColor
f539,Property:ImageCapture
f540,LogicalExpression:animate
f541,VariableDeclarator:idl
f542,Property:depthRange
f543,BinaryExpression:HTMLObjectElement
f544,Identifier:EventInit
f545,LogicalExpression:serviceWorker
f546,IfStatement:CM
f547,ReturnStatement:extensions
f548,AssignmentExpression:FLOAT
f549,IfStatement:isBuffer
f550,SwitchCase:muted
f551,Identifier:VERTICAL_AXIS
f552,Literal:versionchange
f553,BinaryExpression:isSync
f554,Identifier:setStyles
f555,Literal:getNamedItemNS
f556,MemberExpression:matches
f557,BinaryExpression:newItem
f558,Property:dilate
f559,ArrayExpression:frozen
f560,CallExpression:scrollamount
f561,BinaryExpression:scoped
f562,MemberExpression:HTMLFrameSetElement
f563,SequenceExpression:find
f564,Identifier:unloadEventEnd
f565,ReturnStatement:width
f566,Identifier:EXS
f567,BinaryExpression:contentWindow
f568,BinaryExpression:offsetWidth
f569,CallExpression:ellipse
f570,Literal:querySelector
f571,ReturnStatement:shipping
f572,FunctionDeclaration:IN
f573,FunctionDeclaration:defaultView
f574,SwitchCase:performance
f575,SequenceExpression:results
f576,CallExpression:VideoPlaybackQuality
f577,Literal:oscpu
f578,Identifier:NotFoundError
f579,UnaryExpression:IDBRequest
f580,UpdateExpression:base
f581,Literal:removeProperty
f582,Property:balanced
f583,Literal:comparePoint
f584,BinaryExpression:GestureEvent
f585,FunctionExpression:releasePointerCapture
f586,MemberExpression:default
f587,FunctionExpression:points
f588,MemberExpression:azimuth
f589,SwitchCase:platform
f590,MemberExpression:pointerBeforeReferenceNode
f591,Literal:setPrototypeOf
f592,MemberExpression:privateKey
f593,IfStatement:src
f594,Identifier:getFloatTimeDomainData
f595,NewExpression:scope
f596,FunctionDeclaration:itemValue
f597,SwitchCase:showModal
f598,MemberExpression:pathSegList
f599,Literal:onbounce
f600,MemberExpression:createSampler
f601,LogicalExpression:digest
f602,MemberExpression:IDBDatabase
f603,Literal:stencilMask
f604,Literal:gl
f605,Property:availTop
f606,MethodDefinition:getStartTime
f607,FunctionExpression:oninput
f608,BinaryExpression:reconnect
f609,Literal:twist
f610,Literal:mimeType
f611,UnaryExpression:characteristic
f612,MemberExpression:modifiers
f613,Literal:Headers
f614,ReturnStatement:tabIndex
f615,Property:getDisplayMedia
f616,ArrayExpression:signal
f617,CallExpression:controllerchange
f618,Property:toLocaleString
f619,ArrayExpression:negative
f620,MemberExpression:lengthComputable
f621,FunctionDeclaration:enabled
f622,VariableDeclarator:startup
f623,AssignmentExpression:country
f624,IfStatement:Transition
f625,FunctionExpression:pixels
f626,SwitchCase:initialize
f627,MemberExpression:heading
f628,NewExpression:onclick
f629,AssignmentExpression:onplay
f630,SwitchCase:img
f631,AssignmentExpression:changeType
f632,Identifier:rangeMin
f633,CallExpression:removeTrack
f634,ArrayExpression:EXT_disjoint_timer_query_webgl2
f635,BinaryExpression:FormData
f636,FunctionDeclaration:onloadeddata
f637,AssignmentExpression:flatten
f638,UnaryExpression:lastState
f639,CallExpression:updateDisplay
f640,LogicalExpression:Float32Array
f641,FunctionDeclaration:deleteData
f642,FunctionExpression:has
f643,Literal:paint
f644,MemberExpression:Bluetooth
f645,FunctionExpression:rx
f646,SwitchStatement:align
f647,Literal:long
f648,ArrayExpression:tcp
f649,VariableDeclarator:ERROR
f650,ConditionalExpression:vtt
f651,Literal:touchend
f652,ExpressionStatement:Position
f653,ArrayExpression:window
f654,FunctionDeclaration:configuration
f655,SwitchStatement:resultType
f656,Property:iso
f657,BinaryExpression:mozRequestFullScreen
f658,MemberExpression:LongRange
f659,IfStatement:FormData
f660,NewExpression:Attr
f661,CallExpression:state
f662,ArrayExpression:nntp
f663,BinaryExpression:init
f664,UnaryExpression:PresentationConnectionAvailableEvent
f665,Property:offsetHeight
f666,BinaryExpression:gl_FragDepthEXT
f667,Property:sdpMid
f668,CallExpression:TrackEvent
f669,VariableDeclarator:moz
f670,ThrowStatement:false
f671,VariableDeclarator:over
f672,Property:externalResourcesRequired
f673,AssignmentExpression:frameBorder
f674,FunctionExpression:gap
f675,ArrayExpression:deviceName
f676,CallExpression:btoa
f677,UpdateExpression:timestamp
f678,Identifier:Notification
f679,SwitchStatement:count
f680,AssignmentExpression:marginHeight
f681,Literal:isSecureContext
f682,Property:iterateNext
f683,VariableDeclarator:beginQuery
f684,Property:onsearch
f685,FunctionDeclaration:password
f686,CallExpression:getActiveUniformBlockParameter
f687,VariableDeclarator:databases
f688,AssignmentExpression:resize
f689,NewExpression:hint
f690,Property:writeln
f691,UnaryExpression:tabs
f692,MemberExpression:methodDetails
f693,NewExpression:disposition
f694,VariableDeclarator:compatMode
f695,SwitchStatement:on
f696,Property:SVGFEFuncRElement
f697,BinaryExpression:all
f698,Property:port1
f699,Literal:seekable
f700,ArrayExpression:yChannelSelector
f701,BinaryExpression:timing
f702,Literal:uri
f703,ArrayExpression:transitionName
f704,Literal:createRadialGradient
f705,MemberExpression:HTMLVideoElement
f706,Identifier:createSVGPathSegArcAbs
f707,Identifier:activeCues
f708,AssignmentExpression:hardwareConcurrency
f709,FunctionDeclaration:upload
f710,CallExpression:nofullscreen
f711,SwitchCase:mousedown
f712,Literal:function
f713,FunctionDeclaration:collapsed
f714,AssignmentExpression:variable
f715,Literal:Worker
f716,ArrayExpression:offsetWidth
f717,SequenceExpression:push
f718,ArrayExpression:idl
f719,Property:EventSource
f720,LogicalExpression:Web
f721,UpdateExpression:matches
f722,Property:RENDERBUFFER
f723,VariableDeclarator:png
f724,CallExpression:mozFullScreenElement
f725,FunctionDeclaration:readystatechange
f726,VariableDeclarator:deviceClass
f727,FunctionDeclaration:nodes
f728,Property:DOMTokenList
f729,LogicalExpression:NaN
f730,Identifier:mouseover
f731,Identifier:background
f732,IfStatement:displayName
f733,ConditionalExpression:children
f734,FunctionExpression:fractalNoise
f735,FunctionDeclaration:TextTrack
f736,SwitchCase:shape
f737,MemberExpression:check
f738,MemberExpression:UNSENT
f739,FunctionExpression:td
f740,Property:stitch
f741,VariableDeclarator:formTarget
f742,CallExpression:trackid
f743,FunctionDeclaration:unsubscribe
f744,IfStatement:click
f745,Identifier:variable
f746,BinaryExpression:rtx
f747,CallExpression:firesTouchEvents
f748,Literal:getCTM
f749,Identifier:replaceChild
f750,MemberExpression:never
f751,Literal:onloading
f752,SwitchCase:minValue
f753,Property:nodownload
f754,FunctionExpression:loadOverlay
f755,NewExpression:numOctaves
f756,MethodDefinition:getEntries
f757,SwitchCase:toJSON
f758,FunctionExpression:Comment
f759,UnaryExpression:WebSocket
f760,Identifier:onaddtrack
f761,FunctionDeclaration:Promise
f762,BinaryExpression:rangeCount
f763,IfStatement:modify
f764,SequenceExpression:transitionName
f765,AssignmentExpression:progress
f766,MemberExpression:ignoreBOM
f767,UnaryExpression:XMLDocument
f768,UnaryExpression:other
f769,MemberExpression:ondataavailable
f770,Identifier:uniform1ui
f771,MemberExpression:textContent
f772,VariableDeclarator:loadstart
f773,FunctionDeclaration:currentDirection
f774,CallExpression:recording
f775,Literal:shadowRoot
f776,ArrayExpression:streams
f777,ArrayExpression:in
f778,ArrayExpression:add
f779,MemberExpression:vertexAttribDivisorANGLE
f780,ArrayExpression:displayName
f781,Identifier:diners
f782,ReturnStatement:tabs
f783,Property:nominated
f784,Property:addIceCandidate
f785,UnaryExpression:rotation
f786,SwitchStatement:select
f787,SwitchCase:cookie
f788,Property:reduction
f789,ArrayExpression:webkitresourcetimingbufferfull
f790,Literal:webkitmouseforcedown
f791,Property:other
f792,Identifier:setEndBefore
f793,ConditionalExpression:onblur
f794,FunctionExpression:endpoint
f795,Property:loadedmetadata
f796,Property:reversed
f797,LogicalExpression:source
f798,ReturnStatement:kind
f799,Property:clientWaitSync
f800,MemberExpression:list
f801,VariableDeclarator:ms
f802,MemberExpression:frameBorder
f803,ReturnStatement:supported
f804,SwitchCase:oncontextmenu
f805,ConditionalExpression:lighten
f806,SwitchCase:pointerover
f807,ArrayExpression:go
f808,Literal:define
f809,AssignmentExpression:sampleSize
f810,ArrayExpression:HTMLTableCaptionElement
f811,AssignmentExpression:bind
f812,ArrayExpression:setSelectionRange
f813,FunctionDeclaration:expirationTime
f814,ArrayExpression:selectNode
f815,BinaryExpression:startTime
f816,ReturnStatement:assertion
f817,FunctionExpression:extend
f818,LogicalExpression:wrap
f819,Identifier:nextHopProtocol
f820,LogicalExpression:navigate
f821,AssignmentExpression:ii
f822,NewExpression:px
f823,MemberExpression:tabs
f824,VariableDeclarator:resizeTo
f825,BinaryExpression:InputEvent
f826,AssignmentExpression:TYPE_NAVIGATE
f827,Property:passive
f828,FunctionExpression:tooltip
f829,MemberExpression:initKeyEvent
f830,Property:texParameterf
f831,ConditionalExpression:torch
f832,MemberExpression:handleEvent
f833,Literal:postMessage
f834,CallExpression:drawingBufferWidth
f835,ReturnStatement:hint
f836,SequenceExpression:slot
f837,BinaryExpression:dragstart
f838,Literal:getParent
f839,VariableDeclarator:canplaythrough
f840,SequenceExpression:compact
f841,ThrowStatement:response
f842,Identifier:navigator
f843,FunctionDeclaration:isEnabled
f844,SwitchStatement:entryType
f845,IfStatement:elements
f846,ArrayExpression:magnetometer
f847,Property:PushManager
f848,IfStatement:play
f849,UnaryExpression:PushManager
f850,ArrayExpression:enqueue
f851,MemberExpression:requestsSent
f852,Identifier:smooth
f853,Identifier:SVGPathSegList
f854,MemberExpression:screenX
f855,Literal:XSLTProcessor
f856,Identifier:installed
f857,ReturnStatement:Netscape
f858,AssignmentExpression:mediaGroup
f859,Literal:DataTransfer
f860,FunctionExpression:eachNode
f861,Property:queryCommandSupported
f862,NewExpression:RTCIceCandidate
f863,BinaryExpression:explicit
f864,Literal:HTMLObjectElement
f865,MemberExpression:TimeRanges
f866,MemberExpression:alt
f867,UnaryExpression:translate
f868,ArrowFunctionExpression:tracker
f869,UpdateExpression:m12
f870,MemberExpression:time
f871,ArrayExpression:className
f872,SwitchCase:wrap
f873,AssignmentExpression:pageLeft
f874,FunctionDeclaration:frame
f875,AssignmentExpression:Notation
f876,ReturnStatement:setCurrentTime
f877,FunctionDeclaration:credit
f878,Identifier:deleteMedium
f879,ArrayExpression:CSSRuleList
f880,ArrayExpression:responseEnd
f881,UpdateExpression:started
f882,FunctionDeclaration:updatePosition
f883,Identifier:flipX
f884,VariableDeclarator:texImage3D
f885,CallExpression:view
f886,ArrayExpression:contentEditable
f887,Property:parameterNames
f888,Property:createEvent
f889,Identifier:pc
f890,Identifier:SVGPatternElement
f891,Property:handleAddressChange
f892,MemberExpression:RGBA16F_EXT
f893,Property:stencilMaskSeparate
f894,AssignmentExpression:hand
f895,Identifier:viewportAnchorX
f896,ConditionalExpression:file
f897,Literal:SVGCursorElement
f898,Property:SVGICCColor
f899,SequenceExpression:CustomEvent
f900,Identifier:finish
f901,Identifier:backward
f902,Identifier:SVGPointList
f903,ReturnStatement:pinchZoom
f904,CallExpression:propertyName
f905,MemberExpression:matchAll
f906,CallExpression:OES_element_index_uint
f907,VariableDeclarator:webgl2
f908,MemberExpression:persist
f909,Property:positionY
f910,Property:caption
f911,SwitchCase:low
f912,Property:xmlhttprequest
f913,Identifier:consentRequestsSent
f914,Identifier:onshippingaddresschange
f915,BinaryExpression:outputBuffer
f916,Identifier:onstorage
f917,MethodDefinition:fetch
f918,BinaryExpression:Touch
f919,MethodDefinition:show
f920,Identifier:oldValue
f921,ArrayExpression:SVGElement
f922,ArrayExpression:iterator
f923,ForInStatement:col
f924,VariableDeclarator:timestampOffset
f925,Property:EventListener
f926,CallExpression:rate
f927,FunctionExpression:css
f928,BinaryExpression:renderWidth
f929,AssignmentExpression:elevation
f930,MemberExpression:createElement
f931,ArrayExpression:keygen
f932,Identifier:viewportAnchorY
f933,AssignmentExpression:TimeRanges
f934,BinaryExpression:stepDown
f935,VariableDeclarator:assertion
f936,FunctionExpression:nodes
f937,FunctionExpression:isReload
f938,ArrayExpression:requestStart
f939,MemberExpression:MediaStreamEvent
f940,IfStatement:self
f941,Property:onresourcetimingbufferfull
f942,Literal:rotation
f943,FunctionExpression:audio
f944,ArrayExpression:sizes
f945,Property:strokeText
f946,LogicalExpression:services
f947,Property:tls
f948,CallExpression:codebase
f949,FunctionDeclaration:log
f950,IfStatement:shiftKey
f951,Identifier:getVertexAttribOffset
f952,Literal:saturate
f953,IfStatement:scrollTo
f954,NewExpression:color
f955,UnaryExpression:FormData
f956,ForInStatement:operator
f957,UnaryExpression:MozBlobBuilder
f958,CallExpression:ext
f959,Identifier:gesturechange
f960,Identifier:HTMLBaseFontElement
f961,Property:createAnswer
f962,VariableDeclarator:createElement
f963,SequenceExpression:enable
f964,FunctionExpression:dom
f965,ArrayExpression:setItem
f966,Property:style
f967,Literal:Rules
f968,Identifier:mm
f969,NewExpression:ClipboardEvent
f970,Literal:Permissions
f971,ArrayExpression:onfocus
f972,ReturnStatement:CustomEvent
f973,CallExpression:addRange
f974,CallExpression:progress
f975,TemplateElement:start
f976,Identifier:returnValue
f977,ArrayExpression:tooLong
f978,AssignmentExpression:mediasource
f979,FunctionDeclaration:m13
f980,SwitchCase:readAsText
f981,ArrayExpression:locked
f982,VariableDeclarator:productId
f983,MemberExpression:getPropertyValue
f984,ReturnStatement:Blob
f985,ArrayExpression:InvalidAccessError
f986,Identifier:wget
f987,Property:PasswordCredential
f988,BinaryExpression:line
f989,ArrayExpression:requestData
f990,MemberExpression:containerType
f991,SwitchCase:arraybuffer
f992,FunctionDeclaration:EventSource
f993,VariableDeclarator:change
f994,UnaryExpression:Array
f995,ReturnStatement:arrayBuffer
f996,Identifier:appCodeName
f997,SwitchCase:nofullscreen
f998,LogicalExpression:speaking
f999,VariableDeclarator:TextTrack
f1000,MemberExpression:dragstart
f1001,ConditionalExpression:prefix
f1002,FunctionExpression:delayTime
f1003,AssignmentExpression:subscribe
f1004,Identifier:onloadstart
f1005,NewExpression:upgrade
f1006,Identifier:dropEffect
f1007,FunctionDeclaration:advance
f1008,Identifier:SHOW_COMMENT
f1009,ConditionalExpression:Integer
f1010,MemberExpression:setKeyframes
f1011,Property:lineno
f1012,VariableDeclarator:PING
f1013,Literal:expansion
f1014,SwitchCase:iso
f1015,CallExpression:family
f1016,ReturnStatement:home
f1017,VariableDeclarator:innerText
f1018,FunctionExpression:multiple
f1019,ReturnStatement:attachment
f1020,AssignmentExpression:onclick
f1021,ArrayExpression:Uint8ClampedArray
f1022,BinaryExpression:timestampOffset
f1023,Identifier:PositionError
f1024,MemberExpression:removeListener
f1025,SwitchCase:volume
f1026,ArrayExpression:images
f1027,MemberExpression:regionAnchorY
f1028,Literal:expires
f1029,ArrayExpression:compatMode
f1030,Literal:state
f1031,MemberExpression:shadowOffsetY
f1032,CallExpression:insertRow
f1033,AssignmentExpression:pressed
f1034,SwitchStatement:argument
f1035,ConditionalExpression:frame
f1036,CallExpression:ms
f1037,Property:implementation
f1038,IfStatement:span
f1039,AssignmentExpression:nodeType
f1040,FunctionDeclaration:self
f1041,CallExpression:EXT_disjoint_timer_query
f1042,IfStatement:blur
f1043,ConditionalExpression:mouseenter
f1044,IfStatement:finished
f1045,Literal:HTMLPreElement
f1046,ThrowStatement:ty
f1047,MemberExpression:timeupdate
f1048,FunctionExpression:as
f1049,ConditionalExpression:button
f1050,Literal:NodeList
f1051,Literal:getLocalStreams
f1052,Literal:platforms
f1053,BinaryExpression:img
f1054,Identifier:iceRestart
f1055,MemberExpression:HashChangeEvent
f1056,SequenceExpression:granted
f1057,CallExpression:numOctaves
f1058,Identifier:clientLeft
f1059,ConditionalExpression:image
f1060,Identifier:setShadow
f1061,UnaryExpression:TextTrackList
f1062,CallExpression:groupCollapsed
f1063,CallExpression:onclick
f1064,ConditionalExpression:service
f1065,ArrowFunctionExpression:element
f1066,FunctionDeclaration:mediaType
f1067,Identifier:noWrap
f1068,Literal:characterData
f1069,ArrayExpression:ancestorOrigins
f1070,VariableDeclarator:move
f1071,ConditionalExpression:unmuted
f1072,FunctionDeclaration:disabled
f1073,TemplateLiteral:exception
f1074,Identifier:focusOffset
f1075,BinaryExpression:ResizeObserver
f1076,Identifier:redirectCount
f1077,Property:domLoading
f1078,Identifier:bufferSubData
f1079,Literal:userSpaceOnUse
f1080,Identifier:getElementsByTagName
f1081,NewExpression:error
f1082,BinaryExpression:sourceended
f1083,LogicalExpression:Boolean
f1084,Literal:cancelable
f1085,UnaryExpression:prop
f1086,FunctionDeclaration:context
f1087,MemberExpression:takeRecords
f1088,VariableDeclarator:meet
f1089,MemberExpression:scrolling
f1090,MemberExpression:imageSmoothingQuality
f1091,Literal:xMinYMid
f1092,Identifier:answer
f1093,Property:HTMLPreElement
f1094,LogicalExpression:navigator
f1095,IfStatement:error
f1096,MemberExpression:mozImageSmoothingEnabled
f1097,UnaryExpression:orientation
f1098,Identifier:NaN
f1099,Property:SVGPolygonElement
f1100,Identifier:argument
f1101,Literal:apply
f1102,Identifier:snapToLines
f1103,MemberExpression:selectAllChildren
f1104,CallExpression:getSettings
f1105,FunctionExpression:matchAll
f1106,Identifier:userSpaceOnUse
f1107,MemberExpression:createSVGPathSegCurvetoQuadraticAbs
f1108,ArrayExpression:Comment
f1109,Property:lh
f1110,Identifier:PageTransitionEvent
f1111,BinaryExpression:charCode
f1112,LogicalExpression:currentView
f1113,Identifier:loadOverlay
f1114,MemberExpression:cacheName
f1115,Property:PresentationConnectionList
f1116,ConditionalExpression:successCallback
f1117,CallExpression:isSameNode
f1118,SwitchStatement:itemId
f1119,Identifier:TIMESTAMP_EXT
f1120,UnaryExpression:Int16Array
f1121,MemberExpression:showNotification
f1122,CallExpression:onloadend
f1123,AssignmentExpression:onpaste
f1124,ArrayExpression:unobserve
f1125,MemberExpression:forceRedraw
f1126,MemberExpression:onmidimessage
f1127,SequenceExpression:VideoTrack
f1128,TemplateElement:from
f1129,SwitchStatement:pause
f1130,ArrayExpression:ATTRIBUTE_NODE
f1131,ArrayExpression:screenX
f1132,UnaryExpression:error
f1133,LogicalExpression:repeat
f1134,ArrayExpression:unmute
f1135,VariableDeclarator:width
f1136,AssignmentExpression:trackid
f1137,ArrayExpression:getRegistrations
f1138,Property:setTransform
f1139,VariableDeclarator:getContextAttributes
f1140,UnaryExpression:scale
f1141,MemberExpression:duration
f1142,UnaryExpression:ShadowRoot
f1143,Literal:innerHeight
f1144,AssignmentExpression:containsNode
f1145,SwitchCase:detach
f1146,AssignmentExpression:round
f1147,FunctionExpression:height
f1148,FunctionExpression:scrollTo
f1149,ArrayExpression:ChannelMergerNode
f1150,ArrayExpression:float
f1151,Identifier:deselectAll
f1152,Literal:bottom
f1153,MemberExpression:positionY
f1154,Property:HierarchyRequestError
f1155,Identifier:fenceSync
f1156,SwitchCase:durationchange
f1157,MemberExpression:Element
f1158,MethodDefinition:password
f1159,VariableDeclarator:check
f1160,Property:hasExternalDisplay
f1161,SequenceExpression:window
f1162,BinaryExpression:location
f1163,FunctionDeclaration:displayItems
f1164,ArrowFunctionExpression:ctx
f1165,SwitchCase:ondblclick
f1166,UnaryExpression:isTypeSupported
f1167,Literal:inputmode
f1168,Identifier:BudgetService
f1169,VariableDeclarator:currentSrc
f1170,MemberExpression:watchPosition
f1171,BinaryExpression:dragend
f1172,Literal:readEntries
f1173,ArrayExpression:DOMContentLoaded
f1174,ArrayExpression:ismap
f1175,Identifier:readAsDataURL
f1176,ForOfStatement:entries
f1177,ForStatement:count
f1178,VariableDeclarator:contentType
f1179,UnaryExpression:connection
f1180,BinaryExpression:updatePosition
f1181,MemberExpression:singleNodeValue
f1182,IfStatement:dragstart
f1183,Property:wholeText
f1184,VariableDeclarator:cells
f1185,Property:webkitmouseforcechanged
f1186,Literal:auto
f1187,VariableDeclarator:addListener
f1188,Identifier:COMPRESSED_RGBA_S3TC_DXT3_EXT
f1189,Property:isolated
f1190,Identifier:getSettings
f1191,FunctionExpression:target
f1192,FunctionDeclaration:rotation
f1193,VariableDeclarator:badInput
f1194,AssignmentExpression:closeMessage
f1195,BinaryExpression:clientHeight
f1196,Literal:implementation
f1197,CallExpression:onstalled
f1198,SequenceExpression:Option
f1199,VariableDeclarator:HTMLMediaElement
f1200,MemberExpression:createBufferSource
f1201,NewExpression:default
f1202,ReturnStatement:userAgent
f1203,LogicalExpression:line
f1204,ExpressionStatement:process
f1205,MemberExpression:getCharacteristics
f1206,Identifier:record
f1207,LogicalExpression:frameElement
f1208,AssignmentExpression:sheet
f1209,ConditionalExpression:frequency
f1210,LogicalExpression:UIEvent
f1211,Property:round
f1212,FunctionDeclaration:Location
f1213,ReturnStatement:transactionId
f1214,CallExpression:NOT_FOUND_ERR
f1215,FunctionDeclaration:setStyles
f1216,Property:cssRules
f1217,ForInStatement:db
f1218,SequenceExpression:remote
f1219,Identifier:getAsBinary
f1220,ArrowFunctionExpression:city
f1221,Literal:start
f1222,VariableDeclarator:ReadableByteStreamController
f1223,MemberExpression:unobserve
f1224,BinaryExpression:imageWidth
f1225,ReturnStatement:port
f1226,VariableDeclarator:overflow
f1227,MethodDefinition:attachment
f1228,MemberExpression:isSupported
f1229,IfStatement:currentView
f1230,MemberExpression:insertAdjacentHTML
f1231,Literal:metadata
f1232,CallExpression:HTMLTemplateElement
f1233,Property:HALF_FLOAT
f1234,SequenceExpression:locale
f1235,Property:mousewheel
f1236,SwitchStatement:prop
f1237,Identifier:vertical
f1238,MemberExpression:responseStart
f1239,BinaryExpression:p4
f1240,MemberExpression:reversed
f1241,CallExpression:inactive
f1242,VariableDeclarator:newName
f1243,IfStatement:hidden
f1244,CallExpression:createPattern
f1245,Property:peerconnection
f1246,CallExpression:reverse
f1247,MemberExpression:clearBufferfv
f1248,SequenceExpression:wheel
f1249,FunctionDeclaration:geolocation
f1250,Property:getAttribute
f1251,Identifier:MEDIA_ERR_DECODE
f1252,ReturnStatement:fullPath
f1253,LogicalExpression:File
f1254,SwitchCase:channels
f1255,ArrayExpression:getNamedItem
f1256,FunctionDeclaration:toJson
f1257,Property:ExtendableEvent
f1258,BinaryExpression:success
f1259,MemberExpression:getName
f1260,CallExpression:HTMLOListElement
f1261,MemberExpression:deleteTexture
f1262,ConditionalExpression:Boolean
f1263,Identifier:detach
f1264,SwitchCase:statechange
f1265,IfStatement:labels
f1266,MemberExpression:fetchEvent
f1267,FunctionDeclaration:kind
f1268,CallExpression:onabort
f1269,NewExpression:selected
f1270,FunctionExpression:suffixes
f1271,VariableDeclarator:wrap
f1272,BinaryExpression:add
f1273,ConditionalExpression:failed
f1274,VariableDeclarator:ChildNode
f1275,UnaryExpression:nodeName
f1276,BinaryExpression:onerror
f1277,VariableDeclarator:unknown
f1278,Identifier:instanceof
f1279,VariableDeclarator:generateKey
f1280,UnaryExpression:city
f1281,CallExpression:system
f1282,AssignmentExpression:encrypt
f1283,FunctionExpression:includes
f1284,VariableDeclarator:readOnly
f1285,Identifier:vtt
f1286,Identifier:SVGFilterPrimitiveStandardAttributes
f1287,Literal:profile
f1288,Property:attachEvent
f1289,VariableDeclarator:String
f1290,SwitchCase:HALF_FLOAT
f1291,BinaryExpression:mode
f1292,UnaryExpression:errorCallback
f1293,SwitchCase:discover
f1294,ArrayExpression:unicodeRange
f1295,TemplateElement:all
f1296,CallExpression:SourceBuffer
f1297,Literal:info
f1298,Identifier:elementsFromPoint
f1299,Identifier:WritableStreamDefaultWriter
f1300,AssignmentExpression:onend
f1301,NewExpression:reject
f1302,FunctionExpression:shape
f1303,IfStatement:advance
f1304,FunctionDeclaration:dblclick
f1305,Identifier:spacing
f1306,SwitchCase:write
f1307,MemberExpression:TimeEvent
f1308,BinaryExpression:result
f1309,UnaryExpression:SharedWorkerGlobalScope
f1310,FunctionExpression:moveLeft
f1311,Literal:InvalidStateError
f1312,SwitchCase:composite
f1313,NewExpression:mark
f1314,Literal:setAttribute
f1315,CallExpression:msMatchesSelector
f1316,Property:PerformanceServerTiming
f1317,Identifier:ismap
f1318,CallExpression:rotate
f1319,ConditionalExpression:fillStyle
f1320,ConditionalExpression:requestStart
f1321,Property:bufferSize
f1322,UnaryExpression:ch
f1323,IfStatement:margin
f1324,BinaryExpression:icecandidate
f1325,MemberExpression:canShare
f1326,Identifier:version
f1327,ReturnStatement:Array
f1328,Identifier:SHOW_ENTITY_REFERENCE
f1329,MemberExpression:removeParameter
f1330,Property:reportValidity
f1331,ConditionalExpression:clientWidth
f1332,AssignmentExpression:mediaSession
f1333,UnaryExpression:HTMLOptGroupElement
f1334,Literal:validity
f1335,CallExpression:polygonOffset
f1336,MemberExpression:salt
f1337,Literal:patternTransform
f1338,ReturnStatement:null
f1339,Literal:handleCancel
f1340,FunctionExpression:touched
f1341,ConditionalExpression:observer
f1342,Property:subtle
f1343,Identifier:allowfullscreen
f1344,Identifier:onlanguagechange
f1345,WhileStatement:first
f1346,Literal:getLayoutMap
f1347,Property:setEndBefore
f1348,VariableDeclarator:audio
f1349,SwitchCase:bottom
f1350,Literal:upper
f1351,CallExpression:endpoint
f1352,Property:HTMLOptionsCollection
f1353,Property:availWidth
f1354,ReturnStatement:platform
f1355,ConditionalExpression:debug
f1356,CallExpression:gl
f1357,LogicalExpression:view
f1358,SwitchCase:buffer
f1359,ArrayExpression:monitor
f1360,Identifier:getFrameData
f1361,BinaryExpression:font
f1362,ConditionalExpression:change
f1363,IfStatement:offer
f1364,MemberExpression:iceCandidatePoolSize
f1365,ConditionalExpression:values
f1366,ArrayExpression:isComposing
f1367,Literal:family
f1368,UnaryExpression:labels
f1369,MemberExpression:doctype
f1370,Identifier:AnimationEvent
f1371,FunctionDeclaration:rowIndex
f1372,FunctionDeclaration:memory
f1373,ArrayExpression:back
f1374,Identifier:DEPTH_COMPONENT
f1375,Identifier:alinkColor
f1376,BinaryExpression:referrer
f1377,SequenceExpression:required
f1378,CallExpression:HTMLFrameSetElement
f1379,AssignmentPattern:transaction
f1380,Property:integer
f1381,Property:PerformanceMeasure
f1382,VariableDeclarator:btoa
f1383,ArrayExpression:readable
f1384,Literal:writeend
f1385,BinaryExpression:claim
f1386,AssignmentExpression:removeChild
f1387,CallExpression:onmouseover
f1388,NewExpression:this
f1389,IfStatement:channel
f1390,ReturnStatement:MAX
f1391,CallExpression:setLineCap
f1392,IfStatement:td
f1393,Property:htmlFor
f1394,BinaryExpression:base
f1395,Identifier:SVGAngle
f1396,FunctionExpression:getQuery
f1397,VariableDeclarator:Animatable
f1398,MethodDefinition:gamma
f1399,FunctionExpression:kind
f1400,FunctionExpression:pointerType
f1401,LogicalExpression:send
f1402,LogicalExpression:pseudo
f1403,ArrayExpression:unique
f1404,NewExpression:keydown
f1405,DoWhileStatement:targetElement
f1406,ReturnStatement:list
f1407,LogicalExpression:dst
f1408,NewExpression:measure
f1409,Identifier:typemustmatch
f1410,Literal:XULElement
f1411,Identifier:msLaunchUri
f1412,FunctionExpression:check
f1413,AssignmentExpression:nonce
f1414,CallExpression:isFile
f1415,Property:pushManager
f1416,FunctionDeclaration:reply
f1417,ArrayExpression:events
f1418,Literal:click
f1419,FunctionDeclaration:onopen
f1420,ConditionalExpression:compareBoundaryPoints
f1421,BinaryExpression:yoffset
f1422,Literal:codetype
f1423,FunctionExpression:initialTime
f1424,AssignmentExpression:close
f1425,IfStatement:allowCredentials
f1426,UnaryExpression:now
f1427,BinaryExpression:ext
f1428,Property:setLineJoin
f1429,Identifier:endDelay
f1430,Identifier:setStart
f1431,NewExpression:WebSocket
f1432,Literal:both
f1433,VariableDeclarator:trackId
f1434,ConditionalExpression:lineTo
f1435,CallExpression:DONE
f1436,MemberExpression:onexit
f1437,SwitchCase:PING
f1438,MemberExpression:ReportingObserver
f1439,UnaryExpression:service
f1440,ArrayPattern:results
f1441,Property:SVGComponentTransferFunctionElement
f1442,ForInStatement:ready
f1443,FunctionExpression:documentElement
f1444,Property:HTMLTitleElement
f1445,UnaryExpression:evaluate
f1446,MemberExpression:PERMISSION_DENIED
f1447,Identifier:ignoreBOM
f1448,LogicalExpression:prototype
f1449,Identifier:createIndex
f1450,CallExpression:mm
f1451,CallExpression:VersionError
f1452,Literal:pointerType
f1453,VariableDeclarator:modifiers
f1454,AssignmentExpression:delivery
f1455,IfStatement:active
f1456,AssignmentExpression:symbols
f1457,MemberExpression:moveLeft
f1458,Property:time
f1459,AssignmentExpression:compact
f1460,ArrayExpression:fileName
f1461,VariableDeclarator:accessKeyLabel
f1462,MemberExpression:HTMLTableRowElement
f1463,ArrayExpression:dataTransfer
f1464,ConditionalExpression:maxValue
f1465,Identifier:popup
f1466,CallExpression:suspend
f1467,NewExpression:layout
f1468,CallExpression:count
f1469,MemberExpression:returnValue
f1470,Literal:paymentAddress
f1471,CallExpression:transform
f1472,AssignmentExpression:applicationCache
f1473,BinaryExpression:dpi
f1474,Literal:initialize
f1475,UnaryExpression:when
f1476,SequenceExpression:storage
f1477,MemberExpression:xmlbase
f1478,MemberExpression:onratechange
f1479,AssignmentExpression:manual
f1480,Property:typedef
f1481,Identifier:isId
f1482,MemberExpression:pipeTo
f1483,FunctionDeclaration:getExtension
f1484,ArrayExpression:downlinkMax
f1485,Literal:lowpass
f1486,ReturnStatement:format
f1487,CallExpression:blur
f1488,Identifier:HTMLTableSectionElement
f1489,Literal:initCloseEvent
f1490,Identifier:HTMLAllCollection
f1491,Literal:char
f1492,Property:getPose
f1493,VariableDeclarator:ARRAY_BUFFER
f1494,IfStatement:implementation
f1495,Property:openRequest
f1496,VariableDeclarator:OPENED
f1497,CallExpression:longDesc
f1498,Property:SharedArrayBuffer
f1499,VariableDeclarator:fullScreen
f1500,NewExpression:play
f1501,NewExpression:device
f1502,CallExpression:rowspan
f1503,ConditionalExpression:lang
f1504,CallExpression:mark
f1505,NewExpression:slot
f1506,SequenceExpression:description
f1507,Literal:DOMStringList
f1508,ReturnStatement:db
f1509,VariableDeclarator:registerElement
f1510,SwitchCase:metadata
f1511,Literal:onupdate
f1512,IfStatement:point
f1513,Property:rightDegrees
f1514,NewExpression:negative
f1515,IfStatement:autoplay
f1516,Property:IDBObjectStore
f1517,FunctionDeclaration:createComment
f1518,Identifier:_blank
f1519,MemberExpression:TIMEOUT
f1520,Property:DOMActivate
f1521,Literal:canPlayType
f1522,ArrayExpression:createElement
f1523,BinaryExpression:readAsArrayBuffer
f1524,Property:boundingClientRect
f1525,Identifier:overflow
f1526,ReturnStatement:cancel
f1527,FunctionExpression:persistentState
f1528,ArrayExpression:remove
f1529,ArrayExpression:onbeforescriptexecute
f1530,VariableDeclarator:Int32Array
f1531,VariableDeclarator:show
f1532,ConditionalExpression:symbols
f1533,ArrayExpression:COMMENT_NODE
f1534,MemberExpression:offline
f1535,LogicalExpression:false
f1536,BinaryExpression:aborted
f1537,LogicalExpression:compact
f1538,FunctionDeclaration:credentials
f1539,Property:SVGLength
f1540,IfStatement:blob
f1541,AssignmentPattern:null
f1542,Literal:MessageChannel
f1543,CallExpression:ANGLE_instanced_arrays
f1544,CallExpression:webkitEntries
f1545,MemberExpression:pageYOffset
f1546,SequenceExpression:currency
f1547,FunctionDeclaration:Name
f1548,Literal:maxChannels
f1549,Identifier:addElement
f1550,FunctionExpression:transitionend
f1551,ReturnStatement:flatten
f1552,Literal:msCapsLockWarningOff
f1553,SequenceExpression:Promise
f1554,Literal:files
f1555,Identifier:WEBVTT
f1556,SwitchCase:acceleration
f1557,ArrayExpression:DocumentType
f1558,SequenceExpression:html
f1559,AssignmentExpression:onbeforeprint
f1560,AssignmentExpression:entries
f1561,Property:generateKey
f1562,CallExpression:grammars
f1563,UnaryExpression:draggable
f1564,LogicalExpression:initialTime
f1565,ConditionalExpression:as
f1566,ExpressionStatement:value
f1567,Literal:rules
f1568,Literal:requestStart
f1569,Identifier:collapseToStart
f1570,ConditionalExpression:browser
f1571,MemberExpression:propertyIsEnumerable
f1572,Property:timeline
f1573,BinaryExpression:hardwareConcurrency
f1574,Property:excludeCredentials
f1575,LogicalExpression:border
f1576,Literal:MSCandidateWindowHide
f1577,ConditionalExpression:pt
f1578,Literal:xmlbase
f1579,LogicalExpression:fr
f1580,CallExpression:entities
f1581,ConditionalExpression:getState
f1582,NewExpression:displayName
f1583,LogicalExpression:this
f1584,MemberExpression:Client
f1585,CallExpression:replaceData
f1586,ConditionalExpression:WorkerGlobalScope
f1587,Literal:readPixels
f1588,Literal:repeat
f1589,FunctionExpression:passive
f1590,BinaryExpression:shippingOptions
f1591,Identifier:personalbar
f1592,ArrayExpression:webkitMatchesSelector
f1593,ReturnStatement:location
f1594,ArrayExpression:XPathResult
f1595,MemberExpression:removeAttribute
f1596,ConditionalExpression:caption
f1597,VariableDeclarator:mapping
f1598,Identifier:sub
f1599,LogicalExpression:Window
f1600,LogicalExpression:started
f1601,BinaryExpression:frame
f1602,FunctionExpression:onresize
f1603,MemberExpression:getStringValue
f1604,VariableDeclarator:maxlength
f1605,SequenceExpression:productID
f1606,ArrayExpression:erode
f1607,Literal:DeviceOrientationEvent
f1608,AssignmentExpression:sendMessage
f1609,Property:bluetooth
f1610,Property:signalingState
f1611,ConditionalExpression:document
f1612,ReturnStatement:mediaGroup
f1613,Property:samplerParameterf
f1614,Literal:update
f1615,CallExpression:ontimeout
f1616,ArrayExpression:clipPathUnits
f1617,FunctionDeclaration:install
f1618,Property:ServiceWorkerRegistration
f1619,CallExpression:oniceconnectionstatechange
f1620,LogicalExpression:attributes
f1621,Identifier:Display
f1622,ArrayExpression:cssFloat
f1623,Literal:0x01
f1624,SwitchStatement:wrap
f1625,SequenceExpression:error
f1626,IfStatement:collection
f1627,NewExpression:passive
f1628,FunctionExpression:offline
f1629,Property:colspan
f1630,FunctionDeclaration:insertAdjacentHTML
f1631,ArrowFunctionExpression:unit
f1632,Identifier:showNotification
f1633,ArrayExpression:granted
f1634,Property:getSupportedExtensions
f1635,AssignmentExpression:Navigator
f1636,FunctionDeclaration:finish
f1637,Property:AudioTrackList
f1638,IfStatement:specified
f1639,FunctionExpression:digest
f1640,UnaryExpression:save
f1641,AssignmentExpression:attributes
f1642,MemberExpression:createDocumentType
f1643,MemberExpression:createElementNS
f1644,Property:clearMeasures
f1645,CallExpression:pathname
f1646,Identifier:overrideMimeType
f1647,Identifier:addSourceBuffer
f1648,NewExpression:TextDecoder
f1649,VariableDeclarator:MediaError
f1650,LogicalExpression:service
f1651,Literal:geolocation
f1652,SequenceExpression:clip
f1653,ArrayExpression:observe
f1654,ArrayExpression:destination
f1655,LogicalExpression:rtl
f1656,BreakStatement:out
f1657,CallExpression:closeReason
f1658,ArrowFunctionExpression:time
f1659,FunctionDeclaration:Entity
f1660,MemberExpression:movementX
f1661,ArrowFunctionExpression:slot
f1662,Literal:scrollY
f1663,VariableDeclarator:normal
f1664,CallExpression:EXT_disjoint_timer_query_webgl2
f1665,MemberExpression:objectStores
f1666,Literal:ParentNode
f1667,MemberExpression:write
f1668,ConditionalExpression:seed
f1669,Literal:EMS
f1670,Property:removeEventListener
f1671,FunctionExpression:keyboard
f1672,ConditionalExpression:checkbox
f1673,ConditionalExpression:rid
f1674,ArrayExpression:fill
f1675,Literal:extractContents
f1676,ArrayExpression:external
f1677,LogicalExpression:retry
f1678,VariableDeclarator:dump
f1679,TemplateElement:loaded
f1680,SwitchCase:required
f1681,MethodDefinition:message
f1682,ForInStatement:store
f1683,ForInStatement:close
f1684,BinaryExpression:mozFullScreenEnabled
f1685,BinaryExpression:revoke
f1686,Identifier:lineWidth
f1687,Literal:WEBGL_depth_texture
f1688,Identifier:SRGB8_ALPHA8
f1689,ReturnStatement:accept
f1690,Literal:udp
f1691,ArrayExpression:scrollHeight
f1692,Identifier:HTMLBodyElement
f1693,ArrayExpression:sizeX
f1694,LogicalExpression:onprogress
f1695,Identifier:sandbox
f1696,ArrowFunctionExpression:callback
f1697,Literal:deleteObjectStore
f1698,ConditionalExpression:latency
f1699,FunctionExpression:handleAddressChange
f1700,FunctionDeclaration:format
f1701,ExpressionStatement:query
f1702,Literal:formData
f1703,UnaryExpression:preventDefault
f1704,ConditionalExpression:set
f1705,AssignmentExpression:Permissions
f1706,FunctionDeclaration:selectedOptions
f1707,FunctionDeclaration:matchMedia
f1708,Literal:classList
f1709,VariableDeclarator:unlock
f1710,Identifier:hasFeature
f1711,LogicalExpression:pageX
f1712,ArrayExpression:onMSVideoFormatChanged
f1713,MemberExpression:forEach
f1714,LogicalExpression:minValue
f1715,Identifier:R16F
f1716,VariableDeclarator:artwork
f1717,Property:rangeMin
f1718,BinaryExpression:layerY
f1719,NewExpression:broadcast
f1720,Property:TextTrack
f1721,Identifier:WebGLShader
f1722,Literal:cues
f1723,Property:ss
f1724,FunctionDeclaration:devicePixelRatio
f1725,NewExpression:Body
f1726,UnaryExpression:core
f1727,NewExpression:xPos
f1728,MemberExpression:runtimeStyle
f1729,NewExpression:sortable
f1730,MethodDefinition:onmessage
f1731,Property:setCompositeOperation
f1732,FunctionExpression:ii
f1733,SequenceExpression:Display
f1734,VariableDeclarator:TypeError
f1735,CatchClause:undefined
f1736,NewExpression:high
f1737,Property:baseURI
f1738,ReturnStatement:fillStyle
f1739,NewExpression:dragend
f1740,AssignmentExpression:innerWidth
f1741,MemberExpression:cellPadding
f1742,SwitchStatement:check
f1743,BinaryExpression:loadstart
f1744,CallExpression:record
f1745,ClassDeclaration:HTMLElement
f1746,Literal:isEqualNode
f1747,Property:cloneNode
f1748,LogicalExpression:application
f1749,SwitchStatement:currency
f1750,UnaryExpression:docCookies
f1751,AssignmentExpression:transformFeedbackVaryings
f1752,VariableDeclarator:responseType
f1753,UnaryExpression:retry
f1754,Property:TYPE_NAVIGATE
f1755,ArrayExpression:PING
f1756,SwitchCase:amount
f1757,UnaryExpression:repeat
f1758,MemberExpression:scrollIntoViewIfNeeded
f1759,UnaryExpression:TypeError
f1760,FunctionExpression:high
f1761,SequenceExpression:Keyboard
f1762,AssignmentExpression:requestPointerLock
f1763,AssignmentExpression:removeEventListener
f1764,ConditionalExpression:setStartAfter
f1765,Property:getDescriptor
f1766,UnaryExpression:setStyles
f1767,CallExpression:AudioTrackList
f1768,ConditionalExpression:revoke
f1769,Property:encodedBodySize
f1770,Literal:gesturestart
f1771,Literal:acceptNode
f1772,LogicalExpression:dpi
f1773,Identifier:store
f1774,CallExpression:finish
f1775,AssignmentExpression:port1
f1776,Property:isPresenting
f1777,ArrayExpression:constraint
f1778,CallExpression:msthumbnailclick
f1779,ArrayExpression:organization
f1780,MemberExpression:SVG_LENGTHTYPE_PT
f1781,Property:PaymentRequestUpdateEvent
f1782,Literal:createProcessingInstruction
f1783,Identifier:go
f1784,ArrayExpression:createObserver
f1785,VariableDeclarator:getMetadata
f1786,Identifier:characterDataOldValue
f1787,AssignmentExpression:slope
f1788,ArrowFunctionExpression:items
f1789,Property:delegatesFocus
f1790,SequenceExpression:new
f1791,ForInStatement:files
f1792,Literal:bounds
f1793,AssignmentExpression:redirected
f1794,Identifier:codeBase
f1795,SwitchStatement:update
f1796,Literal:requestStorageAccess
f1797,NewExpression:Headers
f1798,ArrayExpression:provider
f1799,NewExpression:readAsText
f1800,BinaryExpression:sampleRate
f1801,UnaryExpression:SpeechRecognition
f1802,Identifier:SVGAnimateMotionElement
f1803,ArrayExpression:mouseleave
f1804,CallExpression:requestStart
f1805,FunctionExpression:addIceCandidate
f1806,CallExpression:targetX
f1807,CallExpression:PaymentRequest
f1808,FunctionExpression:blocked
f1809,Property:TreeWalker
f1810,FunctionDeclaration:childNodes
f1811,Identifier:alert
f1812,Property:HashChangeEvent
f1813,ArrayExpression:disable
f1814,Identifier:characterData
f1815,Identifier:onrejectionhandled
f1816,MemberExpression:facingMode
f1817,ConditionalExpression:provider
f1818,CallExpression:areas
f1819,ReturnStatement:DataTransfer
f1820,Literal:CSSValueList
f1821,ArrayExpression:deviceproximity
f1822,FunctionDeclaration:updateStyle
f1823,ReturnStatement:displayItems
f1824,Identifier:scrollByPages
f1825,VariableDeclarator:firstChild
f1826,SwitchCase:lighten
f1827,Literal:renderbufferStorage
f1828,CallExpression:height
f1829,Identifier:XDomainRequest
f1830,AssignmentExpression:__defineSetter__
f1831,Property:DONE
f1832,VariableDeclarator:Referer
f1833,ReturnStatement:eme
f1834,MemberExpression:openWindow
f1835,NewExpression:itemValue
f1836,MemberExpression:formData
f1837,Property:getBattery
f1838,LogicalExpression:msFullscreenElement
f1839,MemberExpression:webkitSlice
f1840,Literal:get
f1841,ReturnStatement:currentTime
f1842,Property:adData
f1843,Literal:createCaption
f1844,MemberExpression:leftViewMatrix
f1845,SwitchCase:hueRotate
f1846,ArrayExpression:NOTE
f1847,FunctionExpression:channels
f1848,ArrowFunctionExpression:ii
f1849,Identifier:DataTransfer
f1850,Identifier:ChannelSplitterNode
f1851,ArrayExpression:pipeTo
f1852,IfStatement:interval
f1853,NewExpression:Worker
f1854,IfStatement:MessageChannel
f1855,Identifier:CM
f1856,Property:allow
f1857,Literal:renderWidth
f1858,UnaryExpression:isContentEditable
f1859,Property:reconnect
f1860,SequenceExpression:sheet
f1861,FunctionDeclaration:id
f1862,SwitchCase:application
f1863,Identifier:only
f1864,NewExpression:TypeError
f1865,VariableDeclarator:matrix
f1866,Identifier:share
f1867,Property:AnimationEffectTimingReadOnly
f1868,BinaryExpression:webkitNotifications
f1869,BinaryExpression:bgColor
f1870,MethodDefinition:address
f1871,FunctionExpression:revoke
f1872,Literal:suffix
f1873,Identifier:accuracy
f1874,NewExpression:get
f1875,MemberExpression:strokeRect
f1876,Literal:deviceorientation
f1877,CallExpression:redirect
f1878,Identifier:upperOpen
f1879,Literal:HTMLIFrameElement
f1880,Property:HTMLUnknownElement
f1881,BinaryExpression:wheelDeltaY
f1882,ReturnStatement:upgrade
f1883,VariableDeclarator:splice
f1884,AssignmentExpression:onkeypress
f1885,MemberExpression:onsearch
f1886,Identifier:MIDIConnectionEvent
f1887,VariableDeclarator:Element
f1888,FunctionDeclaration:select
f1889,ConditionalExpression:play
f1890,ConditionalExpression:append
f1891,LogicalExpression:download
f1892,ForInStatement:browser
f1893,LogicalExpression:minimize
f1894,UnaryExpression:vertical
f1895,VariableDeclarator:target
f1896,Identifier:getReceivers
f1897,NewExpression:PC
f1898,NewExpression:low
f1899,Literal:PointerEvent
f1900,ArrayExpression:downlink
f1901,Literal:FileList
f1902,Identifier:ttt
f1903,MemberExpression:onmouseleave
f1904,MemberExpression:HTMLFontElement
f1905,Identifier:getRegistrations
f1906,ConditionalExpression:mapping
f1907,LabeledStatement:handle
f1908,BinaryExpression:cssFloat
f1909,FunctionExpression:ArrayBuffer
f1910,AssignmentExpression:scrollTop
f1911,MemberExpression:XULElement
f1912,ArrayExpression:deleteCaption
f1913,Identifier:passive
f1914,VariableDeclarator:provider
f1915,ArrayExpression:scrollX
f1916,BinaryExpression:sender
f1917,VariableDeclarator:cancelAnimationFrame
f1918,BinaryExpression:p3
f1919,SwitchCase:onclick
f1920,BinaryExpression:closeReason
f1921,Literal:vpn
f1922,Identifier:codebase
f1923,VariableDeclarator:task
f1924,SwitchCase:DOMCharacterDataModified
f1925,FunctionExpression:Point
f1926,NewExpression:controller
f1927,CallExpression:clientX
f1928,Identifier:orientationchange
f1929,AssignmentExpression:share
f1930,Literal:SharedWorkerGlobalScope
f1931,FunctionDeclaration:responseType
f1932,Property:remoteDescription
f1933,VariableDeclarator:console
f1934,UpdateExpression:sub
f1935,MemberExpression:variant
f1936,AssignmentExpression:keyCode
f1937,AssignmentExpression:oninvalid
f1938,IfStatement:played
f1939,MemberExpression:peerconnection
f1940,Identifier:insertRow
f1941,MemberExpression:onpointerdown
f1942,FunctionExpression:onsubmit
f1943,Identifier:ranges
f1944,ArrayExpression:finish
f1945,BinaryExpression:locale
f1946,MemberExpression:id
f1947,FunctionExpression:Name
f1948,IfStatement:group
f1949,MemberExpression:getImmediatePose
f1950,MemberExpression:DataCloneError
f1951,Identifier:style
f1952,Identifier:blockedURI
f1953,Identifier:onMSFullscreenChange
f1954,Literal:PerformanceResourceTiming
f1955,Literal:captureStream
f1956,CallExpression:removeProperty
f1957,CallExpression:findRule
f1958,IfStatement:drag
f1959,FunctionExpression:publicKey
f1960,UnaryExpression:custom
f1961,ConditionalExpression:src
f1962,UnaryExpression:AuthenticatorAssertionResponse
f1963,Property:domainLookupStart
f1964,MemberExpression:MSGesture
f1965,Identifier:effectiveDirective
f1966,MemberExpression:animationName
f1967,MemberExpression:availHeight
f1968,Identifier:createExpression
f1969,Property:specularConstant
f1970,CallExpression:clipboard
f1971,Literal:charset
f1972,NewExpression:FileSystem
f1973,IfStatement:removeEventListener
f1974,LogicalExpression:first
f1975,ArrowFunctionExpression:delete
f1976,AssignmentExpression:returnValue
f1977,ArrayExpression:ANGLE_instanced_arrays
f1978,MethodDefinition:resize
f1979,CatchClause:result
f1980,ReturnStatement:reject
f1981,BinaryExpression:forms
f1982,CallExpression:AudioBufferSourceNode
f1983,Identifier:newItem
f1984,LabeledStatement:html
f1985,Property:unlock
f1986,UnaryExpression:text
f1987,ConditionalExpression:MessageChannel
f1988,ArrayExpression:screenTop
f1989,ConditionalExpression:selectedIndex
f1990,BinaryExpression:toString
f1991,CallExpression:removeStream
f1992,MemberExpression:NavigatorGeolocation
f1993,Identifier:repeatEvent
f1994,MemberExpression:noModule
f1995,LogicalExpression:gap
f1996,VariableDeclarator:moveBy
f1997,AssignmentExpression:ellipse
f1998,BinaryExpression:onsuccess
f1999,Property:scrollTopMax
f2000,Property:ismap
f2001,VariableDeclarator:DataView
f2002,VariableDeclarator:iii
f2003,VariableDeclarator:enqueue
f2004,SwitchCase:delivery
f2005,ForInStatement:node
f2006,ArrayExpression:turn
f2007,Identifier:surroundContents
f2008,SwitchCase:updatePosition
f2009,Property:getRenderbufferParameter
f2010,Identifier:SVGComponentTransferFunctionElement
f2011,Property:css
f2012,NewExpression:fullscreen
f2013,ForStatement:object
f2014,BinaryExpression:addEvent
f2015,AssignmentExpression:delayTime
f2016,BinaryExpression:userSpaceOnUse
f2017,FunctionExpression:option
f2018,LogicalExpression:types
f2019,LogicalExpression:normal
f2020,LogicalExpression:PseudoElement
f2021,NewExpression:orientation
f2022,FunctionExpression:skewX
f2023,MemberExpression:addTransceiver
f2024,Literal:pointerId
f2025,Identifier:client
f2026,FunctionDeclaration:addListener
f2027,Property:MediaStreamEvent
f2028,Property:WebGLUniformLocation
f2029,UpdateExpression:requestId
f2030,Property:downlink
f2031,VariableDeclarator:MAX_DRAW_BUFFERS_WEBGL
f2032,MethodDefinition:media
f2033,ConditionalExpression:mimeType
f2034,LogicalExpression:commit
f2035,Identifier:NotificationEvent
f2036,BinaryExpression:inert
f2037,MemberExpression:setAttributeNS
f2038,Literal:scrollHeight
f2039,BinaryExpression:w3
f2040,UnaryExpression:PerformanceEntry
f2041,UpdateExpression:Index
f2042,SwitchCase:beta
f2043,Literal:writeText
f2044,Property:Promise
f2045,UnaryExpression:nowrap
f2046,CallExpression:uniformMatrix4fv
f2047,Property:videoBitsPerSecond
f2048,Literal:onpageshow
f2049,SequenceExpression:multiple
f2050,VariableDeclarator:drag
f2051,MemberExpression:iterateNext
f2052,FunctionDeclaration:rem
f2053,FunctionExpression:miter
f2054,SwitchCase:href
f2055,CallExpression:writeln
f2056,MemberExpression:URL
f2057,Property:deleted
f2058,SequenceExpression:control
f2059,Property:crossorigin
f2060,FunctionExpression:reload
f2061,ForStatement:dy
f2062,Literal:nested
f2063,UnaryExpression:stopped
f2064,FunctionDeclaration:platform
f2065,ArrayExpression:addEvent
f2066,SwitchCase:onactivate
f2067,Literal:registerProtocolHandler
f2068,LogicalExpression:argument
f2069,MemberExpression:contextmenu
f2070,NewExpression:src
f2071,CallExpression:auxiliary
f2072,ArrayExpression:upperBound
f2073,FunctionExpression:appendChild
f2074,FunctionExpression:replaceItem
f2075,MemberExpression:sensors
f2076,Property:getTrackById
f2077,Identifier:emma
f2078,MemberExpression:codeType
f2079,Property:requestIdleCallback
f2080,MemberExpression:takePhoto
f2081,Property:nodes
f2082,FunctionDeclaration:onmouseout
f2083,Property:seekable
f2084,ReturnStatement:touchmove
f2085,ConditionalExpression:Permissions
f2086,SwitchCase:allpass
f2087,BinaryExpression:webvtt
f2088,Identifier:divisor
f2089,Literal:publicID
f2090,LogicalExpression:maxActions
f2091,CallExpression:high
f2092,Property:provider
f2093,UpdateExpression:group
f2094,Literal:defaultPlaybackRate
f2095,FunctionExpression:unobserve
f2096,Property:layout
f2097,Identifier:touchstart
f2098,Literal:offline
f2099,Property:dx
f2100,IfStatement:groupId
f2101,BinaryExpression:maxActions
f2102,Identifier:shiftKey
f2103,ReturnStatement:animationName
f2104,Property:follow
f2105,IfStatement:canvas
f2106,NewExpression:scroll
f2107,Identifier:mozSystem
f2108,MemberExpression:XPathResult
f2109,MemberExpression:onemptied
f2110,AssignmentExpression:gain
f2111,ArrayExpression:pointerType
f2112,Property:locked
f2113,ArrayExpression:pressure
f2114,Literal:entryTypes
f2115,Identifier:exportKey
f2116,LogicalExpression:mute
f2117,MemberExpression:DOCUMENT_FRAGMENT_NODE
f2118,FunctionExpression:bezierCurveTo
f2119,VariableDeclarator:timestamp
f2120,UpdateExpression:face
f2121,Literal:request
f2122,ReturnStatement:mailto
f2123,MemberExpression:mouseup
f2124,Literal:chunks
f2125,FunctionDeclaration:fillText
f2126,Property:album
f2127,Identifier:ready
f2128,SequenceExpression:send
f2129,MemberExpression:smoothingTimeConstant
f2130,ConditionalExpression:configuration
f2131,ConditionalExpression:class
f2132,SequenceExpression:json
f2133,Property:fwidth
f2134,VariableDeclarator:dir
f2135,VariableDeclarator:onsubmit
f2136,SwitchCase:class
f2137,FunctionDeclaration:create
f2138,MemberExpression:TypeInfo
f2139,MemberExpression:videoWidth
f2140,CallExpression:pose
f2141,Property:xChannelSelector
f2142,WhileStatement:parent
f2143,Property:buffered
f2144,ConditionalExpression:p4
f2145,BinaryExpression:speechSynthesis
f2146,MemberExpression:RTCRtpReceiver
f2147,ArrayExpression:bufferSize
f2148,UnaryExpression:writable
f2149,FunctionDeclaration:getVoices
f2150,UnaryExpression:ic
f2151,CallExpression:modifiers
f2152,MemberExpression:generateKey
f2153,AssignmentExpression:getData
f2154,MemberExpression:mozFullScreenElement
f2155,NewExpression:enctype
f2156,CallExpression:acceleration
f2157,Property:allowpaymentrequest
f2158,IfStatement:values
f2159,ArrayExpression:query
f2160,Identifier:PerformanceNavigation
f2161,ReturnStatement:codecs
f2162,AssignmentExpression:__defineGetter__
f2163,BinaryExpression:animationName
f2164,Literal:NULL
f2165,Property:grammars
f2166,ArrayExpression:DOMMouseScroll
f2167,UnaryExpression:debug
f2168,Property:ORDERED_NODE_SNAPSHOT_TYPE
f2169,FunctionExpression:longitude
f2170,CallExpression:meet
f2171,SwitchStatement:match
f2172,NewExpression:reply
f2173,Literal:only
f2174,CallExpression:menubar
f2175,LogicalExpression:iso
f2176,ForStatement:row
f2177,BinaryExpression:closest
f2178,NewExpression:iso
f2179,CallExpression:complete
f2180,Property:equals
f2181,CallExpression:containsNode
f2182,NewExpression:NetworkError
f2183,FunctionDeclaration:contrast
f2184,Literal:AnimationEvent
f2185,IfStatement:baseURI
f2186,Literal:MediaStreamTrackEvent
f2187,BinaryExpression:not
f2188,CallExpression:FLOAT
f2189,ArrayExpression:specularExponent
f2190,FunctionExpression:pointerId
f2191,Property:left
f2192,LogicalExpression:force
f2193,FunctionDeclaration:DOMObject
f2194,UnaryExpression:method
f2195,SwitchCase:dragleave
f2196,FunctionExpression:started
f2197,ArrowFunctionExpression:item
f2198,Property:rem
f2199,AssignmentExpression:menu
f2200,UnaryExpression:getUserMedia
f2201,BinaryExpression:radiusY
f2202,ArrowFunctionExpression:permission
f2203,ReturnStatement:startTime
f2204,MemberExpression:getPreventDefault
f2205,UnaryExpression:queryInfo
f2206,ArrayExpression:clipboardData
f2207,CallExpression:synth
f2208,Literal:setUserData
f2209,ForInStatement:dst
f2210,LogicalExpression:discrete
f2211,FunctionExpression:windowState
f2212,ConditionalExpression:webkit
f2213,MemberExpression:isSync
f2214,Literal:bindTransformFeedback
f2215,AssignmentExpression:double
f2216,FunctionExpression:up
f2217,VariableDeclarator:Touch
f2218,IfStatement:menubar
f2219,NewExpression:dataset
f2220,MemberExpression:CustomEvent
f2221,Identifier:updateViaCache
f2222,Literal:has
f2223,CallExpression:URLQuery
f2224,SwitchCase:deadline
f2225,MemberExpression:FLOAT
f2226,NewExpression:ii
f2227,Literal:effectiveType
f2228,MemberExpression:storeName
f2229,CallExpression:onevent
f2230,BinaryExpression:instanceRoot
f2231,MemberExpression:HTMLIframeElement
f2232,ArrowFunctionExpression:void
f2233,MemberExpression:baseVal
f2234,Literal:continue
f2235,VariableDeclarator:intercept
f2236,Literal:matches
f2237,SwitchCase:previous
f2238,CallExpression:oldValue
f2239,IfStatement:activate
f2240,NewExpression:Array
f2241,Identifier:oscpu
f2242,Literal:pointerover
f2243,IfStatement:resource
f2244,ThrowStatement:void
f2245,CallExpression:initCustomEvent
f2246,BinaryExpression:protocols
f2247,Property:Coordinates
f2248,Identifier:msCachingEnabled
f2249,SwitchCase:touch
f2250,Identifier:rtl
f2251,SwitchCase:scroll
f2252,SwitchCase:onsuccess
f2253,MemberExpression:canPlayType
f2254,MemberExpression:border
f2255,LogicalExpression:archive
f2256,Literal:fillStyle
f2257,AssignmentPattern:start
f2258,ArrayExpression:com
f2259,IfStatement:history
f2260,MemberExpression:mm
f2261,CallExpression:shiftKey
f2262,SwitchCase:fonts
f2263,MemberExpression:hasPointerCapture
f2264,ConditionalExpression:showModal
f2265,BinaryExpression:touch
f2266,AssignmentExpression:attack
f2267,NewExpression:collection
f2268,Identifier:gamma
f2269,ArrayExpression:preventDefault
f2270,MemberExpression:table
f2271,FunctionDeclaration:now
f2272,Literal:packetsSent
f2273,VariableDeclarator:microphone
f2274,LogicalExpression:displayName
f2275,ConditionalExpression:textAlign
f2276,Identifier:supported
f2277,ArrayExpression:pickup
f2278,FunctionDeclaration:selectionStart
f2279,Literal:Response
f2280,Literal:moz
f2281,MemberExpression:fy
f2282,FunctionDeclaration:prepend
f2283,LogicalExpression:enter
f2284,BinaryExpression:ontouchend
f2285,ArrayExpression:scrollWidth
f2286,Property:R11F_G11F_B10F
f2287,FunctionDeclaration:reset
f2288,CallExpression:vertexShader
f2289,ArrayExpression:WebSocket
f2290,FunctionExpression:long
f2291,Identifier:getParameters
f2292,Identifier:Extendable
f2293,FunctionExpression:accesskey
f2294,Property:boundary
f2295,VariableDeclarator:Crypto
f2296,Identifier:specified
f2297,NewExpression:transitionName
f2298,Property:UNORDERED_NODE_ITERATOR_TYPE
f2299,ConditionalExpression:CM
f2300,MemberExpression:domComplete
f2301,Literal:requestFrame
f2302,Literal:SVGFEConvolveMatrixElement
f2303,Property:tabIndex
f2304,Literal:altKey
f2305,UnaryExpression:standalone
f2306,IfStatement:animation
f2307,MemberExpression:pointerdown
f2308,VariableDeclarator:DragEvent
f2309,Identifier:ImageCapture
f2310,AssignmentExpression:fill
f2311,Property:mediaSource
f2312,CallExpression:removeRule
f2313,Literal:Gamepad
f2314,Literal:onselectstart
f2315,VariableDeclarator:basic
f2316,MemberExpression:charging
f2317,ConditionalExpression:MEDIA_ERR_NETWORK
f2318,MemberExpression:onclick
f2319,Property:getPointAtLength
f2320,SequenceExpression:disable
f2321,Identifier:getSubStringLength
f2322,Identifier:serviceWorkerRegistration
f2323,AssignmentExpression:strokeStyle
f2324,FunctionDeclaration:state
f2325,SwitchCase:selectionchange
f2326,Literal:kernelUnitLength
f2327,Identifier:IDBCursor
f2328,AssignmentExpression:prevRatio
f2329,Property:tooShort
f2330,LogicalExpression:audio
f2331,Identifier:noHref
f2332,Identifier:VALIDATION_ERR
f2333,MemberExpression:resetSensor
f2334,UnaryExpression:toJSON
f2335,VariableDeclarator:compositionend
f2336,VariableDeclarator:elements
f2337,ArrayExpression:angularVelocity
f2338,Identifier:CredentialsContainer
f2339,Identifier:IN
f2340,ConditionalExpression:endpoint
f2341,Literal:isFinal
f2342,MemberExpression:byteOffset
f2343,ArrayExpression:responseStart
f2344,NewExpression:CDATASection
f2345,VariableDeclarator:strokeRect
f2346,Property:data
f2347,Literal:keydown
f2348,Identifier:mozCurrentTransformInverse
f2349,ConditionalExpression:element
f2350,UnaryExpression:observer
f2351,VariableDeclarator:files
f2352,ReturnStatement:currentNode
f2353,MemberExpression:width
f2354,IfStatement:version
f2355,SequenceExpression:dst
f2356,CallExpression:permission
f2357,ReturnStatement:fullscreenEnabled
f2358,CallExpression:relatedTarget
f2359,Property:amplitude
f2360,FunctionExpression:forward
f2361,Identifier:valueType
f2362,AssignmentExpression:component
f2363,SwitchStatement:db
f2364,VariableDeclarator:cursor
f2365,Identifier:SVGLinearGradientElement
f2366,BinaryExpression:NotFoundError
f2367,ArrayExpression:never
f2368,SwitchCase:fy
f2369,MemberExpression:webvtt
f2370,MemberExpression:anchors
f2371,AssignmentExpression:candidate
f2372,Literal:HTMLHeadingElement
f2373,IfStatement:collapsed
f2374,ReturnStatement:reason
f2375,IfStatement:description
f2376,AssignmentExpression:offsetX
f2377,UnaryExpression:sensors
f2378,UnaryExpression:lock
f2379,ForInStatement:interval
f2380,MemberExpression:application
f2381,LogicalExpression:InstallTrigger
f2382,Identifier:stitchTiles
f2383,ArrayExpression:Clipboard
f2384,SwitchCase:embed
f2385,Identifier:HTMLTableCellElement
f2386,ArrayExpression:rtx
f2387,ReturnStatement:DataView
f2388,AssignmentExpression:cloneRange
f2389,MethodDefinition:toString
f2390,MemberExpression:implementation
f2391,ReturnStatement:transceiver
f2392,Literal:cellPadding
f2393,Literal:scrollMaxX
f2394,CallExpression:valueAsString
f2395,AssignmentExpression:publicKey
f2396,ExpressionStatement:invalid
f2397,SequenceExpression:touchend
f2398,AssignmentExpression:scrollX
f2399,AssignmentExpression:globalStorage
f2400,Identifier:getSenders
f2401,Property:taskData
f2402,Property:PromiseRejectionEvent
f2403,SequenceExpression:iterator
f2404,Identifier:unload
f2405,UnaryExpression:SVGSVGElement
f2406,SwitchCase:typedef
f2407,CallExpression:worker
f2408,CallExpression:getBounds
f2409,UnaryExpression:role
f2410,BinaryExpression:MSGestureChange
f2411,Property:defaultPrevented
f2412,ReturnStatement:status
f2413,ConditionalExpression:reason
f2414,LogicalExpression:email
f2415,Literal:buildThresholdList
f2416,Identifier:handler
f2417,Identifier:availTop
f2418,Property:renderingIntent
f2419,MemberExpression:credit
f2420,BinaryExpression:lowerBound
f2421,Literal:isShader
f2422,ArrayExpression:developer
f2423,LogicalExpression:bubbles
f2424,Property:mapping
f2425,VariableDeclarator:advance
f2426,CallExpression:PerformanceResourceTiming
f2427,ConditionalExpression:attachEvent
f2428,MemberExpression:mozInnerScreenY
f2429,AssignmentExpression:fullscreenerror
f2430,MemberExpression:DOMParser
f2431,ArrayExpression:setAlpha
f2432,MemberExpression:position
f2433,SwitchCase:exit
f2434,Property:NodeIterator
f2435,MemberExpression:ClientRect
f2436,Property:funcRef
f2437,Literal:algorithm
f2438,BinaryExpression:privacy
f2439,CallExpression:clone
f2440,SwitchCase:characters
f2441,FunctionExpression:iconURL
f2442,SwitchCase:drawImage
f2443,CallExpression:NULL
f2444,ArrowFunctionExpression:paymentMethod
f2445,FunctionExpression:KeyboardEvent
f2446,UnaryExpression:SharedWorker
f2447,ArrayExpression:domContentLoadedEventEnd
f2448,MemberExpression:requestFileSystem
f2449,BinaryExpression:phone
f2450,Property:vrdisplayconnect
f2451,MethodDefinition:view
f2452,ReturnStatement:source
f2453,NewExpression:Notification
f2454,SwitchCase:MS
f2455,Identifier:PERCENTAGE
f2456,FunctionExpression:xor
f2457,MemberExpression:currentTarget
f2458,SwitchCase:xml
f2459,Literal:fillRect
f2460,CallExpression:webkitMatchesSelector
f2461,MethodDefinition:device
f2462,VariableDeclarator:uniformMatrix2x4fv
f2463,MemberExpression:dragenter
f2464,MethodDefinition:inputs
f2465,VariableDeclarator:transaction
f2466,Identifier:mozFullScreen
f2467,Literal:reply
f2468,CallExpression:loadOverlay
f2469,Literal:isTransformFeedback
f2470,LogicalExpression:attachShadow
f2471,FunctionExpression:loop
f2472,IfStatement:grad
f2473,UnaryExpression:slice
f2474,SequenceExpression:collapse
f2475,ForInStatement:MS
f2476,MemberExpression:matrixTransform
f2477,BinaryExpression:\n
f2478,ConditionalExpression:error
f2479,LogicalExpression:touchmove
f2480,Identifier:requestPayerName
f2481,SequenceExpression:paused
f2482,UpdateExpression:value
f2483,ArrayExpression:method
f2484,MethodDefinition:abort
f2485,ArrayExpression:seed
f2486,SequenceExpression:onreadystatechange
f2487,Property:duplicate
f2488,Literal:dilate
f2489,ConditionalExpression:manipulation
f2490,NewExpression:oninvalid
f2491,ReturnStatement:channels
f2492,BinaryExpression:codeBase
f2493,SwitchCase:gesturestart
f2494,IfStatement:col
f2495,CallExpression:visibilitychange
f2496,CallExpression:previousSibling
f2497,Literal:token
f2498,LogicalExpression:MediaStreamTrack
f2499,BinaryExpression:HTMLMediaElement
f2500,MemberExpression:colorDepth
f2501,AssignmentExpression:III
f2502,ArrowFunctionExpression:username
f2503,Identifier:multiEntry
f2504,CallExpression:depthRange
f2505,UnaryExpression:yes
f2506,ConditionalExpression:truncate
f2507,ArrayExpression:isBuffer
f2508,Property:specified
f2509,IfStatement:attachEvent
f2510,Literal:SVGAbort
f2511,CallExpression:mozCurrentTransform
f2512,Property:getNamedItemNS
f2513,ForInStatement:location
f2514,VariableDeclarator:Gecko
f2515,ArrayExpression:imageHeight
f2516,BinaryExpression:onoffline
f2517,SwitchCase:DONE
f2518,Property:enableHighAccuracy
f2519,Property:InputEvent
f2520,MethodDefinition:left
f2521,VariableDeclarator:Report
f2522,FunctionDeclaration:Notation
f2523,CallExpression:disable
f2524,MemberExpression:INVALID_NODE_TYPE_ERR
f2525,Identifier:userHandle
f2526,SequenceExpression:tooltip
f2527,BinaryExpression:getVideoTracks
f2528,VariableDeclarator:showModal
f2529,VariableDeclarator:FormData
f2530,LogicalExpression:outerHeight
f2531,ReturnStatement:MediaError
f2532,CallExpression:delivery
f2533,VariableDeclarator:onstart
f2534,ArrayExpression:formAction
f2535,ArrayExpression:wheel
f2536,ArrayExpression:disconnect
f2537,UnaryExpression:cmp
f2538,FunctionDeclaration:radius
f2539,MemberExpression:baseFrequency
f2540,MemberExpression:isFinal
f2541,DoWhileStatement:loop
f2542,Literal:setCurrentTime
f2543,ConditionalExpression:mode
f2544,AssignmentExpression:nodeName
f2545,LogicalExpression:signature
f2546,FunctionExpression:scrollTop
f2547,UnaryExpression:scrollTo
f2548,UnaryExpression:nextNode
f2549,BinaryExpression:MessageChannel
f2550,FunctionExpression:itemValue
f2551,BinaryExpression:onshow
f2552,ArrayExpression:READ_ONLY
f2553,Identifier:AudioWorklet
f2554,CallExpression:IV
f2555,ReturnStatement:Event
f2556,Identifier:organization
f2557,BinaryExpression:encrypt
f2558,CallExpression:allowFullScreen
f2559,UnaryExpression:com
f2560,BinaryExpression:0x01
f2561,LogicalExpression:next
f2562,MemberExpression:writable
f2563,Identifier:FontFaceSetLoadEvent
f2564,Literal:initialTime
f2565,VariableDeclarator:AudioContext
f2566,FunctionExpression:exact
f2567,ArrayExpression:unloadEventEnd
f2568,LogicalExpression:offsetX
f2569,LogicalExpression:codec
f2570,MemberExpression:inputmode
f2571,VariableDeclarator:cm
f2572,UnaryExpression:devicePixelRatio
f2573,ArrayExpression:DOMActivate
f2574,Property:anchors
f2575,MemberExpression:maxDistance
f2576,ArrayExpression:bytesReceived
f2577,Literal:Attr
f2578,ArrayExpression:compositionstart
f2579,Identifier:underflow
f2580,Property:extend
f2581,Property:pattern
f2582,NewExpression:rules
f2583,LogicalExpression:ltr
f2584,Property:INVALID_ACCESS_ERR
f2585,ForInStatement:languages
f2586,ArrayExpression:pose
f2587,Identifier:additionalData
f2588,VariableDeclarator:badge
f2589,NewExpression:CustomElementRegistry
f2590,TemplateElement:function
f2591,Literal:HTMLKeygenElement
f2592,UnaryExpression:nested
f2593,MemberExpression:renameNode
f2594,ConditionalExpression:mute
f2595,ArrayExpression:networkState
f2596,FunctionDeclaration:Cache
f2597,LogicalExpression:requestAnimationFrame
f2598,Identifier:RangeError
f2599,FunctionExpression:init
f2600,ArrowFunctionExpression:scale
f2601,CallExpression:activating
f2602,Literal:Console
f2603,MethodDefinition:scrollLeft
f2604,Identifier:length
f2605,MemberExpression:currentTransform
f2606,MemberExpression:disableVertexAttribArray
f2607,Property:requestsReceived
f2608,ConditionalExpression:isSync
f2609,Property:rowIndex
f2610,FunctionDeclaration:enqueue
f2611,ArrayExpression:notch
f2612,BinaryExpression:language
f2613,FunctionExpression:component
f2614,Literal:targetY
f2615,Identifier:setPointerCapture
f2616,LogicalExpression:ratio
f2617,FunctionExpression:rotate
f2618,ArrayExpression:result
f2619,LogicalExpression:flash
f2620,AssignmentExpression:pageX
f2621,NewExpression:extend
f2622,Property:DOMTransactionEvent
f2623,MemberExpression:INVALID_OPERATION
f2624,LogicalExpression:promise
f2625,Identifier:compareBoundaryPoints
f2626,Literal:unlock
f2627,AssignmentExpression:offsetY
f2628,ReturnStatement:mute
f2629,Identifier:beta
f2630,Literal:XPathException
f2631,ArrayExpression:chargingchange
f2632,BinaryExpression:started
f2633,MemberExpression:commit
f2634,MemberExpression:webkitMatchesSelector
f2635,VariableDeclarator:chapters
f2636,BinaryExpression:deleteTFoot
f2637,Literal:col
f2638,BinaryExpression:globalStorage
f2639,SwitchCase:response
f2640,ArrayExpression:grad
f2641,Property:AudioParam
f2642,Property:Infinity
f2643,MemberExpression:SVG_LENGTHTYPE_MM
f2644,ArrayExpression:sinkId
f2645,FunctionDeclaration:margin
f2646,ConditionalExpression:autofocus
f2647,IfStatement:responseType
f2648,VariableDeclarator:insertRule
f2649,IfStatement:colspan
f2650,CallExpression:vendor
f2651,MemberExpression:className
f2652,BinaryExpression:nodeType
f2653,Identifier:removeNamedItemNS
f2654,Property:WebGLActiveInfo
f2655,CallExpression:skewX
f2656,Property:SVGPoint
f2657,Literal:filterUnits
f2658,Property:textBaseline
f2659,UnaryExpression:angle
f2660,MemberExpression:noHref
f2661,VariableDeclarator:directories
f2662,VariableDeclarator:valueAsNumber
f2663,ConditionalExpression:properties
f2664,Property:handler
f2665,ArrayExpression:prompt
f2666,Identifier:timeConstant
f2667,NewExpression:size
f2668,Identifier:setCurrentTime
f2669,Literal:texParameterf
f2670,AssignmentExpression:bound
f2671,FunctionDeclaration:subscribe
f2672,Literal:resizeMode
f2673,CallExpression:moveRight
f2674,ConditionalExpression:loadedmetadata
f2675,ArrayExpression:read
f2676,Identifier:stringValue
f2677,UpdateExpression:level
f2678,VariableDeclarator:videoTracks
f2679,Literal:target
f2680,SwitchCase:mm
f2681,IfStatement:function
f2682,AssignmentExpression:list
f2683,BinaryExpression:PerformanceLongTaskTiming
f2684,UnaryExpression:groupId
f2685,ReturnStatement:targetElement
f2686,ArrowFunctionExpression:document
f2687,Literal:openRequest
f2688,AssignmentExpression:endOffset
f2689,AssignmentExpression:miter
f2690,ConditionalExpression:activeElement
f2691,Literal:tiltX
f2692,Literal:onsubmit
f2693,IfStatement:hash
f2694,Literal:point
f2695,UnaryExpression:setTimeout
f2696,Identifier:PT
f2697,ArrayExpression:flush
f2698,VariableDeclarator:Notification
f2699,MemberExpression:onmouseenter
f2700,FunctionDeclaration:name
f2701,Identifier:mouseup
f2702,AssignmentExpression:createElementNS
f2703,IfStatement:console
f2704,VariableDeclarator:threshold
f2705,FunctionDeclaration:mute
f2706,TemplateElement:change
f2707,MemberExpression:storageManager
f2708,CallExpression:vendorID
f2709,Literal:SVGTextPathElement
f2710,ArrayExpression:onloadeddata
f2711,CallExpression:compositionstart
f2712,UnaryExpression:xor
f2713,Property:SHOW_ALL
f2714,SwitchCase:row
f2715,MemberExpression:parent
f2716,IfStatement:value
f2717,CallExpression:addressLine
f2718,CallExpression:stopNotifications
f2719,NewExpression:middle
f2720,Identifier:COMPRESSED_RGBA_ATC_EXPLICIT_ALPHA_WEBGL
f2721,UnaryExpression:iterator
f2722,FunctionExpression:tag
f2723,UpdateExpression:hh
f2724,ConditionalExpression:watch
f2725,MemberExpression:decoding
f2726,CallExpression:shippingAddress
f2727,Identifier:MediaKeyStatusMap
f2728,UnaryExpression:weight
f2729,CallExpression:ReadableStreamBYOBReader
f2730,IfStatement:undefined
f2731,NewExpression:attributeName
f2732,FunctionDeclaration:offsetTop
f2733,Property:lineJoin
f2734,MemberExpression:createPanner
f2735,CallExpression:formmethod
f2736,SwitchCase:URLSearchParams
f2737,Property:distanceModel
f2738,Property:WebGLRenderingContext
f2739,BinaryExpression:measureText
f2740,BinaryExpression:external
f2741,SwitchStatement:filter
f2742,ArrayExpression:keys
f2743,ArrowFunctionExpression:Rules
f2744,IfStatement:languageCode
f2745,BinaryExpression:media
f2746,FunctionDeclaration:out
f2747,CallExpression:beta
f2748,Property:PageTransitionEvent
f2749,Property:createReader
f2750,Identifier:styleSheets
f2751,ReturnStatement:rid
f2752,UnaryExpression:HTMLDataListElement
f2753,Property:updatePlaybackRate
f2754,SequenceExpression:array
f2755,Identifier:SVGPolylineElement
f2756,BinaryExpression:prepaid
f2757,Property:groupEnd
f2758,CallExpression:distanceModel
f2759,IfStatement:sample
f2760,ArrayExpression:peaking
f2761,AssignmentExpression:createDocument
f2762,Identifier:getVRDisplays
f2763,FunctionDeclaration:playbackRate
f2764,ForInStatement:flags
f2765,Identifier:runtimeStyle
f2766,SequenceExpression:selected
f2767,IfStatement:integer
f2768,VariableDeclarator:validity
f2769,ReturnStatement:docCookies
f2770,ReturnStatement:events
f2771,VariableDeclarator:boundingClientRect
f2772,SwitchCase:geolocation
f2773,BinaryExpression:attachEvent
f2774,ArrayExpression:HTMLTrackElement
f2775,ReturnStatement:itemId
f2776,Literal:square
f2777,MemberExpression:MIN
f2778,MemberExpression:mozSlice
f2779,FunctionDeclaration:readable
f2780,FunctionExpression:contentWindow
f2781,NewExpression:square
f2782,MemberExpression:edgeMode
f2783,CallExpression:nohref
f2784,ConditionalExpression:abbr
f2785,FunctionExpression:handle
f2786,Literal:knee
f2787,SwitchCase:areas
f2788,BinaryExpression:AbortController
f2789,MemberExpression:onnotificationclick
f2790,MemberExpression:areas
f2791,Identifier:butt
f2792,Property:createTexture
f2793,FunctionExpression:timelines
f2794,ReturnStatement:butt
f2795,FunctionDeclaration:artist
f2796,MemberExpression:outputs
f2797,BinaryExpression:selectedIndex
f2798,UnaryExpression:context
f2799,Identifier:openCursor
f2800,Property:webglcontextlost
f2801,SequenceExpression:domain
f2802,ThrowStatement:InvalidCharacterError
f2803,UnaryExpression:MSManipulationEvent
f2804,AssignmentExpression:hasExtension
f2805,Property:SVGAnimatedTransformList
f2806,BinaryExpression:deadline
f2807,Literal:movementX
f2808,MemberExpression:SpeechRecognitionEvent
f2809,FunctionDeclaration:oldValue
f2810,MemberExpression:htmlFor
f2811,UnaryExpression:match
f2812,AssignmentExpression:DONE
f2813,Identifier:requestStart
f2814,MemberExpression:firstElementChild
f2815,Literal:preventDefault
f2816,UnaryExpression:cardNumber
f2817,ReturnStatement:HTMLTrackElement
f2818,Literal:readBuffer
f2819,IfStatement:pad
f2820,CallExpression:mspointerdown
f2821,SwitchCase:listener
f2822,UnaryExpression:serviceWorkerRegistration
f2823,FunctionExpression:self
f2824,Property:onanimationstart
f2825,VariableDeclarator:camera
f2826,Identifier:KeyframeEffectReadOnly
f2827,SequenceExpression:phone
f2828,MemberExpression:setFillColor
f2829,ConditionalExpression:nodownload
f2830,VariableDeclarator:ii
f2831,FunctionExpression:presentation
f2832,CallExpression:ratio
f2833,TemplateElement:in
f2834,ReturnStatement:language
f2835,VariableDeclarator:prefix
f2836,VariableDeclarator:pointercancel
f2837,Identifier:suspend
f2838,NewExpression:autocomplete
f2839,BinaryExpression:getConfiguration
f2840,SequenceExpression:HTMLTrackElement
f2841,ArrayExpression:gathering
f2842,Literal:backward
f2843,Identifier:visible
f2844,BinaryExpression:getPreventDefault
f2845,Literal:audiostart
f2846,VariableDeclarator:onunload
f2847,CallExpression:removeChild
f2848,MemberExpression:ANY_TYPE
f2849,ReturnStatement:chunks
f2850,Property:typemustmatch
f2851,ReturnStatement:NaN
f2852,Property:fileHandle
f2853,Identifier:SVGEvent
f2854,VariableDeclarator:checked
f2855,Identifier:methodData
f2856,FunctionDeclaration:DocumentFragment
f2857,MemberExpression:drawingBufferHeight
f2858,SwitchCase:regions
f2859,Literal:nofullscreen
f2860,Identifier:features
f2861,AssignmentExpression:repeat
f2862,ArrayExpression:isFile
f2863,Property:SVGScriptElement
f2864,VariableDeclarator:endAngle
f2865,FunctionDeclaration:check
f2866,ArrayExpression:onwebkitanimationstart
f2867,UnaryExpression:item
f2868,VariableDeclarator:playbackRate
f2869,MemberExpression:register
f2870,ArrayExpression:composite
f2871,AssignmentExpression:city
f2872,Property:SVGTitleElement
f2873,SwitchCase:defaultValue
f2874,Identifier:mozParsedFrames
f2875,SequenceExpression:keydown
f2876,AssignmentExpression:MediaError
f2877,LogicalExpression:save
f2878,MemberExpression:meet
f2879,Property:refresh
f2880,VariableDeclarator:setCursor
f2881,ArrayExpression:RTCPeerConnection
f2882,SequenceExpression:blob
f2883,MemberExpression:msGetRegionContent
f2884,SwitchCase:requestPermission
f2885,MemberExpression:EventSource
f2886,VariableDeclarator:MediaDevices
f2887,Literal:getData
f2888,MethodDefinition:isSupported
f2889,ReturnStatement:outputs
f2890,Identifier:mozSlice
f2891,ReturnStatement:check
f2892,ConditionalExpression:mozfullscreenchange
f2893,Property:inputBuffer
f2894,BinaryExpression:ptime
f2895,SwitchCase:claim
f2896,CallExpression:certificates
f2897,Literal:TextTrack
f2898,CallExpression:HTMLMediaElement
f2899,FunctionDeclaration:onkeypress
f2900,VariableDeclarator:setItem
f2901,CallExpression:onLine
f2902,Literal:createDataChannel
f2903,IfStatement:charset
f2904,ArrayExpression:shiftKey
f2905,VariableDeclarator:org
f2906,Identifier:NODE_DELETED
f2907,CallExpression:getTrackById
f2908,FunctionDeclaration:window
f2909,Identifier:htmlFor
f2910,ReturnStatement:easing
f2911,Literal:sctp
f2912,ArrayExpression:WEBGL_compressed_texture_s3tc_srgb
f2913,CallExpression:changedTouches
f2914,BinaryExpression:__defineGetter__
f2915,Property:truncate
f2916,Property:getContextAttributes
f2917,CallExpression:UndoManager
f2918,UnaryExpression:getBoundingClientRect
f2919,Property:altitudeAccuracy
f2920,UpdateExpression:back
f2921,SequenceExpression:forms
f2922,ArrayExpression:atop
f2923,NewExpression:includes
f2924,FunctionDeclaration:removeRange
f2925,AssignmentExpression:manipulation
f2926,ArrayExpression:tracker
f2927,ArrayExpression:initUIEvent
f2928,BinaryExpression:random
f2929,UnaryExpression:forward
f2930,Property:cors
f2931,CallExpression:xmlhttprequest
f2932,LogicalExpression:readonly
f2933,MemberExpression:xPos
f2934,ArrayExpression:transitionend
f2935,LabeledStatement:root
f2936,AssignmentExpression:revoke
f2937,NewExpression:random
f2938,ArrayExpression:DOM_KEY_LOCATION_RIGHT
f2939,Literal:texStorage2D
f2940,BinaryExpression:ttt
f2941,LogicalExpression:documentElement
f2942,Property:pushState
f2943,MemberExpression:oncut
f2944,FunctionExpression:request
f2945,Identifier:transformFeedbackVaryings
f2946,Identifier:domContentLoadedEventStart
f2947,AssignmentExpression:relatedTarget
f2948,Property:basic
f2949,UnaryExpression:compact
f2950,IfStatement:query
f2951,Identifier:getReader
f2952,Property:diffuseConstant
f2953,ReturnStatement:manual
f2954,MethodDefinition:updating
f2955,FunctionExpression:queryInfo
f2956,UnaryExpression:cookie
f2957,Literal:webkitForce
f2958,FunctionExpression:valueOf
f2959,MemberExpression:dropEffect
f2960,ConditionalExpression:discover
f2961,Literal:noHref
f2962,NewExpression:stringValue
f2963,FunctionDeclaration:append
f2964,Identifier:peerIdentity
f2965,Identifier:SVGFETurbulenceElement
f2966,IfStatement:touches
f2967,CallExpression:toURL
f2968,NewExpression:opened
f2969,MemberExpression:UserProximityEvent
f2970,MemberExpression:DOMError
f2971,SwitchCase:tooltip
f2972,VariableDeclarator:transferSize
f2973,ReturnStatement:save
f2974,ArrayExpression:absolute
f2975,AssignmentExpression:javascript
f2976,SequenceExpression:state
f2977,CallExpression:resource
f2978,FunctionDeclaration:writeln
f2979,MemberExpression:insertBefore
f2980,Identifier:newValue
f2981,MemberExpression:bufferedAmount
f2982,Literal:vrdisplaypointerrestricted
f2983,CallExpression:getReader
f2984,MemberExpression:scripts
f2985,ArrayExpression:QuotaExceededError
f2986,SwitchCase:importScripts
f2987,ConditionalExpression:transmission
f2988,Property:VALIDATION_ERR
f2989,CallExpression:left
f2990,ArrayExpression:AudioTrackList
f2991,MemberExpression:getRandomValues
f2992,Property:dir
f2993,ArrayExpression:Touch
f2994,FunctionExpression:muted
f2995,VariableDeclarator:setStyles
f2996,FunctionDeclaration:subscriptionId
f2997,Literal:hspace
f2998,MemberExpression:HTMLBRElement
f2999,UnaryExpression:HTMLSelectElement
f3000,Identifier:oncuechange
f3001,NewExpression:PositionError
f3002,Literal:HTMLLinkElement
f3003,LogicalExpression:lh
f3004,FunctionDeclaration:arc
f3005,IfStatement:delivery
f3006,Literal:SHOW_ALL
f3007,MemberExpression:sub
f3008,IfStatement:repeat
f3009,BinaryExpression:sign
f3010,IfStatement:url
f3011,VariableDeclarator:experimental
f3012,LogicalExpression:foundation
f3013,Property:baseFrequency
f3014,MemberExpression:scrollTo
f3015,FunctionExpression:dateTime
f3016,Identifier:filesystem
f3017,ForInStatement:product
f3018,ForStatement:source
f3019,Identifier:WebGLQuery
f3020,AssignmentExpression:moveTo
f3021,BinaryExpression:menubar
f3022,VariableDeclarator:EMPTY
f3023,MemberExpression:DragEvent
f3024,ArrayExpression:yPos
f3025,AssignmentExpression:discover
f3026,BinaryExpression:characterData
f3027,MemberExpression:getLocalParameters
f3028,ReturnStatement:currentScript
f3029,Literal:local
f3030,Property:setRemoteDescription
f3031,ReturnStatement:handler
f3032,MemberExpression:slope
f3033,Literal:texSubImage3D
f3034,AssignmentPattern:active
f3035,ArrayExpression:lineAlign
f3036,MemberExpression:ii
f3037,CallExpression:CacheStorage
f3038,SequenceExpression:XMLDocument
f3039,ArrayExpression:mm
f3040,LogicalExpression:bgColor
f3041,LogicalExpression:req
f3042,SwitchCase:decrypt
f3043,ReturnStatement:translate
f3044,MemberExpression:getPropertyCSSValue
f3045,Literal:columnNumber
f3046,CallExpression:getAsFile
f3047,SwitchStatement:placeholder
f3048,ForInStatement:format
f3049,ConditionalExpression:tel
f3050,VariableDeclarator:tHead
f3051,CallExpression:pseudo
f3052,Identifier:validity
f3053,VariableDeclarator:startOffset
f3054,Literal:offer
f3055,Property:primitiveType
f3056,FunctionDeclaration:userAgent
f3057,CatchClause:cx
f3058,IfStatement:hasChildNodes
f3059,Property:started
f3060,AssignmentExpression:pageYOffset
f3061,ArrayExpression:paused
f3062,ArrayExpression:command
f3063,FunctionDeclaration:weight
f3064,MemberExpression:RTCCertificate
f3065,ArrayExpression:pixelDepth
f3066,FunctionExpression:toLocaleString
f3067,ArrayExpression:getBoundingClientRect
f3068,Identifier:uniform1fv
f3069,AssignmentExpression:Policy
f3070,VariableDeclarator:EXT_texture_filter_anisotropic
f3071,ArrayExpression:rejectionhandled
f3072,IfStatement:events
f3073,BinaryExpression:application
f3074,Identifier:createDelay
f3075,Identifier:HTMLDialogElement
f3076,Identifier:onconnectionstatechange
f3077,NewExpression:join
f3078,ReturnStatement:mozRequestFullScreen
f3079,SwitchCase:oncomplete
f3080,Literal:bind
f3081,NewExpression:checkbox
f3082,MemberExpression:getAttributeNode
f3083,AssignmentExpression:EventListener
f3084,Property:dragstart
f3085,SwitchCase:readable
f3086,FunctionDeclaration:removeStream
f3087,NewExpression:sorted
f3088,BinaryExpression:propertyIsEnumerable
f3089,MemberExpression:upgrade
f3090,Literal:useProgram
f3091,ArrayExpression:worker
f3092,MemberExpression:Notation
f3093,VariableDeclarator:imageHeight
f3094,SwitchCase:sum
f3095,VariableDeclarator:matrix3d
f3096,UpdateExpression:code
f3097,MemberExpression:ambientLight
f3098,UpdateExpression:token
f3099,CallExpression:compatMode
f3100,VariableDeclarator:fullscreen
f3101,CallExpression:shippingOption
f3102,MemberExpression:shaderSource
f3103,SwitchCase:codec
f3104,VariableDeclarator:removeProperty
f3105,ForInStatement:href
f3106,MemberExpression:HTMLElement
f3107,AssignmentExpression:sentences
f3108,Property:ms
f3109,CallExpression:imageWidth
f3110,VariableDeclarator:minimize
f3111,TemplateElement:content
f3112,Literal:evaluate
f3113,Identifier:totalFrameDelay
f3114,FunctionExpression:decode
f3115,Identifier:publicExponent
f3116,MemberExpression:elevation
f3117,BinaryExpression:pressure
f3118,BinaryExpression:onstorage
f3119,FunctionDeclaration:play
f3120,NewExpression:grad
f3121,CallExpression:enctype
f3122,LabeledStatement:language
f3123,LogicalExpression:index
f3124,AssignmentExpression:receiver
f3125,CallExpression:wheelDeltaY
f3126,AssignmentPattern:default
f3127,Literal:loopStart
f3128,ArrayExpression:contenteditable
f3129,IfStatement:deadline
f3130,MemberExpression:oscpu
f3131,Identifier:blendEquationSeparate
f3132,FunctionExpression:getSources
f3133,BinaryExpression:handle
f3134,AssignmentExpression:scrollDelay
f3135,FunctionExpression:characteristic
f3136,UnaryExpression:challenge
f3137,IfStatement:rp
f3138,MemberExpression:done
f3139,MemberExpression:readwrite
f3140,SwitchCase:pseudo
f3141,ForInStatement:caches
f3142,CallExpression:m14
f3143,BinaryExpression:valueAsString
f3144,CallExpression:TypeInfo
f3145,Property:SVGAnimateColorElement
f3146,Property:assignedNodes
f3147,AssignmentExpression:mapping
f3148,Property:commit
f3149,Property:webgl
f3150,ReturnStatement:cookieEnabled
f3151,UnaryExpression:iframe
f3152,Property:speaking
f3153,LogicalExpression:reserve
f3154,SwitchCase:onbeforeprint
f3155,IfStatement:shippingAddress
f3156,NewExpression:datetime
f3157,Literal:null
f3158,SwitchCase:DOMMouseScroll
f3159,MemberExpression:mediaGroup
f3160,SwitchCase:browser
f3161,Property:vAlign
f3162,Property:styleSheet
f3163,Identifier:onwebkitresourcetimingbufferfull
f3164,Identifier:activate
f3165,NewExpression:innerHTML
f3166,Identifier:searchParams
f3167,ForInStatement:placeholder
f3168,AssignmentExpression:cardSecurityCode
f3169,ConditionalExpression:ideal
f3170,BinaryExpression:readwrite
f3171,TemplateLiteral:media
f3172,VariableDeclarator:volumechange
f3173,Identifier:ended
f3174,Literal:webkitIsFullScreen
f3175,Literal:frameBorder
f3176,Identifier:referrerPolicy
f3177,FunctionExpression:foundation
f3178,UnaryExpression:MAX
f3179,Literal:upload
f3180,AssignmentExpression:abort
f3181,Property:createElement
f3182,ArrayExpression:srcElement
f3183,BinaryExpression:lower
f3184,FunctionExpression:autoplay
f3185,SwitchStatement:x2
f3186,VariableDeclarator:loginUrl
f3187,LogicalExpression:click
f3188,VariableDeclarator:charset
f3189,SwitchCase:textAlign
f3190,Property:availableOutgoingBitrate
f3191,ConditionalExpression:base
f3192,Literal:font
f3193,Property:getUserData
f3194,CallExpression:transactionId
f3195,SequenceExpression:matches
f3196,LogicalExpression:gradientTransform
f3197,FunctionDeclaration:Blob
f3198,CallExpression:effectiveType
f3199,BinaryExpression:prompt
f3200,UnaryExpression:foo
f3201,Literal:img
f3202,AssignmentExpression:DocumentType
f3203,ReturnStatement:append
f3204,ConditionalExpression:mozFullScreenEnabled
f3205,MemberExpression:unhandledrejection
f3206,Property:bind
f3207,IfStatement:both
f3208,MemberExpression:DocumentTouch
f3209,LabeledStatement:content
f3210,CallExpression:deleteCell
f3211,MemberExpression:rightDegrees
f3212,BinaryExpression:multiple
f3213,FunctionDeclaration:getFile
f3214,Identifier:updating
f3215,Literal:findRule
f3216,Literal:docCookies
f3217,CallExpression:getDisplayMedia
f3218,MemberExpression:ECDSA
f3219,BinaryExpression:implementation
f3220,Identifier:allow
f3221,Property:External
f3222,SwitchCase:phone
f3223,ConditionalExpression:sessionId
f3224,LogicalExpression:Worker
f3225,MemberExpression:lineJoin
f3226,UnaryExpression:scrolling
f3227,MemberExpression:domain
f3228,AssignmentExpression:valueType
f3229,FunctionDeclaration:renderRect
f3230,Property:lang
f3231,UnaryExpression:root
f3232,FunctionDeclaration:down
f3233,FunctionDeclaration:styleSheet
f3234,Literal:HTMLCanvasElement
f3235,ForInStatement:component
f3236,ForInStatement:rel
f3237,ConditionalExpression:onscroll
f3238,LogicalExpression:SpeechRecognition
f3239,Identifier:HTMLMenuElement
f3240,Property:ServiceWorkerGlobalScope
f3241,VariableDeclarator:setUserData
f3242,AssignmentPattern:reload
f3243,VariableDeclarator:answer
f3244,ArrayExpression:vrdisplaydisconnected
f3245,FunctionDeclaration:foo
f3246,FunctionDeclaration:cues
f3247,SwitchStatement:orientation
f3248,FunctionExpression:onstatechange
f3249,CallExpression:endTime
f3250,FunctionExpression:getStringValue
f3251,FunctionExpression:closed
f3252,AssignmentExpression:touchend
f3253,CallExpression:primitiveUnits
f3254,Property:offsetY
f3255,ArrayExpression:setCursor
f3256,MemberExpression:regionCode
f3257,FunctionDeclaration:xoffset
f3258,VariableDeclarator:setCurrentTime
f3259,Property:selectionDirection
f3260,VariableDeclarator:ty
f3261,IfStatement:gap
f3262,ArrayExpression:artist
f3263,MemberExpression:scrollLeftMax
f3264,MemberExpression:ondisconnect
f3265,FunctionDeclaration:IntersectionObserverEntry
f3266,Identifier:milliseconds
f3267,UnaryExpression:manual
f3268,Property:versionchange
f3269,Literal:timestamps
f3270,AssignmentExpression:name
f3271,Literal:PaymentOptions
f3272,Identifier:dischargingTime
f3273,Literal:control
f3274,Property:MSInertiaStart
f3275,FunctionExpression:HTMLElement
f3276,Literal:Selection
f3277,ArrayExpression:gradientTransform
f3278,CallExpression:headers
f3279,AssignmentExpression:XPathException
f3280,FunctionDeclaration:Counter
f3281,TemplateLiteral:id
f3282,Property:decodedBodySize
f3283,Literal:createElementNS
f3284,MemberExpression:cells
f3285,CallExpression:toJson
f3286,MethodDefinition:pulse
f3287,Property:SVGSVGElement
f3288,Literal:TimeRanges
f3289,SwitchCase:Sensor
f3290,ReturnStatement:expirationTime
f3291,FunctionDeclaration:getKey
f3292,Literal:loadEventEnd
f3293,Property:MEDIA_ERR_ABORTED
f3294,ClassBody:get
f3295,MemberExpression:bufferSize
f3296,MemberExpression:assert
f3297,LogicalExpression:pathname
f3298,BinaryExpression:toRange
f3299,BinaryExpression:Response
f3300,CallExpression:uniformBlockBinding
f3301,Literal:linear
f3302,VariableDeclarator:failed
f3303,AssignmentExpression:Canvas
f3304,ArrayExpression:sandbox
f3305,BinaryExpression:experimental
f3306,AssignmentExpression:linkColor
f3307,Property:translate
f3308,CatchClause:id
f3309,ArrayExpression:cellSpacing
f3310,BinaryExpression:ArrayBuffer
f3311,ArrayExpression:ARRAY_BUFFER
f3312,FunctionExpression:removedNodes
f3313,AssignmentExpression:onload
f3314,AssignmentExpression:canplay
f3315,LogicalExpression:invalid
f3316,VariableDeclarator:sessionId
f3317,ArrayExpression:sign
f3318,Property:namedCurve
f3319,AssignmentExpression:MediaDevices
f3320,AssignmentExpression:deviceId
f3321,Identifier:prerender
f3322,CallExpression:blocked
f3323,AssignmentExpression:bufferSize
f3324,Identifier:long
f3325,CallExpression:getData
f3326,SwitchCase:manifest
f3327,ExpressionStatement:className
f3328,FunctionDeclaration:Media
f3329,Identifier:trailer
f3330,Property:json
f3331,SwitchStatement:query
f3332,NewExpression:vrdisplayactivate
f3333,Literal:onrepeat
f3334,LogicalExpression:controls
f3335,FunctionExpression:contrast
f3336,BinaryExpression:reportValidity
f3337,CallExpression:diners
f3338,Identifier:newURL
f3339,Property:noHref
f3340,MemberExpression:attachShadow
f3341,IfStatement:nomatch
f3342,ClassDeclaration:ic
f3343,MemberExpression:NoModificationAllowedError
f3344,IfStatement:truncate
f3345,BinaryExpression:promise
f3346,IfStatement:deg
f3347,CallExpression:OES_texture_half_float_linear
f3348,UnaryExpression:sdp
f3349,Property:messageType
f3350,MemberExpression:supported
f3351,Identifier:getAttributeNode
f3352,VariableDeclarator:contextmenu
f3353,UpdateExpression:iterations
f3354,MemberExpression:getTransformFeedbackVarying
f3355,FunctionDeclaration:m14
f3356,FunctionExpression:require
f3357,ReturnStatement:slice
f3358,Property:PresentationRequest
f3359,AssignmentExpression:sctp
f3360,BinaryExpression:PERSISTENT
f3361,CallExpression:example
f3362,SwitchCase:behavior
f3363,Property:getParent
f3364,LogicalExpression:Int16Array
f3365,Property:getShaderSource
f3366,MemberExpression:onchargingchange
f3367,MemberExpression:HTMLDataElement
f3368,IfStatement:shipping
f3369,VariableDeclarator:AbortError
f3370,CallExpression:input
f3371,Identifier:SVGTitleElement
f3372,AssignmentExpression:AudioBufferSourceNode
f3373,Property:setRangeText
f3374,VariableDeclarator:codeType
f3375,CallExpression:multipart
f3376,UnaryExpression:canplay
f3377,CallExpression:lineWidth
f3378,Property:systemID
f3379,SwitchCase:focusout
f3380,Identifier:focusout
f3381,BinaryExpression:cancelAnimationFrame
f3382,ArrayExpression:ss
f3383,AssignmentExpression:opened
f3384,SwitchCase:dx
f3385,SwitchCase:events
f3386,Property:setPosition
f3387,CallExpression:muted
f3388,CallExpression:pressure
f3389,ArrayExpression:statechange
f3390,Identifier:caretRangeFromPoint
f3391,AssignmentExpression:isIdentity
f3392,Literal:pathLength
f3393,Identifier:compressedTexSubImage3D
f3394,Identifier:transferOut
f3395,ArrayExpression:assertion
f3396,NewExpression:chapters
f3397,MemberExpression:mozSetImageElement
f3398,AssignmentExpression:vmax
f3399,MemberExpression:badInput
f3400,Identifier:domainLookupStart
f3401,Identifier:unhandledrejection
f3402,CallExpression:blendColor
f3403,Identifier:selectedStyleSheetSet
f3404,MemberExpression:innerWidth
f3405,CallExpression:cellpadding
f3406,BinaryExpression:Components
f3407,MemberExpression:OfflineAudioContext
f3408,LogicalExpression:enabled
f3409,ConditionalExpression:reserve
f3410,BinaryExpression:origin
f3411,BinaryExpression:RTCRtpTransceiver
f3412,MemberExpression:urls
f3413,Identifier:createGain
f3414,Property:CharacterData
f3415,Identifier:getFile
f3416,BinaryExpression:oncuechange
f3417,AssignmentExpression:clientHeight
f3418,AssignmentExpression:clientX
f3419,ExpressionStatement:node
f3420,AssignmentExpression:scroll
f3421,MemberExpression:instanceof
f3422,Property:onLine
f3423,NewExpression:threshold
f3424,LogicalExpression:memory
f3425,ArrayExpression:onemptied
f3426,AssignmentExpression:webdriver
f3427,NewExpression:reverse
f3428,Identifier:out
f3429,SwitchCase:ondrop
f3430,VariableDeclarator:itemValue
f3431,SwitchCase:identifier
f3432,Property:fgColor
f3433,MemberExpression:touched
f3434,FunctionDeclaration:deleted
f3435,CallExpression:FileHandle
f3436,IfStatement:methodData
f3437,Literal:print
f3438,BinaryExpression:expiryMonth
f3439,AssignmentExpression:lowerBound
f3440,CallExpression:KeyboardEvent
f3441,ArrayExpression:HTMLElement
f3442,Identifier:encoding
f3443,NewExpression:targetElement
f3444,MemberExpression:sampleRate
f3445,FunctionExpression:onevent
f3446,IfStatement:flush
f3447,Literal:beforeprint
f3448,Identifier:createAnswer
f3449,CallExpression:this
f3450,Property:textContent
f3451,VariableDeclarator:activate
f3452,MemberExpression:deleteQueryEXT
f3453,SequenceExpression:HTMLDocument
f3454,Property:anchorOffset
f3455,Property:Attr
f3456,Property:type
f3457,BinaryExpression:hint
f3458,VariableDeclarator:ServiceWorkerRegistration
f3459,VariableDeclarator:low
f3460,Identifier:custom
f3461,Literal:onfullscreenerror
f3462,ArrayExpression:HTMLQuoteElement
f3463,Identifier:onanimationiteration
f3464,VariableDeclarator:rawId
f3465,ForInStatement:exception
f3466,MemberExpression:privacy
f3467,MemberExpression:controlsList
f3468,Identifier:ideal
f3469,NewExpression:SYNTAX_ERR
f3470,AssignmentExpression:true
f3471,MethodDefinition:keypress
f3472,Literal:SourceBuffer
f3473,Literal:resourcetimingbufferfull
f3474,AssignmentExpression:CSS
f3475,MemberExpression:href
f3476,IfStatement:datetime
f3477,Literal:onchange
f3478,Literal:change
f3479,NewExpression:readAsArrayBuffer
f3480,BinaryExpression:WebGLVertexArrayObject
f3481,VariableDeclarator:touches
f3482,BinaryExpression:empty
f3483,MemberExpression:itemRef
f3484,Literal:true
f3485,LogicalExpression:PERSISTENT
f3486,Property:onunload
f3487,ArrayExpression:replaceChild
f3488,SwitchCase:track
f3489,CallExpression:ready
f3490,AssignmentExpression:DOMNodeRemoved
f3491,ReturnStatement:Float64Array
f3492,ArrayExpression:lostpointercapture
f3493,FunctionExpression:db
f3494,ArrayExpression:devicemotion
f3495,NewExpression:dir
f3496,MethodDefinition:sync
f3497,Identifier:getClientRect
f3498,Literal:imageWidth
f3499,VariableDeclarator:children
f3500,Property:example
f3501,MemberExpression:removeAllRanges
f3502,Literal:NavigatorGeolocation
f3503,SequenceExpression:log
f3504,ForInStatement:query
f3505,CallExpression:encrypt
f3506,Identifier:clearMarks
f3507,CallExpression:extensions
f3508,CallExpression:req
f3509,UnaryExpression:kinds
f3510,IfStatement:permission
f3511,AssignmentExpression:easing
f3512,VariableDeclarator:writable
f3513,AssignmentExpression:redirectCount
f3514,FunctionExpression:installed
f3515,Property:onselectstart
f3516,Literal:lineCap
f3517,Property:lineNumber
f3518,FunctionDeclaration:AbortError
f3519,Literal:baseVal
f3520,MethodDefinition:getCurrentTime
f3521,MemberExpression:forwardY
f3522,Literal:SVGPathElement
f3523,CallExpression:SVGGraphicsElement
f3524,Property:collapse
f3525,Literal:NetworkInformation
f3526,MethodDefinition:removeItem
f3527,SwitchCase:onmouseup
f3528,ArrayExpression:MEDIA_ERR_NETWORK
f3529,Property:getAudioTracks
f3530,Literal:getUserData
f3531,AssignmentExpression:dragstart
f3532,ArrayExpression:css
f3533,MemberExpression:mozHasAudio
f3534,AssignmentExpression:commonAncestorContainer
f3535,ExpressionStatement:domain
f3536,NewExpression:sender
f3537,Identifier:coords
f3538,FunctionDeclaration:onupdate
f3539,VariableDeclarator:assign
f3540,ArrayExpression:ondblclick
f3541,CallExpression:loop
f3542,BinaryExpression:json
f3543,ArrayExpression:renderingIntent
f3544,Literal:text
f3545,LogicalExpression:pickup
f3546,Literal:disposition
f3547,Identifier:deleteSync
f3548,ForStatement:ii
f3549,Property:JSON
f3550,FunctionDeclaration:monitor
f3551,ArrayExpression:HTMLLIElement
f3552,CallExpression:getName
f3553,BinaryExpression:css
f3554,ReturnStatement:send
f3555,FunctionDeclaration:stroke
f3556,VariableDeclarator:content
f3557,SwitchCase:images
f3558,CallExpression:xPos
f3559,UnaryExpression:signature
f3560,IfStatement:external
f3561,UnaryExpression:wrap
f3562,Literal:boolean
f3563,VariableDeclarator:contrast
f3564,NewExpression:host
f3565,AssignmentExpression:DataView
f3566,UnaryExpression:binaryType
f3567,VariableDeclarator:getSupportedExtensions
f3568,AssignmentExpression:MutationObserver
f3569,NewExpression:alert
f3570,ArrayExpression:notificationclick
f3571,CallExpression:pinchZoom
f3572,Identifier:totalRoundTripTime
f3573,Property:types
f3574,UnaryExpression:started
f3575,Literal:onMSVideoOptimalLayoutChanged
f3576,ArrayExpression:fetchStart
f3577,CallExpression:gestureend
f3578,MemberExpression:webkitBackingStorePixelRatio
f3579,FunctionExpression:readEntries
f3580,Identifier:lookupPrefix
f3581,Identifier:ondischargingtimechange
f3582,FunctionDeclaration:btoa
f3583,CallExpression:crossorigin
f3584,MemberExpression:audioWorklet
f3585,BinaryExpression:mozFullScreen
f3586,ReturnStatement:onclick
f3587,CallExpression:scrollRestoration
f3588,NewExpression:byteLength
f3589,BinaryExpression:focusNode
f3590,LogicalExpression:wheel
f3591,NewExpression:Uint16Array
f3592,CallExpression:lockOrientation
f3593,Literal:BlobEvent
f3594,CallExpression:changeType
f3595,ForInStatement:has
f3596,ForInStatement:deviceName
f3597,Identifier:cardNumber
f3598,Identifier:countReset
f3599,Literal:mozImageSmoothingEnabled
f3600,FunctionDeclaration:clearParameters
f3601,Literal:toRange
f3602,MemberExpression:scrollDelay
f3603,FunctionDeclaration:azimuth
f3604,SwitchCase:restore
f3605,ArrayExpression:gamma
f3606,Identifier:EventListener
f3607,Property:actionURL
f3608,ConditionalExpression:constraint
f3609,Identifier:maxDecibels
f3610,Literal:vtt
f3611,Identifier:EventSource
f3612,NewExpression:Screen
f3613,ReturnStatement:prompt
f3614,CallExpression:onstorage
f3615,FunctionExpression:reconnect
f3616,VariableDeclarator:ellipse
f3617,ConditionalExpression:tabindex
f3618,FunctionExpression:gamepad
f3619,ConditionalExpression:querySelector
f3620,CallExpression:isSampler
f3621,Property:diners
f3622,CallExpression:node
f3623,Identifier:currentScript
f3624,Literal:blendEquation
f3625,VariableDeclarator:outerWidth
f3626,AssignmentExpression:images
f3627,SwitchStatement:cy
f3628,ExpressionStatement:performance
f3629,FunctionExpression:inert
f3630,BinaryExpression:delay
f3631,SequenceExpression:ctx
f3632,TemplateLiteral:type
f3633,TemplateLiteral:mode
f3634,Property:AbsoluteOrientationSensor
f3635,CallExpression:developer
f3636,Literal:endAngle
f3637,BinaryExpression:m32
f3638,MemberExpression:on
f3639,ConditionalExpression:device
f3640,Identifier:ANGLE
f3641,UnaryExpression:timeout
f3642,ArrayExpression:DOMParser
f3643,IfStatement:viewport
f3644,BinaryExpression:head
f3645,Identifier:HTMLOutputElement
f3646,Identifier:scaleNonUniform
f3647,IfStatement:organization
f3648,Literal:shaderSource
f3649,SequenceExpression:txt
f3650,VariableDeclarator:background
f3651,ArrayExpression:w3
f3652,Identifier:NOT_SUPPORTED_ERR
f3653,AssignmentExpression:ondevicemotion
f3654,FunctionDeclaration:req
f3655,Literal:vertexAttribDivisorANGLE
f3656,VariableDeclarator:domContentLoadedEventEnd
f3657,MemberExpression:parseFromString
f3658,TemplateLiteral:state
f3659,Literal:back
f3660,Identifier:keyStatuses
f3661,CallExpression:CURRENT_CACHES
f3662,FunctionExpression:startup
f3663,ArrayExpression:id
f3664,Property:pageXOffset
f3665,MemberExpression:screenLeft
f3666,NewExpression:PaymentRequest
f3667,AssignmentExpression:videoWidth
f3668,Literal:effect
f3669,VariableDeclarator:PERCENTAGE
f3670,VariableDeclarator:getActiveUniformBlockName
f3671,MemberExpression:selObj
f3672,AssignmentExpression:storeName
f3673,ArrayExpression:Lock
f3674,NewExpression:services
f3675,FunctionExpression:contenteditable
f3676,BinaryExpression:microseconds
f3677,ArrayExpression:contentType
f3678,VariableDeclarator:downlink
f3679,Identifier:uniform1iv
f3680,ConditionalExpression:delay
f3681,Literal:altitudeAccuracy
f3682,SwitchCase:statusMessage
f3683,Identifier:WebGLRenderingContext
f3684,Identifier:message
f3685,Identifier:caretPositionFromPoint
f3686,AssignmentExpression:inputType
f3687,AssignmentExpression:mouseleave
f3688,VariableDeclarator:failIfMajorPerformanceCaveat
f3689,Literal:wimax
f3690,SwitchCase:filters
f3691,AssignmentExpression:loadedmetadata
f3692,Literal:onselectionchange
f3693,VariableDeclarator:host
f3694,BinaryExpression:sctp
f3695,FunctionDeclaration:textarea
f3696,Identifier:ExtendableEvent
f3697,BinaryExpression:chapters
f3698,ConditionalExpression:NotSupportedError
f3699,VariableDeclarator:dragend
f3700,Property:redirectStart
f3701,UnaryExpression:lName
f3702,Property:endDelay
f3703,FunctionExpression:connection
f3704,Literal:updatePage
f3705,SwitchCase:hh
f3706,MemberExpression:violatedDirective
f3707,MemberExpression:tcpType
f3708,UnaryExpression:start
f3709,IfStatement:requestPermission
f3710,IfStatement:bias
f3711,FunctionExpression:file
f3712,LogicalExpression:adData
f3713,Identifier:utterance
f3714,ArrayExpression:mozRequestAnimationFrame
f3715,ArrayExpression:frames
f3716,Identifier:onplay
f3717,VariableDeclarator:is2D
f3718,VariableDeclarator:messageManager
f3719,Literal:transitionrun
f3720,FunctionExpression:objectStore
f3721,ConditionalExpression:onfocus
f3722,Literal:language
f3723,Property:Int32Array
f3724,Identifier:payerEmail
f3725,Literal:drop
f3726,Property:collapseToEnd
f3727,Property:updating
f3728,Identifier:WebGLProgram
f3729,ArrayExpression:mediaElement
f3730,ForInStatement:radio
f3731,Identifier:GeckoActiveXObject
f3732,CallExpression:fragmentShader
f3733,Identifier:selectNodeContents
f3734,Literal:isDirectory
f3735,MemberExpression:QUERY_RESULT_AVAILABLE_EXT
f3736,SwitchCase:void
f3737,AssignmentExpression:docCookies
f3738,IfStatement:wheelDelta
f3739,ArrayExpression:onwaiting
f3740,Identifier:uniform3iv
f3741,UnaryExpression:PublicKeyCredential
f3742,BinaryExpression:lineCap
f3743,FunctionDeclaration:onload
f3744,Identifier:isPresenting
f3745,Property:Map
f3746,UpdateExpression:status
f3747,TemplateLiteral:name
f3748,BinaryExpression:contentDocument
f3749,CallExpression:commandType
f3750,MethodDefinition:values
f3751,Identifier:skewX
f3752,Literal:createAttribute
f3753,Property:parentRule
f3754,SwitchCase:Client
f3755,Property:OverconstrainedError
f3756,AssignmentExpression:pageY
f3757,Literal:lastModified
f3758,CallExpression:resize
f3759,CallExpression:audio
f3760,Literal:setNamedItemNS
f3761,NewExpression:rem
f3762,CallExpression:viewBox
f3763,FunctionDeclaration:node
f3764,MemberExpression:drawBuffersWEBGL
f3765,AssignmentPattern:XMLHttpRequest
f3766,MemberExpression:startMessages
f3767,Literal:pixelDepth
f3768,Literal:HTMLProgressElement
f3769,Literal:availableOutgoingBitrate
f3770,ArrayExpression:mspointerup
f3771,AssignmentExpression:keydown
f3772,MemberExpression:priority
f3773,ReturnStatement:time
f3774,SwitchStatement:color
f3775,MemberExpression:requestPermission
f3776,SwitchStatement:mm
f3777,ConditionalExpression:removeChild
f3778,SwitchCase:digest
f3779,ReturnStatement:audio
f3780,Property:synth
f3781,MethodDefinition:matches
f3782,MemberExpression:PREV
f3783,VariableDeclarator:animationend
f3784,Identifier:offsetY
f3785,Literal:takeRecords
f3786,SwitchCase:NotSupportedError
f3787,Property:clientTop
f3788,MemberExpression:flipY
f3789,CallExpression:monitor
f3790,ArrayExpression:trackid
f3791,Identifier:getAttributeNames
f3792,MemberExpression:devicePixelRatio
f3793,MemberExpression:renderHeight
f3794,ArrayExpression:vrdisplaypresentchange
f3795,CallExpression:process
f3796,MemberExpression:setPointerCapture
f3797,ConditionalExpression:bevel
f3798,VariableDeclarator:cite
f3799,ReturnStatement:Int16Array
f3800,Identifier:fftSize
f3801,IfStatement:closest
f3802,UnaryExpression:buffer
f3803,MemberExpression:mediaSession
f3804,Identifier:DOMNodeRemovedFromDocument
f3805,FunctionExpression:expiration
f3806,ArrayExpression:discrete
f3807,ConditionalExpression:DocumentFragment
f3808,VariableDeclarator:synth
f3809,UnaryExpression:documentElement
f3810,MemberExpression:mediaTrackId
f3811,Property:onanimationiteration
f3812,SwitchCase:saturation
f3813,Identifier:animationName
f3814,ConditionalExpression:createAnswer
f3815,Literal:isolated
f3816,SwitchCase:pc
f3817,CallExpression:currentTime
f3818,AssignmentExpression:startAngle
f3819,CallExpression:Performance
f3820,Identifier:ipAddress
f3821,Property:bufferData
f3822,MemberExpression:EditingBeforeInputEvent
f3823,Identifier:noModule
f3824,Property:handleEvent
f3825,Property:AnimationTimeline
f3826,CallExpression:getBlob
f3827,AssignmentExpression:command
f3828,ArrayExpression:maxBitrate
f3829,FunctionDeclaration:Performance
f3830,NewExpression:latitude
f3831,UnaryExpression:canPlayType
f3832,MemberExpression:ondragleave
f3833,ArrowFunctionExpression:getState
f3834,IfStatement:list
f3835,FunctionDeclaration:location
f3836,Identifier:getEntriesByType
f3837,ConditionalExpression:innerText
f3838,AssignmentExpression:configuration
f3839,FunctionDeclaration:getConfiguration
f3840,TemplateLiteral:link
f3841,LogicalExpression:lastState
f3842,BinaryExpression:find
f3843,BinaryExpression:amount
f3844,ThrowStatement:error
f3845,Property:ports
f3846,Identifier:VideoTrack
f3847,Property:Storage
f3848,CallExpression:now
f3849,FunctionDeclaration:type
f3850,ReturnStatement:linkColor
f3851,Property:XPathNSResolver
f3852,IfStatement:layout
f3853,Identifier:IMPORT_RULE
f3854,CallExpression:tracker
f3855,CallExpression:currentScale
f3856,Literal:TouchEvent
f3857,MemberExpression:NEXT
f3858,IfStatement:eventHandler
f3859,ArrayExpression:NotAllowedError
f3860,UpdateExpression:progress
f3861,CallExpression:notification
f3862,ArrayExpression:indexedDB
f3863,LogicalExpression:store
f3864,FunctionExpression:addRange
f3865,Literal:iceServers
f3866,ReturnStatement:mozfullscreenchange
f3867,MethodDefinition:action
f3868,Literal:setData
f3869,Literal:MediaSource
f3870,MemberExpression:value
f3871,MethodDefinition:ERROR
f3872,ArrayExpression:coords
f3873,SwitchCase:data
f3874,Identifier:PushEvent
f3875,ArrayExpression:speechSynthesis
f3876,Property:composed
f3877,FunctionExpression:ServiceWorkerRegistration
f3878,ReturnStatement:HTMLElement
f3879,MemberExpression:PermissionStatus
f3880,ThrowStatement:abort
f3881,CallExpression:Rect
f3882,MethodDefinition:getData
f3883,UnaryExpression:timing
f3884,ConditionalExpression:wheel
f3885,ArrayExpression:clear
f3886,TemplateLiteral:reason
f3887,MemberExpression:HTMLHRElement
f3888,ReturnStatement:isSupported
f3889,IfStatement:rangeCount
f3890,UnaryExpression:permission
f3891,Literal:initDataTypes
f3892,Identifier:EMPTY
f3893,BinaryExpression:token
f3894,AssignmentExpression:chapters
f3895,Identifier:TYPE_NAVIGATE
f3896,CallExpression:mediaGroup
f3897,Literal:disable_extensions
f3898,Identifier:transferControlToOffscreen
f3899,Identifier:uninitialized
f3900,Literal:lastElementChild
f3901,MemberExpression:frontFace
f3902,MemberExpression:transitionend
f3903,VariableDeclarator:m21
f3904,Identifier:font
f3905,CallExpression:encrypted
f3906,Identifier:msInsertAudioEffect
f3907,ReturnStatement:continue
f3908,BinaryExpression:high
f3909,ArrayExpression:styleSheets
f3910,ArrayExpression:scrollY
f3911,Property:PerformanceObserver
f3912,NewExpression:FocusEvent
f3913,UnaryExpression:closest
f3914,ConditionalExpression:height
f3915,Property:declare
f3916,ArrayExpression:credit
f3917,SwitchCase:textContent
f3918,MethodDefinition:drawImage
f3919,ArrayExpression:encodedBodySize
f3920,BinaryExpression:rows
f3921,ReturnStatement:rtl
f3922,FunctionDeclaration:allow
f3923,Identifier:SHOW_ALL
f3924,Identifier:MediaElementAudioSourceNode
f3925,Literal:create
f3926,Identifier:rules
f3927,VariableDeclarator:nowrap
f3928,ConditionalExpression:continuous
f3929,ArrayExpression:notation
f3930,Property:twist
f3931,FunctionExpression:idle
f3932,CallExpression:Transferable
f3933,MemberExpression:shadowRoot
f3934,ReturnStatement:image
f3935,Property:highWaterMark
f3936,IfStatement:offsetLeft
f3937,Identifier:containerType
f3938,UpdateExpression:CM
f3939,FunctionExpression:isFinal
f3940,Property:disable
f3941,Identifier:registrations
f3942,Identifier:typeMustMatch
f3943,AssignmentExpression:depthFunc
f3944,Identifier:itemProp
f3945,FunctionExpression:reason
f3946,IfStatement:closed
f3947,CallExpression:colorDepth
f3948,LogicalExpression:explicit
f3949,CallExpression:waitUntil
f3950,NewExpression:BroadcastChannel
f3951,VariableDeclarator:Text
f3952,Identifier:renderbufferStorageMultisample
f3953,VariableDeclarator:classList
f3954,Property:altKey
f3955,ConditionalExpression:TypedArray
f3956,FunctionDeclaration:isCollapsed
f3957,ForInStatement:reason
f3958,VariableDeclarator:resultIndex
f3959,ArrayExpression:additionalData
f3960,Property:voiceActivityDetection
f3961,ArrayExpression:atob
f3962,BinaryExpression:fetchStart
f3963,Identifier:none
f3964,MemberExpression:onmspointerdown
f3965,BinaryExpression:packetsSent
f3966,SequenceExpression:addedNodes
f3967,VariableDeclarator:claim
f3968,SwitchStatement:prefix
f3969,LogicalExpression:event
f3970,UnaryExpression:HTMLCollection
f3971,UnaryExpression:CanvasRenderingContext2D
f3972,FunctionDeclaration:connect
f3973,LogicalExpression:allow
f3974,UnaryExpression:reply
f3975,ArrayPattern:source
f3976,CallExpression:service
f3977,Identifier:snapshotItem
f3978,AssignmentExpression:gradientTransform
f3979,SequenceExpression:indexedDB
f3980,Property:texSubImage3D
f3981,MemberExpression:texSubImage2D
f3982,CallExpression:pipeTo
f3983,Property:setTranslate
f3984,NewExpression:tabIndex
f3985,CallExpression:TextTrack
f3986,ConditionalExpression:preload
f3987,SwitchStatement:product
f3988,CallExpression:hashchange
f3989,SwitchCase:unload
f3990,FunctionExpression:warn
f3991,MemberExpression:attributeStyleMap
f3992,Identifier:MouseEvent
f3993,Identifier:resize
f3994,MethodDefinition:currentTime
f3995,SwitchCase:scoped
f3996,Property:leftBounds
f3997,FunctionExpression:loading
f3998,CallExpression:variable
f3999,ArrayExpression:requestAnimationFrame
f4000,ReturnStatement:connected
f4001,Property:unregister
f4002,Property:itemValue
f4003,LogicalExpression:offer
f4004,Property:CSSStyleSheet
f4005,SequenceExpression:aborted
f4006,BinaryExpression:videoTracks
f4007,FunctionExpression:oncancel
f4008,ArrayExpression:inherit
f4009,Identifier:beginElementAt
f4010,ArrayExpression:cellIndex
f4011,UnaryExpression:denied
f4012,UnaryExpression:td
f4013,Literal:HTMLDialogElement
f4014,MemberExpression:NotificationAction
f4015,ArrayExpression:commonAncestorContainer
f4016,ConditionalExpression:textLength
f4017,ConditionalExpression:defaultSelected
f4018,FunctionExpression:measureText
f4019,MemberExpression:NodeFilter
f4020,AssignmentExpression:float
f4021,LogicalExpression:bind
f4022,SequenceExpression:mouseup
f4023,SwitchStatement:node
f4024,ReturnStatement:document
f4025,Identifier:URLUtils
f4026,CallExpression:Keyboard
f4027,ThrowStatement:true
f4028,Identifier:transferIn
f4029,Identifier:Credential
f4030,ConditionalExpression:in
f4031,VariableDeclarator:time
f4032,BinaryExpression:CSSFontFaceRule
f4033,IfStatement:getComputedStyle
f4034,Property:msFirstPaint
f4035,ArrowFunctionExpression:product
f4036,CallExpression:metaKey
f4037,Identifier:setSkewY
f4038,MemberExpression:positionAlign
f4039,NewExpression:PromiseResolver
f4040,FunctionExpression:scrollBy
f4041,UnaryExpression:funcRef
f4042,NewExpression:from
f4043,ConditionalExpression:mozPaintCount
f4044,FunctionExpression:effect
f4045,SwitchCase:keyup
f4046,Literal:pan
f4047,Property:vertexAttrib4fv
f4048,ArrayExpression:mousedown
f4049,Property:SRGB
f4050,MemberExpression:scheme
f4051,MethodDefinition:getBoundingClientRect
f4052,AssignmentExpression:transform
f4053,Identifier:connectStart
f4054,UnaryExpression:previous
f4055,MemberExpression:startAngle
f4056,BinaryExpression:product
f4057,Property:cancelAnimationFrame
f4058,MemberExpression:setEndBefore
f4059,ConditionalExpression:persisted
f4060,Literal:getShaderSource
f4061,MethodDefinition:iframe
f4062,Identifier:mozGetAsFile
f4063,NewExpression:new
f4064,Property:menu
f4065,UnaryExpression:isPrimary
f4066,BinaryExpression:children
f4067,ConditionalExpression:languages
f4068,FunctionDeclaration:blocked
f4069,ArrayExpression:radius
f4070,ForInStatement:alt
f4071,BinaryExpression:requestStorageAccess
f4072,FunctionDeclaration:domain
f4073,UnaryExpression:attachment
f4074,Identifier:MIN_EXT
f4075,Literal:ondataavailable
f4076,AssignmentExpression:accessibility
f4077,VariableDeclarator:formMethod
f4078,FunctionDeclaration:entries
f4079,BinaryExpression:caches
f4080,ArrayExpression:hint
f4081,CallExpression:getGamepads
f4082,ArrayExpression:Event
f4083,CallExpression:httpEquiv
f4084,BinaryExpression:void
f4085,MemberExpression:subscribe
f4086,Identifier:frozen
f4087,LogicalExpression:deprecation
f4088,ReturnStatement:performance
f4089,Property:HTMLParagraphElement
f4090,MemberExpression:onspeechstart
f4091,ConditionalExpression:disconnect
f4092,SequenceExpression:center
f4093,CallExpression:performance
f4094,UnaryExpression:CustomEvent
f4095,Literal:caption
f4096,VariableDeclarator:image
f4097,MethodDefinition:stretch
f4098,ReturnStatement:rules
f4099,Literal:setDragImage
f4100,FunctionDeclaration:badge
f4101,Identifier:notify
f4102,UpdateExpression:offsetX
f4103,AssignmentExpression:rx
f4104,BinaryExpression:deleteTHead
f4105,FunctionExpression:end
f4106,ArrayExpression:validity
f4107,FunctionExpression:entities
f4108,Literal:measureText
f4109,ConditionalExpression:detail
f4110,MemberExpression:MediaController
f4111,CallExpression:PerformanceEntry
f4112,ConditionalExpression:onerror
f4113,Literal:ready
f4114,AssignmentExpression:darken
f4115,CallExpression:getCurrentTime
f4116,IfStatement:volume
f4117,VariableDeclarator:shadowRoot
f4118,ForInStatement:trace
f4119,Literal:sdpMLineIndex
f4120,AssignmentExpression:fromPoint
f4121,AssignmentExpression:LOADING
f4122,BinaryExpression:appendItem
f4123,AssignmentExpression:imageWidth
f4124,Identifier:HTMLTrackElement
f4125,ArrayExpression:cssText
f4126,CallExpression:angularVelocity
f4127,CallExpression:initiatorType
f4128,ConditionalExpression:NEXT
f4129,FunctionExpression:results
f4130,NewExpression:core
f4131,CallExpression:OES_vertex_array_object
f4132,Identifier:scrollMaxX
f4133,MemberExpression:CM
f4134,Literal:framebufferTextureLayer
f4135,MemberExpression:top
f4136,AssignmentExpression:yoffset
f4137,MemberExpression:getClientRect
f4138,Literal:border
f4139,NewExpression:event
f4140,FunctionDeclaration:scrollBy
f4141,ArrayExpression:onrejectionhandled
f4142,MemberExpression:scissor
f4143,Literal:localService
f4144,CallExpression:change
f4145,SequenceExpression:empty
f4146,BinaryExpression:CSSRule
f4147,MemberExpression:createBiquadFilter
f4148,CallExpression:Promise
f4149,Property:statusText
f4150,ConditionalExpression:application
f4151,UnaryExpression:LocalFileSystem
f4152,BinaryExpression:blur
f4153,Literal:streams
f4154,BinaryExpression:lighten
f4155,Literal:idl
f4156,CallExpression:local
f4157,Literal:AudioBuffer
f4158,Literal:mul
f4159,Identifier:details
f4160,LogicalExpression:decode
f4161,FunctionExpression:navigator
f4162,ArrayExpression:clientX
f4163,Identifier:ValidityState
f4164,SwitchStatement:popup
f4165,VariableDeclarator:FileException
f4166,MemberExpression:sheet
f4167,BinaryExpression:transform
f4168,TemplateElement:for
f4169,CallExpression:radius
f4170,Identifier:ondrop
f4171,FunctionExpression:loadend
f4172,FunctionDeclaration:motion
f4173,CallExpression:tooltip
f4174,WhileStatement:query
f4175,CallExpression:applets
f4176,BinaryExpression:complete
f4177,AssignmentExpression:ic
f4178,ConditionalExpression:innerWidth
f4179,CallExpression:both
f4180,MethodDefinition:createElement
f4181,ArrayExpression:getAvailability
f4182,IfStatement:constraint
f4183,LogicalExpression:lastElementChild
f4184,Property:browser
f4185,Literal:startRendering
f4186,ArrayExpression:deviceid
f4187,AssignmentExpression:createSession
f4188,UnaryExpression:httpEquiv
f4189,AssignmentExpression:TextTrackCue
f4190,Identifier:pageTop
f4191,Literal:parameters
f4192,Identifier:retransmissionsSent
f4193,CallExpression:ancestorOrigins
f4194,Property:SVGPathSegCurvetoCubicSmoothRel
f4195,Identifier:IDBOpenDBRequest
f4196,SwitchCase:EventSource
f4197,LogicalExpression:boundary
f4198,BinaryExpression:prerender
f4199,ReturnStatement:pattern
f4200,IfStatement:get
f4201,NewExpression:char
f4202,FunctionDeclaration:any
f4203,BinaryExpression:SecurityPolicyViolationEvent
f4204,ArrowFunctionExpression:table
f4205,AssignmentExpression:checkValidity
f4206,ArrayExpression:load
f4207,FunctionDeclaration:broadcast
f4208,Identifier:SVGLocatable
f4209,FunctionExpression:canBubble
f4210,Property:CloseEvent
f4211,MethodDefinition:right
f4212,Property:m14
f4213,SwitchCase:revoke
f4214,Identifier:readPixels
f4215,AssignmentExpression:class
f4216,ArrayExpression:MSGestureChange
f4217,MemberExpression:deleteBuffer
f4218,AssignmentExpression:validity
f4219,MemberExpression:bytesSent
f4220,MemberExpression:initGestureEvent
f4221,ConditionalExpression:uuids
f4222,Property:isSecureContext
f4223,UnaryExpression:DOMStringList
f4224,CallExpression:willValidate
f4225,ConditionalExpression:Array
f4226,VariableDeclarator:scrollTop
f4227,Identifier:ResizeObserverEntry
f4228,CallExpression:datachannel
f4229,Identifier:endQueryEXT
f4230,ArrowFunctionExpression:query
f4231,ArrayExpression:videoConfiguration
f4232,MemberExpression:ports
f4233,AssignmentExpression:addressLine
f4234,BinaryExpression:duplicate
f4235,VariableDeclarator:onended
f4236,FunctionExpression:link
f4237,ConditionalExpression:defaultPrevented
f4238,ArrayExpression:integrity
f4239,SequenceExpression:attr
f4240,ArrayExpression:pointerlockchange
f4241,Property:sync
f4242,Identifier:SVGPathSegLinetoVerticalRel
f4243,Property:QuotaExceededError
f4244,Identifier:createPeriodicWave
f4245,AssignmentExpression:CSSMatrix
f4246,Property:expiration
f4247,Identifier:levelchange
f4248,FunctionExpression:MediaSource
f4249,ForInStatement:words
f4250,Identifier:html
f4251,Identifier:openDialog
f4252,AssignmentExpression:absolute
f4253,Literal:elapsedTime
f4254,AssignmentExpression:touchleave
f4255,MemberExpression:offsetHeight
f4256,IfStatement:innerHTML
f4257,MemberExpression:endpoint
f4258,AssignmentExpression:keySystem
f4259,BinaryExpression:oncut
f4260,CallExpression:unsigned
f4261,AssignmentExpression:CDATASection
f4262,MemberExpression:m42
f4263,Identifier:stretch
f4264,ConditionalExpression:mousewheel
f4265,AssignmentExpression:algorithm
f4266,BinaryExpression:alternate
f4267,Property:onstop
f4268,FunctionExpression:pickup
f4269,ForInStatement:crypto
f4270,ArrayExpression:align
f4271,BinaryExpression:HTMLUnknownElement
f4272,MemberExpression:readAsDataURL
f4273,Property:HTMLMetaElement
f4274,Identifier:ServiceWorkerContainer
f4275,IfStatement:frozen
f4276,MemberExpression:turbulence
f4277,Identifier:detachEvent
f4278,SwitchCase:privacy
f4279,AssignmentExpression:connectStart
f4280,Literal:lastEventID
f4281,UnaryExpression:features
f4282,AssignmentExpression:DOMException
f4283,MemberExpression:axis
f4284,SwitchStatement:endpoint
f4285,NewExpression:Integer
f4286,VariableDeclarator:indexedDB
f4287,Property:change
f4288,MemberExpression:setMatrixValue
f4289,NewExpression:rate
f4290,ArrayExpression:tBodies
f4291,MemberExpression:CSSKeyframesRule
f4292,MemberExpression:msWriteProfilerMark
f4293,SequenceExpression:context
f4294,Property:DOMParser
f4295,BinaryExpression:firstChild
f4296,NewExpression:unsubscribe
f4297,CallExpression:ipAddress
f4298,SwitchCase:city
f4299,CallExpression:mouseenter
f4300,Literal:unmuted
f4301,AssignmentExpression:VersionError
f4302,MemberExpression:onLine
f4303,MethodDefinition:close
f4304,SwitchCase:registration
f4305,Literal:glyphRef
f4306,LogicalExpression:imageHeight
f4307,MethodDefinition:transaction
f4308,CallExpression:ttt
f4309,VariableDeclarator:_NONE
f4310,Property:SVGAnimateTransformElement
f4311,Identifier:R32F
f4312,MethodDefinition:mode
f4313,ConditionalExpression:response
f4314,CallExpression:attributeStyleMap
f4315,Literal:lastState
f4316,Property:sensors
f4317,FunctionDeclaration:displayName
f4318,ConditionalExpression:request
f4319,MemberExpression:outerText
f4320,ReturnStatement:TIMEOUT
f4321,BinaryExpression:hasStorageAccess
f4322,MemberExpression:drawRangeElements
f4323,FunctionDeclaration:load
f4324,Literal:frozen
f4325,Identifier:SpeechSynthesisEvent
f4326,VariableDeclarator:speakers
f4327,Property:only
f4328,LogicalExpression:seekable
f4329,Literal:serialNumber
f4330,MemberExpression:required
f4331,IfStatement:nextNode
f4332,ConditionalExpression:offsetLeft
f4333,SwitchStatement:control
f4334,Literal:anticlockwise
f4335,Literal:onkeypress
f4336,UnaryExpression:changeType
f4337,AssignmentExpression:onmouseout
f4338,Identifier:buildID
f4339,BinaryExpression:name
f4340,LogicalExpression:properties
f4341,LogicalExpression:languageCode
f4342,Identifier:codecId
f4343,VariableDeclarator:cardNumber
f4344,UnaryExpression:HTMLDocument
f4345,VariableDeclarator:SpeechRecognition
f4346,FunctionExpression:latitude
f4347,MemberExpression:StorageManager
f4348,IfStatement:chapters
f4349,TemplateLiteral:host
f4350,MemberExpression:ECDH
f4351,FunctionDeclaration:parse
f4352,SwitchCase:location
f4353,Property:scrollY
f4354,MemberExpression:offsetNode
f4355,ConditionalExpression:bubbles
f4356,ForInStatement:transaction
f4357,ArrayExpression:HTMLPreElement
f4358,Identifier:which
f4359,Property:createContextualFragment
f4360,AssignmentPattern:char
f4361,MethodDefinition:timeout
f4362,MemberExpression:assign
f4363,VariableDeclarator:xoffset
f4364,BinaryExpression:contains
f4365,SequenceExpression:ReadableByteStreamController
f4366,ConditionalExpression:updateDisplay
f4367,AssignmentExpression:complete
f4368,FunctionDeclaration:configurations
f4369,SequenceExpression:active
f4370,SwitchStatement:undefined
f4371,MethodDefinition:length
f4372,MemberExpression:unsigned
f4373,CallExpression:images
f4374,CallExpression:diffuseConstant
f4375,NewExpression:Float32Array
f4376,CallExpression:ondeviceproximity
f4377,Property:MSFullscreenError
f4378,UnaryExpression:oninput
f4379,Property:challenge
f4380,Property:cookieEnabled
f4381,Literal:DOMError
f4382,Identifier:content
f4383,Property:hasPointerCapture
f4384,Literal:revoke
f4385,AssignmentExpression:characters
f4386,IfStatement:href
f4387,TemplateLiteral:protocol
f4388,SwitchStatement:dropEffect
f4389,CallExpression:password
f4390,ConditionalExpression:username
f4391,Identifier:canBubble
f4392,ArrayExpression:caretRangeFromPoint
f4393,ArrayExpression:outerWidth
f4394,AssignmentExpression:devicemotion
f4395,ConditionalExpression:isCollapsed
f4396,BinaryExpression:developer
f4397,SequenceExpression:id
f4398,MemberExpression:requestStart
f4399,MemberExpression:initTransitionEvent
f4400,ArrayExpression:addTextTrack
f4401,Property:objectBoundingBox
f4402,Literal:layerX
f4403,MemberExpression:PromiseResolver
f4404,FunctionDeclaration:always
f4405,VariableDeclarator:yes
f4406,SwitchCase:PC
f4407,MemberExpression:shippingOptions
f4408,Literal:outerWidth
f4409,VariableDeclarator:replaceState
f4410,Property:previousNode
f4411,CallExpression:appearance
f4412,SwitchCase:request
f4413,Identifier:radio
f4414,UnaryExpression:remote
f4415,SwitchCase:postalCode
f4416,Property:createSVGRect
f4417,ConditionalExpression:match
f4418,AssignmentExpression:CLOSING
f4419,MemberExpression:which
f4420,FunctionExpression:events
f4421,IfStatement:transport
f4422,MemberExpression:collection
f4423,Identifier:SVGPolygonElement
f4424,UnaryExpression:back
f4425,FunctionExpression:sidebar
f4426,MemberExpression:rem
f4427,BinaryExpression:exit
f4428,MethodDefinition:focus
f4429,CallExpression:flipY
f4430,ConditionalExpression:FileList
f4431,Identifier:pulse
f4432,MemberExpression:SHOW_TEXT
f4433,UnaryExpression:SVGFEColorMatrixElement
f4434,Identifier:WebGLSync
f4435,CallExpression:exception
f4436,CallExpression:standby
f4437,Identifier:onstarted
f4438,VariableDeclarator:getTracks
f4439,NewExpression:SVGTextElement
f4440,SequenceExpression:keys
f4441,AssignmentExpression:types
f4442,Property:navigationUI
f4443,MemberExpression:pattern
f4444,AssignmentExpression:Entry
f4445,ForInStatement:queryInfo
f4446,CallExpression:GlobalEventHandler
f4447,ConditionalExpression:reduction
f4448,FunctionDeclaration:setLineJoin
f4449,Identifier:shadowRoot
f4450,ArrayExpression:Document
f4451,Literal:preventBubble
f4452,FunctionDeclaration:square
f4453,Property:upgradeneeded
f4454,Property:firCount
f4455,ForInStatement:productID
f4456,Literal:transaction
f4457,Literal:rtx
f4458,Identifier:PointerEvent
f4459,LogicalExpression:connect
f4460,Property:notation
f4461,Property:trace
f4462,CallExpression:splice
f4463,Literal:Image
f4464,LogicalExpression:token
f4465,Literal:mark
f4466,ArrayExpression:size
f4467,AssignmentExpression:endAngle
f4468,CallExpression:loadingdone
f4469,Property:OperationError
f4470,ReturnStatement:StyleSheet
f4471,Property:defaultMuted
f4472,ReturnStatement:define
f4473,MethodDefinition:source
f4474,FunctionExpression:currentDirection
f4475,Property:Event
f4476,ForOfStatement:elements
f4477,VariableDeclarator:innerHTML
f4478,LogicalExpression:ctrl
f4479,ArrayExpression:cardholderName
f4480,AssignmentExpression:error
f4481,IfStatement:requestFullscreen
f4482,Literal:keyLocation
f4483,Property:accessKey
f4484,MemberExpression:createOffer
f4485,VariableDeclarator:onclose
f4486,AssignmentExpression:accuracy
f4487,AssignmentExpression:CompositionEvent
f4488,UpdateExpression:visible
f4489,UnaryExpression:offer
f4490,ReturnStatement:parse
f4491,Property:hasPosition
f4492,BinaryExpression:details
f4493,FunctionDeclaration:multiply
f4494,Identifier:createCaption
f4495,SequenceExpression:animate
f4496,LogicalExpression:nodeName
f4497,ConditionalExpression:ImageData
f4498,SequenceExpression:ii
f4499,FunctionExpression:querySelector
f4500,Property:setCursor
f4501,MethodDefinition:monitor
f4502,FunctionExpression:numberValue
f4503,Literal:parameterNames
f4504,MemberExpression:SVGPathSegLinetoVerticalRel
f4505,LogicalExpression:tone
f4506,ConditionalExpression:Netscape
f4507,Property:removeStream
f4508,ArrayExpression:codeBase
f4509,ConditionalExpression:CSS
f4510,IfStatement:browser
f4511,SwitchCase:Position
f4512,CallExpression:opener
f4513,CallExpression:navigate
f4514,VariableDeclarator:textarea
f4515,NewExpression:finish
f4516,FunctionExpression:mediaGroup
f4517,LogicalExpression:addRule
f4518,Identifier:AnimationPlaybackEvent
f4519,NewExpression:vrdisplayconnect
f4520,ReturnStatement:Console
f4521,Property:initDataTypes
f4522,AssignmentExpression:mediaType
f4523,ConditionalExpression:port
f4524,SequenceExpression:failed
f4525,UnaryExpression:Storage
f4526,NewExpression:define
f4527,IfStatement:locale
f4528,Property:trailer
f4529,MemberExpression:cullFace
f4530,UnaryExpression:collapsed
f4531,BinaryExpression:IN
f4532,BinaryExpression:store
f4533,ConditionalExpression:length
f4534,Property:querySelector
f4535,MemberExpression:\n
f4536,VariableDeclarator:translate
f4537,MemberExpression:getRandomIntInclusive
f4538,ReturnStatement:silent
f4539,CallExpression:innerWidth
f4540,Literal:Comment
f4541,ReturnStatement:PT
f4542,MemberExpression:autoplay
f4543,Identifier:passwordName
f4544,Property:getStringValue
f4545,CallExpression:seeked
f4546,AssignmentExpression:insertNode
f4547,CallExpression:FileException
f4548,VariableDeclarator:scriptURL
f4549,FunctionDeclaration:focusOffset
f4550,Literal:frameType
f4551,AssignmentExpression:generateRequest
f4552,Literal:passive
f4553,MemberExpression:Gecko
f4554,ReturnStatement:activated
f4555,MemberExpression:replaceWith
f4556,Identifier:sourceopen
f4557,FunctionDeclaration:point
f4558,ArrayExpression:webkitFullscreenElement
f4559,FunctionDeclaration:ReadableStreamDefaultReader
f4560,ConditionalExpression:other
f4561,Property:TextTrackCue
f4562,Property:CM
f4563,SwitchCase:unmuted
f4564,FunctionExpression:skewY
f4565,VariableDeclarator:pageXOffset
f4566,MemberExpression:Gamepad
f4567,CallExpression:credentials
f4568,ArrayExpression:screen
f4569,Identifier:onblocked
f4570,Literal:Infinity
f4571,Identifier:SecurityPolicyViolationEvent
f4572,LogicalExpression:postMessage
f4573,VariableDeclarator:responseEnd
f4574,FunctionExpression:menu
f4575,CallExpression:keyText
f4576,VariableDeclarator:SVGSVGElement
f4577,ReturnStatement:reduction
f4578,NewExpression:MediaQueryList
f4579,Identifier:lastRequestTimestamp
f4580,VariableDeclarator:navigate
f4581,Identifier:pixelDepth
f4582,VariableDeclarator:parent
f4583,AssignmentExpression:anchorOffset
f4584,Identifier:pubKeyCredParams
f4585,ReturnStatement:Image
f4586,ConditionalExpression:paint
f4587,NewExpression:allow
f4588,FunctionExpression:ss
f4589,MemberExpression:oninput
f4590,BinaryExpression:FocusEvent
f4591,FunctionExpression:all
f4592,CallExpression:webgl2
f4593,Property:cx
f4594,ConditionalExpression:requestFileSystem
f4595,Literal:getBufferParameter
f4596,Property:parse
f4597,MemberExpression:ss
f4598,LogicalExpression:directories
f4599,Property:openWindow
f4600,VariableDeclarator:persisted
f4601,Identifier:getSupportedExtensions
f4602,SwitchCase:counter
f4603,LogicalExpression:sourceFile
f4604,Identifier:naturalHeight
f4605,Literal:encode
f4606,BinaryExpression:self
f4607,FunctionExpression:register
f4608,ConditionalExpression:endContainer
f4609,CallExpression:scrollByLines
f4610,BinaryExpression:innerText
f4611,BinaryExpression:gradientUnits
f4612,NewExpression:manual
f4613,AssignmentExpression:midi
f4614,Literal:messageerror
f4615,VariableDeclarator:watch
f4616,Identifier:region
f4617,Identifier:kinds
f4618,MemberExpression:HTMLSourceElement
f4619,CallExpression:nomatch
f4620,ArrayExpression:queryCommandValue
f4621,Literal:removeAttributeNode
f4622,ArrayExpression:SVGScroll
f4623,Identifier:seekable
f4624,IfStatement:picture
f4625,Literal:size
f4626,FunctionExpression:targetY
f4627,AssignmentExpression:ss
f4628,Identifier:inputMode
f4629,MemberExpression:enqueue
f4630,FunctionExpression:embed
f4631,ArrayExpression:sse
f4632,BinaryExpression:loadend
f4633,Property:rad
f4634,SequenceExpression:link
f4635,Property:CSSRule
f4636,ForInStatement:html
f4637,VariableDeclarator:username
f4638,MemberExpression:dx
f4639,Identifier:NodeList
f4640,ArrayExpression:maxTouchPoints
f4641,NewExpression:pc
f4642,ArrayExpression:ondragdrop
f4643,MemberExpression:texParameterf
f4644,VariableDeclarator:HTMLLinkElement
f4645,Literal:xMidYMin
f4646,Property:LOADING
f4647,Property:documentURI
f4648,Identifier:PseudoElement
f4649,Literal:ProcessingInstruction
f4650,MemberExpression:getIndexedParameter
f4651,SequenceExpression:value
f4652,FunctionExpression:images
f4653,Identifier:DynamicsCompressorNode
f4654,Identifier:DataTransferItemList
f4655,Property:MIDIInput
f4656,IfStatement:fullScreen
f4657,ReturnStatement:position
f4658,ArrayExpression:xChannelSelector
f4659,MemberExpression:paymentRequestId
f4660,ArrayExpression:pulse
f4661,LogicalExpression:hint
f4662,MemberExpression:Document
f4663,MemberExpression:downlink
f4664,FunctionExpression:weight
f4665,MethodDefinition:detach
f4666,UnaryExpression:empty
f4667,Property:documentElement
f4668,FunctionDeclaration:sessionStorage
f4669,AssignmentExpression:password
f4670,UpdateExpression:slide
f4671,FunctionDeclaration:unitType
f4672,FunctionExpression:FileReaderSync
f4673,MemberExpression:intersectionRatio
f4674,Identifier:highWaterMark
f4675,BinaryExpression:onabort
f4676,ArrayExpression:accesskey
f4677,Property:inputForm
f4678,SwitchCase:exact
f4679,Literal:formEncType
f4680,Literal:discover
f4681,FunctionExpression:numberOfItems
f4682,IfStatement:level
f4683,VariableDeclarator:className
f4684,SwitchStatement:textAlign
f4685,ConditionalExpression:newURL
f4686,ForInStatement:rp
f4687,Identifier:removeItem
f4688,UpdateExpression:outerWidth
f4689,CallExpression:startAngle
f4690,VariableDeclarator:sdp
f4691,FunctionDeclaration:over
f4692,Identifier:match
f4693,Property:autocomplete
f4694,Literal:DOM_DELTA_PAGE
f4695,MemberExpression:beginElement
f4696,MemberExpression:src
f4697,Property:Request
f4698,MemberExpression:onmozfullscreenerror
f4699,IfStatement:mouseout
f4700,UnaryExpression:clearImmediate
f4701,BinaryExpression:ononline
f4702,FunctionDeclaration:pseudoElement
f4703,Identifier:as
f4704,Literal:login
f4705,VariableDeclarator:parentNode
f4706,VariableDeclarator:charIndex
f4707,MemberExpression:booleanValue
f4708,CallExpression:childNodes
f4709,LogicalExpression:includes
f4710,Identifier:nextSibling
f4711,LogicalExpression:MS
f4712,MemberExpression:createQuery
f4713,IfStatement:Canvas
f4714,CallExpression:INVALID_STATE_ERR
f4715,BinaryExpression:DocumentFragment
f4716,LogicalExpression:headers
f4717,SwitchCase:cellular
f4718,Identifier:appearance
f4719,VariableDeclarator:InstallTrigger
f4720,ConditionalExpression:pitch
f4721,Property:ValidityState
f4722,Identifier:unsubscribe
f4723,UnaryExpression:m42
f4724,SwitchStatement:src
f4725,LogicalExpression:DataView
f4726,Literal:formTarget
f4727,ArrayExpression:rel
f4728,MemberExpression:outputBuffer
f4729,Property:totalRoundTripTime
f4730,BinaryExpression:screenLeft
f4731,Identifier:toRange
f4732,Identifier:getAsDataURL
f4733,Property:read
f4734,MemberExpression:getRegistration
f4735,ArrayExpression:nodeName
f4736,ArrayExpression:releaseCapture
f4737,Literal:sidebar
f4738,ArrayExpression:longitude
f4739,Identifier:char
f4740,Property:recording
f4741,FunctionDeclaration:warn
f4742,Literal:resumeTransformFeedback
f4743,ArrayExpression:createDynamicsCompressor
f4744,IfStatement:minlength
f4745,MemberExpression:new
f4746,SwitchCase:identity
f4747,TemplateElement:video
f4748,VariableDeclarator:onsearch
f4749,ArrayExpression:upgrade
f4750,VariableDeclarator:CacheStorage
f4751,CallExpression:PERCENTAGE
f4752,Literal:onpointerdown
f4753,UnaryExpression:tabindex
f4754,Identifier:sizeY
f4755,MemberExpression:IndexedDB
f4756,VariableDeclarator:integer
f4757,VariableDeclarator:componentId
f4758,Property:controls
f4759,ArrayExpression:login
f4760,AssignmentExpression:hasFeature
f4761,FunctionExpression:exit
f4762,FunctionExpression:slope
f4763,Literal:level
f4764,AssignmentExpression:hidden
f4765,CallExpression:paymentMethod
f4766,FunctionDeclaration:popstate
f4767,FunctionDeclaration:controller
f4768,FunctionDeclaration:entities
f4769,Property:m32
f4770,UnaryExpression:HTMLDialogElement
f4771,VariableDeclarator:getSelection
f4772,CallExpression:anchorNode
f4773,SequenceExpression:dx
f4774,LogicalExpression:isBuffer
f4775,VariableDeclarator:explicit
f4776,MemberExpression:album
f4777,Identifier:async
f4778,SequenceExpression:requestAnimationFrame
f4779,FunctionDeclaration:attr
f4780,ArrayExpression:createRadialGradient
f4781,SwitchCase:javascript
f4782,FunctionExpression:vendorID
f4783,ReturnStatement:scheme
f4784,LogicalExpression:Float64Array
f4785,Literal:Experimental
f4786,SequenceExpression:scope
f4787,UpdateExpression:lineNumber
f4788,CallExpression:createProgram
f4789,BinaryExpression:removeAllRanges
f4790,VariableDeclarator:detail
f4791,CallExpression:HTMLTableCellElement
f4792,Identifier:devicelight
f4793,LogicalExpression:linear
f4794,CallExpression:getImageData
f4795,FunctionDeclaration:language
f4796,CallExpression:ArrayBuffer
f4797,ForInStatement:hash
f4798,MemberExpression:setInterval
f4799,BinaryExpression:unregister
f4800,UnaryExpression:getSelection
f4801,Identifier:clientDataJSON
f4802,MemberExpression:onload
f4803,ArrayExpression:lockOrientation
f4804,ArrayExpression:click
f4805,FunctionDeclaration:upperBound
f4806,Literal:focusDistance
f4807,SequenceExpression:component
f4808,MemberExpression:onupdatefound
f4809,AssignmentExpression:mediaStreamTrack
f4810,ArrayExpression:onconnect
f4811,ConditionalExpression:clipboardData
f4812,CallExpression:rtx
f4813,Identifier:Option
f4814,MemberExpression:animationstart
f4815,MemberExpression:trackid
f4816,Identifier:download
f4817,ArrayExpression:prefix
f4818,Identifier:SVGLangSpace
f4819,ConditionalExpression:protocol
f4820,CallExpression:DOMRect
f4821,LogicalExpression:vendor
f4822,FunctionExpression:stringValue
f4823,LogicalExpression:CharacterData
f4824,UnaryExpression:postalCode
f4825,BinaryExpression:continue
f4826,MemberExpression:Credential
f4827,FunctionExpression:fullscreenElement
f4828,FunctionDeclaration:disable
f4829,AssignmentExpression:Int8Array
f4830,CallExpression:firstChild
f4831,Identifier:NULL
f4832,MemberExpression:erode
f4833,UnaryExpression:offset
f4834,ArrayExpression:ipAddress
f4835,Property:ellipse
f4836,UpdateExpression:rate
f4837,SwitchCase:gamepad
f4838,VariableDeclarator:radiusY
f4839,BinaryExpression:getCapabilities
f4840,MemberExpression:setLocalDescription
f4841,FunctionExpression:PC
f4842,NewExpression:fallback
f4843,Property:SVGStyleElement
f4844,VariableDeclarator:requestMediaKeySystemAccess
f4845,Literal:minimize
f4846,MemberExpression:mozDecodedFrames
f4847,AssignmentExpression:estimate
f4848,SwitchStatement:keySystem
f4849,Identifier:xoffset
f4850,UnaryExpression:complete
f4851,VariableDeclarator:createProgram
f4852,FunctionDeclaration:skewX
f4853,BinaryExpression:FontFace
f4854,MemberExpression:navigate
f4855,VariableDeclarator:WebGL2RenderingContext
f4856,UpdateExpression:index
f4857,ReturnStatement:context
f4858,Property:waitUntil
f4859,MemberExpression:iceRestart
f4860,Identifier:HTMLTemplateElement
f4861,CallExpression:charIndex
f4862,ArrayExpression:WEBGL_draw_buffers
f4863,CallExpression:DOMContentLoaded
f4864,BinaryExpression:played
f4865,AssignmentPattern:state
f4866,UnaryExpression:ArrayBuffer
f4867,ArrayExpression:updateWith
f4868,MemberExpression:getSupportedConstraints
f4869,ArrayExpression:viewport
f4870,Literal:pointerenter
f4871,UpdateExpression:uuids
f4872,ReturnStatement:update
f4873,CallExpression:microphone
f4874,ReturnStatement:cmp
f4875,Identifier:mediaTrackId
f4876,BinaryExpression:locked
f4877,ConditionalExpression:define
f4878,IfStatement:maximize
f4879,CallExpression:watchPosition
f4880,ConditionalExpression:productId
f4881,CallExpression:userSpaceOnUse
f4882,IfStatement:pageXOffset
f4883,ConditionalExpression:Transition
f4884,BinaryExpression:fileName
f4885,BinaryExpression:identifier
f4886,SequenceExpression:charset
f4887,Identifier:canShare
f4888,Property:getActiveAttrib
f4889,ForInStatement:values
f4890,CallExpression:cellSpacing
f4891,UnaryExpression:minLength
f4892,IfStatement:showModal
f4893,AssignmentExpression:transitionend
f4894,ForStatement:parentNode
f4895,FunctionExpression:lineNumber
f4896,AssignmentExpression:numberOfItems
f4897,VariableDeclarator:dtx
f4898,ArrayExpression:saturation
f4899,SequenceExpression:label
f4900,Literal:inputForm
f4901,BinaryExpression:manufacturerName
f4902,Property:decode
f4903,LogicalExpression:orientation
f4904,LogicalExpression:add
f4905,MemberExpression:rootNode
f4906,Property:supports
f4907,Identifier:addedNodes
f4908,LabeledStatement:code
f4909,SwitchStatement:pt
f4910,FunctionDeclaration:toString
f4911,Property:ChannelMergerNode
f4912,Literal:createShadowRoot
f4913,Literal:changedTouches
f4914,ArrayExpression:XMLDocument
f4915,AssignmentExpression:charCode
f4916,CallExpression:doctype
f4917,MemberExpression:initEvent
f4918,ArrayExpression:setScale
f4919,Property:MediaError
f4920,Literal:lang
f4921,ArrayExpression:deviceClass
f4922,AssignmentExpression:videoHeight
f4923,Literal:float
f4924,Property:clients
f4925,CallExpression:gl_FragData
f4926,MemberExpression:share
f4927,MemberExpression:NotificationEvent
f4928,MemberExpression:connected
f4929,SwitchCase:from
f4930,LogicalExpression:truncate
f4931,BinaryExpression:start
f4932,ArrayExpression:link
f4933,Literal:onactive
f4934,AssignmentExpression:udp
f4935,ReturnStatement:msFullscreenElement
f4936,Property:image
f4937,Property:SVGAnimateElement
f4938,MethodDefinition:wrap
f4939,ConditionalExpression:progress
f4940,ArrayExpression:getShaderInfoLog
f4941,CallExpression:unloaded
f4942,Literal:onaddstream
f4943,CallExpression:intersectionRatio
f4944,ReturnStatement:arraybuffer
f4945,ArrayExpression:m12
f4946,ArrayExpression:position
f4947,CatchClause:URLSearchParams
f4948,ArrayExpression:both
f4949,CallExpression:urls
f4950,ArrayExpression:endElement
f4951,ReturnStatement:clientId
f4952,LogicalExpression:buffered
f4953,BinaryExpression:core
f4954,SequenceExpression:ratio
f4955,Identifier:compositionupdate
f4956,CallExpression:security
f4957,ArrayExpression:WEBGL_compressed_texture_s3tc
f4958,ArrayExpression:attributeFilter
f4959,FunctionDeclaration:shippingOption
f4960,MemberExpression:pageX
f4961,FunctionDeclaration:ip
f4962,BinaryExpression:continuous
f4963,UnaryExpression:log
f4964,Identifier:ip
f4965,VariableDeclarator:m24
f4966,IfStatement:sorted
f4967,BinaryExpression:rangeMax
f4968,Literal:stepDown
f4969,AssignmentExpression:stroke
f4970,Property:hasFeature
f4971,Identifier:minDecibels
f4972,FunctionExpression:domInteractive
f4973,FunctionDeclaration:unknown
f4974,SwitchStatement:parent
f4975,Property:event
f4976,SequenceExpression:tagName
f4977,CallExpression:SyncManager
f4978,CallExpression:trailer
f4979,LogicalExpression:any
f4980,FunctionExpression:constructor
f4981,ConditionalExpression:NodeFilter
f4982,Property:WEBGL_debug_renderer_info
f4983,Property:font
f4984,NewExpression:SVGPathSegCurvetoCubicRel
f4985,MemberExpression:cite
f4986,ConditionalExpression:started
f4987,VariableDeclarator:filesystem
f4988,Identifier:firesTouchEvents
f4989,Property:both
f4990,SwitchCase:measure
f4991,ArrayExpression:CustomEvent
f4992,FunctionDeclaration:change
f4993,BinaryExpression:requestStart
f4994,LogicalExpression:canBubble
f4995,Property:preventSilentAccess
f4996,Identifier:acceptNode
f4997,ReturnStatement:statusCode
f4998,CallExpression:videoWidth
f4999,AssignmentExpression:controllers
f5000,SequenceExpression:loading
f5001,ArrayExpression:readAsArrayBuffer
f5002,ConditionalExpression:rad
f5003,ConditionalExpression:background
f5004,Identifier:vendorSub
f5005,Property:dragleave
f5006,UnaryExpression:IN
f5007,NewExpression:iceconnectionstatechange
f5008,ReturnStatement:autoplay
f5009,MemberExpression:getBufferSubData
f5010,Property:mediagroup
f5011,BinaryExpression:accuracy
f5012,FunctionExpression:isSupported
f5013,Property:includes
f5014,SwitchCase:lowpass
f5015,SwitchCase:in
f5016,ArrayExpression:system
f5017,BinaryExpression:from
f5018,CallExpression:WheelEvent
f5019,SequenceExpression:statusCode
f5020,AssignmentPattern:domain
f5021,CallExpression:MSFullscreenError
f5022,Identifier:HTMLUListElement
f5023,CallExpression:upload
f5024,VariableDeclarator:any
f5025,Property:containerName
f5026,VariableDeclarator:srcdoc
f5027,NewExpression:Uint8ClampedArray
f5028,Identifier:HTMLTimeElement
f5029,Literal:viewportAnchorX
f5030,MemberExpression:bufferSubData
f5031,Literal:coords
f5032,Identifier:prompt
f5033,CallExpression:claim
f5034,CallExpression:subtree
f5035,ForInStatement:rows
f5036,MemberExpression:attachShader
f5037,MemberExpression:relatedPort
f5038,FunctionDeclaration:query
f5039,Property:checkIntersection
f5040,Property:ontransitionend
f5041,Literal:MEDIA_ERR_DECODE
f5042,Identifier:fullscreen
f5043,ArrayExpression:setEnd
f5044,CallExpression:cacheName
f5045,LogicalExpression:strings
f5046,MemberExpression:recognition
f5047,CallExpression:updatePage
f5048,Property:ltr
f5049,VariableDeclarator:loadeddata
f5050,ArrowFunctionExpression:as
f5051,NewExpression:sum
f5052,Identifier:network
f5053,Property:PERSISTENT
f5054,MemberExpression:reportValidity
f5055,ArrayExpression:REGION
f5056,CallExpression:pitch
f5057,CallExpression:onbeforeprint
f5058,Literal:reset
f5059,Literal:onsuccess
f5060,Literal:html
f5061,CallExpression:lengthComputable
f5062,VariableDeclarator:credentialType
f5063,ArrayExpression:short
f5064,IfStatement:bgColor
f5065,SwitchCase:require
f5066,BinaryExpression:option
f5067,ReturnStatement:mouseup
f5068,IfStatement:nonce
f5069,AssignmentExpression:itemId
f5070,SwitchCase:reply
f5071,Identifier:pointerlockerror
f5072,Property:stopped
f5073,ArrayExpression:dataset
f5074,VariableDeclarator:TEMPORARY
f5075,ArrayExpression:searchParams
f5076,Literal:close
f5077,ArrayExpression:menubar
f5078,Property:SVGPathSegLinetoVerticalRel
f5079,BinaryExpression:cmp
f5080,SequenceExpression:hand
f5081,AssignmentExpression:WEBVTT
f5082,Property:flipY
f5083,LogicalExpression:unwatch
f5084,BinaryExpression:timecode
f5085,UnaryExpression:claim
f5086,CallExpression:dragexit
f5087,VariableDeclarator:addEventListener
f5088,FunctionDeclaration:provider
f5089,ReturnStatement:indeterminate
f5090,Literal:oldValue
f5091,MemberExpression:preventSilentAccess
f5092,ArrayExpression:attachEvent
f5093,FunctionDeclaration:ProgressEvent
f5094,LogicalExpression:Clipboard
f5095,MemberExpression:DATA_CLONE_ERR
f5096,Property:spreadMethod
f5097,ConditionalExpression:inputForm
f5098,ConditionalExpression:mousedown
f5099,Literal:activated
f5100,ConditionalExpression:min
f5101,LogicalExpression:Location
f5102,AssignmentExpression:encoding
f5103,LogicalExpression:intl
f5104,CallExpression:HTMLHeadingElement
f5105,CallExpression:wrap
f5106,Property:screenY
f5107,SwitchCase:lineTo
f5108,ForInStatement:row
f5109,MethodDefinition:option
f5110,BinaryExpression:db
f5111,CallExpression:vrdisplayconnect
f5112,FunctionDeclaration:opened
f5113,Property:endTime
f5114,CallExpression:scrollX
f5115,ArrayExpression:nextNode
f5116,ReturnStatement:toolbar
f5117,Identifier:SVGFEFuncBElement
f5118,FunctionDeclaration:splice
f5119,AssignmentExpression:Web
f5120,Identifier:onbeforescriptexecute
f5121,AssignmentExpression:unmuted
f5122,Identifier:UNORDERED_NODE_SNAPSHOT_TYPE
f5123,FunctionExpression:methodData
f5124,FunctionExpression:resultType
f5125,UnaryExpression:argument
f5126,ArrayExpression:buttonID
f5127,UpdateExpression:low
f5128,UnaryExpression:move
f5129,ArrayExpression:collapseToStart
f5130,Identifier:capabilities
f5131,ArrayExpression:WEBGL_color_buffer_float
f5132,BinaryExpression:change
f5133,CallExpression:getStringValue
f5134,IfStatement:scriptNode
f5135,Property:usemap
f5136,VariableDeclarator:onload
f5137,Property:HTMLHeadElement
f5138,VariableDeclarator:QuotaExceededError
f5139,Identifier:formNoValidate
f5140,VariableDeclarator:dy
f5141,CallExpression:createDocumentType
f5142,MemberExpression:msSiteModeShowJumpList
f5143,FunctionDeclaration:FormData
f5144,FunctionExpression:nodeValue
f5145,Identifier:deprecation
f5146,Literal:ltr
f5147,CallExpression:DOMNodeInserted
f5148,Property:uuids
f5149,VariableDeclarator:ResizeObserverEntry
f5150,VariableDeclarator:srcObject
f5151,Property:setLocalDescription
f5152,FunctionExpression:strokeRect
f5153,ConditionalExpression:fr
f5154,MemberExpression:AudioListener
f5155,CallExpression:HTMLTimeElement
f5156,ArrayExpression:loginUrl
f5157,SequenceExpression:XMLHttpRequest
f5158,Literal:touchcancel
f5159,ConditionalExpression:frameElement
f5160,FunctionDeclaration:insertAdjacentElement
f5161,MemberExpression:mousemove
f5162,Literal:Navigator
f5163,ArrayExpression:previous
f5164,Literal:getTags
f5165,CallExpression:downlinkMax
f5166,ConditionalExpression:over
f5167,NewExpression:name
f5168,ConditionalExpression:FormData
f5169,VariableDeclarator:clear
f5170,AssignmentExpression:Keyboard
f5171,MemberExpression:exitPointerLock
f5172,ReturnStatement:pt
f5173,VariableDeclarator:framebufferTextureLayer
f5174,ForInStatement:animationiteration
f5175,AssignmentExpression:proximity
f5176,Literal:mozilla
f5177,AssignmentExpression:send
f5178,MemberExpression:getRemoteStreams
f5179,Literal:audioprocess
f5180,Identifier:onresourcetimingbufferfull
f5181,Literal:url
f5182,Identifier:taskHandler
f5183,Identifier:changedTouches
f5184,Identifier:adoptNode
f5185,AssignmentExpression:vLink
f5186,BinaryExpression:setDragImage
f5187,ArrayExpression:share
f5188,SwitchCase:jcb
f5189,Identifier:SVGGeometryElement
f5190,Identifier:canPresent
f5191,FunctionExpression:Document
f5192,MemberExpression:double
f5193,VariableDeclarator:addressLine
f5194,UpdateExpression:now
f5195,MemberExpression:ms
f5196,Identifier:intl
f5197,ArrayExpression:beforeprint
f5198,Literal:deltaY
f5199,ForInStatement:charIndex
f5200,Identifier:receiver
f5201,Identifier:UserProximityEvent
f5202,FunctionDeclaration:measureText
f5203,BinaryExpression:onpointerlockerror
f5204,Property:DEPTH_COMPONENT
f5205,ReturnStatement:deltaX
f5206,Identifier:permissions
f5207,ArrayExpression:storage
f5208,Property:TextMetrics
f5209,ConditionalExpression:devicePixelRatio
f5210,Literal:newValue
f5211,UnaryExpression:arc
f5212,FunctionDeclaration:sx
f5213,SwitchCase:contenteditable
f5214,ReturnStatement:deltaY
f5215,Property:readwrite
f5216,Identifier:encode
f5217,FunctionDeclaration:drop
f5218,Literal:sizes
f5219,ArrayExpression:isSecureContext
f5220,UnaryExpression:CSSStyleRule
f5221,SwitchCase:subtle
f5222,ArrowFunctionExpression:filename
f5223,LabeledStatement:token
f5224,NewExpression:colSpan
f5225,MemberExpression:responseXML
f5226,LogicalExpression:stringValue
f5227,ArrayExpression:hostname
f5228,FunctionExpression:popup
f5229,FunctionExpression:ch
f5230,BinaryExpression:getParameters
f5231,MemberExpression:played
f5232,CallExpression:linear
f5233,Literal:renderbufferStorageMultisample
f5234,Literal:ongotpointercapture
f5235,LogicalExpression:respond
f5236,VariableDeclarator:pointermove
f5237,ConditionalExpression:setData
f5238,UnaryExpression:childList
f5239,Literal:setSelectionRange
f5240,FunctionExpression:vertical
f5241,MemberExpression:TypedArray
f5242,Property:displayId
f5243,ReturnStatement:exitFullscreen
f5244,VariableDeclarator:Uint32Array
f5245,NewExpression:onmousewheel
f5246,MemberExpression:COMPRESSED_RGB_PVRTC_4BPPV1_IMG
f5247,ArrayExpression:createAnswer
f5248,ForInStatement:regions
f5249,Literal:not
f5250,UnaryExpression:tel
f5251,SwitchStatement:region
f5252,ArrayExpression:ArrayBuffer
f5253,FunctionDeclaration:filters
f5254,BinaryExpression:sizeY
f5255,ConditionalExpression:propertyName
f5256,CallExpression:ResizeObserver
f5257,LogicalExpression:FocusEvent
f5258,Literal:scrolling
f5259,MemberExpression:onblur
f5260,Property:noModule
f5261,MemberExpression:parentRule
f5262,Literal:RangeException
f5263,LogicalExpression:onreadystatechange
f5264,IfStatement:worker
f5265,Property:getResponseHeader
f5266,BinaryExpression:iceServers
f5267,NewExpression:loadend
f5268,SwitchCase:File
f5269,NewExpression:salt
f5270,AssignmentExpression:rollback
f5271,MemberExpression:certificates
f5272,ArrayExpression:remote
f5273,VariableDeclarator:cancelable
f5274,MemberExpression:VideoTrack
f5275,CatchClause:p4
f5276,UnaryExpression:CharacterData
f5277,FunctionExpression:touchmove
f5278,ReturnStatement:wifi
f5279,Property:online
f5280,MemberExpression:onspeechend
f5281,Literal:TypeError
f5282,Literal:textTrack
f5283,ArrayExpression:itemProp
f5284,SwitchCase:colgroup
f5285,Property:icecandidate
f5286,Literal:onpointercancel
f5287,Property:cache
f5288,BinaryExpression:writeln
f5289,SwitchCase:Math
f5290,Property:onended
f5291,AssignmentExpression:charIndex
f5292,ArrowFunctionExpression:url
f5293,CallExpression:passive
f5294,VariableDeclarator:onbegin
f5295,MemberExpression:behavior
f5296,SequenceExpression:audio
f5297,Literal:stringValue
f5298,FunctionDeclaration:usemap
f5299,SwitchCase:pathname
f5300,LogicalExpression:ancestorOrigins
f5301,ArrayExpression:after
f5302,MemberExpression:createScriptProcessor
f5303,Literal:nowrap
f5304,AssignmentExpression:current
f5305,Identifier:atob
f5306,VariableDeclarator:forms
f5307,ConditionalExpression:amex
f5308,ConditionalExpression:moveLeft
f5309,MemberExpression:chapters
f5310,Literal:regions
f5311,AssignmentExpression:png
f5312,ArrayExpression:wrapKey
f5313,Literal:addIceCandidate
f5314,IfStatement:listener
f5315,FunctionExpression:camera
f5316,FunctionExpression:addCue
f5317,CallExpression:option
f5318,LogicalExpression:skewX
f5319,Literal:Entity
f5320,VariableDeclarator:media
f5321,Identifier:HTMLCollection
f5322,ConditionalExpression:Element
f5323,BinaryExpression:writable
f5324,MemberExpression:firstChild
f5325,ArrayExpression:enabledPlugin
f5326,Literal:onseeked
f5327,LogicalExpression:methodData
f5328,FunctionDeclaration:sizes
f5329,LogicalExpression:platform
f5330,ArrayExpression:getTargetRanges
f5331,CallExpression:ontouchstart
f5332,ArrayExpression:mozfullscreenerror
f5333,Property:getNamedItem
f5334,Property:touches
f5335,ArrayExpression:range
f5336,MemberExpression:relatedNode
f5337,FunctionExpression:sampleRate
f5338,Property:formtarget
f5339,UnaryExpression:replace
f5340,Literal:started
f5341,ReturnStatement:activating
f5342,UnaryExpression:has
f5343,Property:click
f5344,Identifier:audio
f5345,Literal:SpeechSynthesisUtterance
f5346,AssignmentPattern:vertical
f5347,BinaryExpression:port
f5348,BinaryExpression:pageY
f5349,MemberExpression:loopEnd
f5350,FunctionExpression:drag
f5351,Property:addStream
f5352,IfStatement:currentNode
f5353,MethodDefinition:match
f5354,Identifier:CSS
f5355,LogicalExpression:domain
f5356,MemberExpression:sourceFile
f5357,BinaryExpression:getResponseHeader
f5358,CallExpression:deleteRow
f5359,CallExpression:uuids
f5360,MethodDefinition:supports
f5361,Identifier:createProgram
f5362,IfStatement:target
f5363,Literal:pointerleave
f5364,ArrayExpression:country
f5365,NewExpression:setProperty
f5366,ReturnStatement:face
f5367,MethodDefinition:download
f5368,Identifier:getCueAsHTML
f5369,Property:HTMLFormControlsCollection
f5370,ArrayExpression:dopplerFactor
f5371,SwitchCase:details
f5372,Property:deleteSync
f5373,SwitchCase:tcp
f5374,Property:respondWithNewView
f5375,FunctionDeclaration:write
f5376,IfStatement:total
f5377,UnaryExpression:listener
f5378,NewExpression:focus
f5379,BinaryExpression:revokeObjectURL
f5380,Identifier:packetsSent
f5381,Identifier:AbortSignal
f5382,SequenceExpression:images
f5383,SwitchCase:clipboard
f5384,Property:onconnect
f5385,MemberExpression:drawElementsInstanced
f5386,MemberExpression:SharedWorkerGlobalScope
f5387,CallExpression:HTMLTableHeaderCellElement
f5388,Identifier:rootNode
f5389,UnaryExpression:amount
f5390,ForInStatement:sub
f5391,Literal:downlink
f5392,Literal:usemap
f5393,Literal:isId
f5394,CallExpression:TIMEOUT
f5395,BinaryExpression:deviceName
f5396,CallExpression:Iterator
f5397,Identifier:Integer
f5398,ForInStatement:log
f5399,Property:external
f5400,ArrayExpression:messageerror
f5401,ConditionalExpression:reconnect
f5402,AssignmentExpression:pc
f5403,AssignmentExpression:photoSettings
f5404,Property:manufacturerName
f5405,Literal:salt
f5406,ArrowFunctionExpression:identity
f5407,Property:transactionId
f5408,ArrayExpression:compositionend
f5409,Property:for
f5410,ReturnStatement:viewportElement
f5411,BinaryExpression:msFirstPaint
f5412,Identifier:escape
f5413,BinaryExpression:appVersion
f5414,Identifier:redundant
f5415,MemberExpression:LOADING
f5416,UnaryExpression:seeking
f5417,AssignmentExpression:autofocus
f5418,Identifier:unlock
f5419,LogicalExpression:Response
f5420,SequenceExpression:table
f5421,AssignmentExpression:client
f5422,MemberExpression:longDesc
f5423,MemberExpression:mediaSource
f5424,Identifier:Node
f5425,IfStatement:seeking
f5426,Property:deleteTexture
f5427,Identifier:bias
f5428,UnaryExpression:type
f5429,ReturnStatement:currentView
f5430,UnaryExpression:supported
f5431,NewExpression:identifier
f5432,Property:client
f5433,ArrayExpression:bound
f5434,VariableDeclarator:anchorNode
f5435,FunctionDeclaration:resultType
f5436,SwitchCase:localStorage
f5437,MemberExpression:relList
f5438,AssignmentExpression:dropzone
f5439,ReturnStatement:MessageChannel
f5440,UnaryExpression:HTMLLegendElement
f5441,ArrayExpression:indexNames
f5442,MemberExpression:SVGAnimateElement
f5443,SwitchCase:count
f5444,AssignmentExpression:ttt
f5445,BinaryExpression:nonce
f5446,MemberExpression:terminate
f5447,FunctionDeclaration:exit
f5448,ReturnStatement:unload
f5449,MemberExpression:setSkewX
f5450,FunctionExpression:forceRedraw
f5451,BinaryExpression:observer
f5452,LogicalExpression:json
f5453,FunctionExpression:outerWidth
f5454,CallExpression:find
f5455,MemberExpression:keyStatuses
f5456,CallExpression:gotpointercapture
f5457,VariableDeclarator:entryType
f5458,Identifier:PaymentAddress
f5459,UnaryExpression:artwork
f5460,SequenceExpression:home
f5461,MemberExpression:XSLTProcessor
f5462,ArrayExpression:exponent
f5463,BinaryExpression:cells
f5464,Literal:frequency
f5465,CallExpression:shippingOptions
f5466,ArrayExpression:spacing
f5467,Property:READ_ONLY
f5468,ConditionalExpression:vertical
f5469,Property:claim
f5470,Property:getSamplerParameter
f5471,Literal:availTop
f5472,LogicalExpression:require
f5473,TemplateElement:type
f5474,NewExpression:always
f5475,SwitchCase:prototype
f5476,Literal:IDBTransaction
f5477,ArrayExpression:next
f5478,LogicalExpression:attachment
f5479,FunctionExpression:sourceFile
f5480,LogicalExpression:webgl2
f5481,Property:ownerDocument
f5482,CallExpression:browserLanguage
f5483,SwitchCase:pointercancel
f5484,NewExpression:onmouseout
f5485,Identifier:getComputedTextLength
f5486,ForInStatement:subtree
f5487,SwitchCase:dragover
f5488,Property:transition
f5489,Identifier:onicecandidate
f5490,FunctionDeclaration:toURL
f5491,AssignmentExpression:NotSupportedError
f5492,UpdateExpression:fy
f5493,BinaryExpression:responseStart
f5494,CallExpression:basic
f5495,LogicalExpression:none
f5496,Property:altitude
f5497,LogicalExpression:warn
f5498,ArrayExpression:pname
f5499,FunctionDeclaration:mouseleave
f5500,Property:credential
f5501,MemberExpression:setLineCap
f5502,BinaryExpression:audio
f5503,FunctionDeclaration:focusout
f5504,SwitchCase:reset
f5505,AssignmentExpression:sizes
f5506,NewExpression:start
f5507,Identifier:contentWindow
f5508,UnaryExpression:lower
f5509,IfStatement:connected
f5510,FunctionDeclaration:Canvas
f5511,Property:compositionupdate
f5512,AssignmentExpression:codecs
f5513,MemberExpression:forwardZ
f5514,Identifier:formEncType
f5515,ArrayExpression:startTime
f5516,UnaryExpression:HTMLParagraphElement
f5517,Property:deepPath
f5518,Literal:gamepaddisconnected
f5519,ThrowStatement:stop
f5520,BinaryExpression:MediaStream
f5521,BinaryExpression:terminate
f5522,IfStatement:seed
f5523,FunctionExpression:geolocation
f5524,MemberExpression:voice
f5525,UnaryExpression:HTMLPreElement
f5526,ArrayExpression:onloadedmetadata
f5527,NewExpression:basic
f5528,SequenceExpression:sub
f5529,LogicalExpression:altitude
f5530,UnaryExpression:flush
f5531,ArrayExpression:formNoValidate
f5532,Property:algorithm
f5533,Literal:handleMove
f5534,AssignmentExpression:supportedTypes
f5535,VariableDeclarator:dragover
f5536,Property:queryCommandState
f5537,BinaryExpression:length
f5538,IfStatement:unload
f5539,AssignmentExpression:updatePosition
f5540,Identifier:ontransitionstart
f5541,BinaryExpression:current
f5542,ArrayExpression:marginHeight
f5543,CallExpression:connectEnd
f5544,ArrayExpression:gl_FragData
f5545,CallExpression:scroll
f5546,ForInStatement:select
f5547,AssignmentExpression:mozFullScreenElement
f5548,Property:protocols
f5549,Property:packetsDiscarded
f5550,BinaryExpression:network
f5551,MemberExpression:mediaKeys
f5552,Property:KeyframeEffectReadOnly
f5553,LogicalExpression:External
f5554,CallExpression:updatePosition
f5555,Literal:onmouseover
f5556,MemberExpression:contrast
f5557,FunctionDeclaration:isSupported
f5558,MethodDefinition:slide
f5559,AssignmentExpression:TouchEvent
f5560,LogicalExpression:audioTracks
f5561,MemberExpression:animate
f5562,SwitchCase:current
f5563,SwitchCase:pan
f5564,VariableDeclarator:subtree
f5565,NewExpression:timing
f5566,FunctionDeclaration:compact
f5567,NewExpression:languageCode
f5568,MemberExpression:FONT_FEATURE_VALUES_RULE
f5569,Literal:drawingBufferWidth
f5570,UnaryExpression:filter
f5571,NewExpression:city
f5572,CallExpression:unwatch
f5573,BinaryExpression:granted
f5574,CallExpression:info
f5575,ArrayExpression:focusin
f5576,Identifier:offsetleft
f5577,MemberExpression:enqueueTask
f5578,Identifier:auxclick
f5579,BinaryExpression:HTMLDataListElement
f5580,ForInStatement:collapsed
f5581,Literal:voiceschanged
f5582,MemberExpression:productID
f5583,BinaryExpression:replaceTrack
f5584,MemberExpression:getModifierState
f5585,Literal:domComplete
f5586,ConditionalExpression:pushState
f5587,CallExpression:instanceof
f5588,Literal:isConnected
f5589,CallExpression:adData
f5590,ForInStatement:bounds
f5591,ArrayExpression:Presentation
f5592,Property:getTexParameter
f5593,Property:onbeforeprint
f5594,VariableDeclarator:endEvent
f5595,UnaryExpression:previousNode
f5596,BinaryExpression:imageSmoothingEnabled
f5597,Property:loading
f5598,IfStatement:parentElement
f5599,VariableDeclarator:change_event
f5600,Property:getEntriesByType
f5601,MethodDefinition:bottom
f5602,CallExpression:uniform2fv
f5603,Identifier:addTransceiver
f5604,MemberExpression:coneInnerAngle
f5605,MemberExpression:lh
f5606,MemberExpression:sortable
f5607,Literal:SVGFEOffsetElement
f5608,AssignmentExpression:viewportElement
f5609,UnaryExpression:publicKey
f5610,Property:stroke
f5611,UnaryExpression:OffscreenCanvas
f5612,Literal:table
f5613,ExpressionStatement:code
f5614,ArrayExpression:onpaste
f5615,FunctionExpression:cancel
f5616,ArrayExpression:p4
f5617,MemberExpression:sdpMid
f5618,Literal:DOMNodeInsertedIntoDocument
f5619,ArrayExpression:paired
f5620,AssignmentExpression:openDialog
f5621,ForInStatement:video
f5622,Identifier:pointerout
f5623,VariableDeclarator:points
f5624,LogicalExpression:accessKey
f5625,ArrayExpression:title
f5626,AssignmentExpression:scriptURL
f5627,CallExpression:poster
f5628,UnaryExpression:defer
f5629,NewExpression:endpoint
f5630,Identifier:uniform2i
f5631,Property:MediaQueryListEvent
f5632,MemberExpression:normalizeDocument
f5633,VariableDeclarator:tooLong
f5634,VariableDeclarator:head
f5635,SwitchCase:search
f5636,ArrayExpression:getState
f5637,ArrayExpression:limitingConeAngle
f5638,Identifier:PaymentInstrument
f5639,CallExpression:force
f5640,ArrayExpression:getConfiguration
f5641,BinaryExpression:javaEnabled
f5642,UnaryExpression:ms
f5643,Identifier:SVGAnimatedLengthList
f5644,FunctionDeclaration:persisted
f5645,MemberExpression:HTMLOptGroupElement
f5646,ArrayExpression:numOctaves
f5647,CallExpression:decodedBodySize
f5648,LogicalExpression:variable
f5649,ArrayExpression:connection
f5650,CallExpression:TimeoutError
f5651,MemberExpression:numSteps
f5652,ConditionalExpression:createElement
f5653,ArrayExpression:URLSearchParams
f5654,Literal:touchenter
f5655,CallExpression:getError
f5656,SequenceExpression:instanceof
f5657,ArrayExpression:expires
f5658,MemberExpression:unmute
f5659,AssignmentExpression:codec
f5660,CallExpression:coords
f5661,AssignmentExpression:icon
f5662,CallExpression:saveData
f5663,ArrayExpression:navigation
f5664,Identifier:ResizeObserver
f5665,CallExpression:webkitresourcetimingbufferfull
f5666,Property:HTMLPictureElement
f5667,Literal:MozMousePixelScroll
f5668,BinaryExpression:grad
f5669,BinaryExpression:sampleSize
f5670,Literal:onclose
f5671,LogicalExpression:velocityY
f5672,Identifier:updateWith
f5673,SequenceExpression:range
f5674,AssignmentPattern:checked
f5675,ConditionalExpression:supports
f5676,MemberExpression:noWrap
f5677,LogicalExpression:face
f5678,CallExpression:supported
f5679,FunctionDeclaration:loadEventStart
f5680,Property:respond
f5681,Identifier:createImageBitmap
f5682,Literal:sharpness
f5683,Identifier:isComposing
f5684,CallExpression:ondataavailable
f5685,SwitchCase:iterator
f5686,BinaryExpression:AnimationEvent
f5687,AssignmentExpression:clearParameters
f5688,ConditionalExpression:Counter
f5689,BinaryExpression:wheelDeltaX
f5690,MemberExpression:domConfig
f5691,NewExpression:initialize
f5692,ArrayExpression:ontransitionend
f5693,CallExpression:responseType
f5694,CallExpression:uninitialized
f5695,CallExpression:p3
f5696,Identifier:port1
f5697,Literal:points
f5698,ArrayExpression:element
f5699,VariableDeclarator:drop
f5700,MemberExpression:Option
f5701,ConditionalExpression:Point
f5702,VariableDeclarator:ECDSA
f5703,Identifier:NAMESPACE_ERR
f5704,CallExpression:CloseEvent
f5705,ConditionalExpression:pc
f5706,AssignmentExpression:msFirstPaint
f5707,NewExpression:statusText
f5708,ReturnStatement:mediaType
f5709,ArrayExpression:elements
f5710,Literal:requestAnimationFrame
f5711,CallExpression:addRule
f5712,SwitchCase:Range
f5713,Identifier:priority
f5714,Property:ontouchcancel
f5715,ForInStatement:vendor
f5716,ArrayExpression:getAttachedShaders
f5717,ReturnStatement:group
f5718,BinaryExpression:ethernet
f5719,SequenceExpression:opened
f5720,CallExpression:writeValue
f5721,ArrayExpression:TextMetrics
f5722,Literal:ptime
f5723,ConditionalExpression:summary
f5724,AssignmentExpression:input
f5725,VariableDeclarator:formaction
f5726,ReturnStatement:estimate
f5727,BinaryExpression:onmousewheel
f5728,SwitchCase:organization
f5729,NewExpression:cursor
f5730,ArrayExpression:inBandMetadataTrackDispatchType
f5731,MethodDefinition:process
f5732,Property:fx
f5733,ArrayExpression:getElementsByTagName
f5734,LogicalExpression:range
f5735,BinaryExpression:point
f5736,VariableDeclarator:hreflang
f5737,Property:SVGPathSegCurvetoQuadraticAbs
f5738,LogicalExpression:identifier
f5739,Property:AudioProcessingEvent
f5740,Literal:select
f5741,UnaryExpression:prompt
f5742,VariableDeclarator:isPrimary
f5743,CallExpression:alt
f5744,MemberExpression:order
f5745,LogicalExpression:lighten
f5746,IfStatement:tracker
f5747,UpdateExpression:position
f5748,CallExpression:deviceMemory
f5749,Literal:getUserMedia
f5750,Literal:SVGFEMergeElement
f5751,ArrayExpression:vspace
f5752,Literal:CSSMozDocumentRule
f5753,MemberExpression:localService
f5754,VariableDeclarator:srclang
f5755,CallExpression:hasFocus
f5756,MemberExpression:col
f5757,SwitchCase:vspace
f5758,SwitchCase:orientation
f5759,Literal:history
f5760,AssignmentExpression:short
f5761,Identifier:uuids
f5762,AssignmentExpression:ProgressEvent
f5763,ArrayExpression:saturate
f5764,Identifier:DataCloneError
f5765,Property:release
f5766,ReturnStatement:selObj
f5767,UnaryExpression:setCurrentTime
f5768,AssignmentExpression:visa
f5769,SwitchStatement:charCode
f5770,ConditionalExpression:abort
f5771,Property:WRONG_DOCUMENT_ERR
f5772,MemberExpression:onseeked
f5773,UnaryExpression:mouseout
f5774,SequenceExpression:plugins
f5775,AssignmentExpression:Uint8ClampedArray
f5776,NewExpression:selectionchange
f5777,UnaryExpression:values
f5778,ArrayExpression:onbegin
f5779,ArrayExpression:mozMatchesSelector
f5780,Literal:activeVRDisplays
f5781,MethodDefinition:items
f5782,MemberExpression:createCDATASection
f5783,FunctionDeclaration:turn
f5784,ArrayExpression:addListener
f5785,ReturnStatement:profile
f5786,Literal:shiftKey
f5787,Literal:beforeinstallprompt
f5788,Identifier:onMessage
f5789,NewExpression:frame
f5790,Literal:clearMeasures
f5791,FunctionExpression:createElement
f5792,Identifier:__parent__
f5793,Identifier:exponent
f5794,AssignmentExpression:started
f5795,Literal:release
f5796,MemberExpression:argument
f5797,Property:RGBColor
f5798,VariableDeclarator:NavigatorGeolocation
f5799,ConditionalExpression:artwork
f5800,LogicalExpression:type
f5801,MemberExpression:filterUnits
f5802,IfStatement:var
f5803,LogicalExpression:smooth
f5804,Identifier:maxDistance
f5805,Identifier:debug
f5806,FunctionDeclaration:scripts
f5807,Identifier:createTreeWalker
f5808,Identifier:NetworkInformation
f5809,Literal:matchAll
f5810,CallExpression:pranswer
f5811,CallExpression:vmax
f5812,SwitchCase:keys
f5813,ArrayExpression:MessagePort
f5814,UnaryExpression:copy
f5815,BinaryExpression:removeRule
f5816,VariableDeclarator:navigator
f5817,MemberExpression:GestureEvent
f5818,IfStatement:lineJoin
f5819,BinaryExpression:csp
f5820,BinaryExpression:userLanguage
f5821,AssignmentExpression:Counter
f5822,LogicalExpression:isEnabled
f5823,Identifier:collapseToEnd
f5824,UnaryExpression:networkState
f5825,UnaryExpression:matchMedia
f5826,Literal:total
f5827,ArrayExpression:HTMLSelectElement
f5828,Literal:stepUp
f5829,CallExpression:pageLeft
f5830,FunctionExpression:onMessage
f5831,Identifier:success
f5832,ConditionalExpression:formData
f5833,CallExpression:WEBGL_depth_texture
f5834,Literal:source
f5835,Identifier:getAsString
f5836,ForInStatement:userAgent
f5837,ForInStatement:matches
f5838,ArrayExpression:chargingtimechange
f5839,LogicalExpression:midi
f5840,ConditionalExpression:isGenerator
f5841,FunctionDeclaration:sign
f5842,AssignmentPattern:refresh
f5843,AssignmentExpression:sourceFile
f5844,BinaryExpression:formAction
f5845,FunctionDeclaration:Iterator
f5846,IfStatement:trace
f5847,ArrayExpression:onloadstart
f5848,Literal:subtree
f5849,AssignmentExpression:itemType
f5850,Literal:removeSourceBuffer
f5851,Literal:pinchZoom
f5852,AssignmentExpression:playing
f5853,Literal:SVGMaskElement
f5854,MethodDefinition:hostname
f5855,Property:m41
f5856,FunctionExpression:unload
f5857,SwitchStatement:className
f5858,MemberExpression:directories
f5859,FunctionDeclaration:results
f5860,Literal:userChoice
f5861,VariableDeclarator:removeItem
f5862,LogicalExpression:draggable
f5863,Property:SVGStringList
f5864,Identifier:UNSIGNED_INT_24_8_WEBGL
f5865,Literal:AnalyserNode
f5866,FunctionExpression:closest
f5867,FunctionDeclaration:bezierCurveTo
f5868,ReturnStatement:fullpath
f5869,ReturnStatement:nonce
f5870,UnaryExpression:checkValidity
f5871,Identifier:MozMousePixelScroll
f5872,ArrayExpression:__proto__
f5873,MemberExpression:query
f5874,VariableDeclarator:clearMeasures
f5875,BinaryExpression:CSSStyleSheet
f5876,ConditionalExpression:placeholder
f5877,ContinueStatement:search
f5878,BinaryExpression:notify
f5879,UnaryExpression:isQuery
f5880,FunctionExpression:codeType
f5881,ThrowStatement:th
f5882,Identifier:png
f5883,AssignmentExpression:words
f5884,CatchClause:cm
f5885,Identifier:getIndexedParameter
f5886,FunctionDeclaration:startAngle
f5887,UpdateExpression:escape
f5888,LogicalExpression:oldValue
f5889,IfStatement:showNotification
f5890,ArrayExpression:files
f5891,Property:removeCue
f5892,BinaryExpression:CSSMatrix
f5893,FunctionDeclaration:storeName
f5894,BinaryExpression:rel
f5895,FunctionDeclaration:drag
f5896,Literal:response
f5897,SwitchCase:hash
f5898,BinaryExpression:elevation
f5899,Literal:cellIndex
f5900,UnaryExpression:true
f5901,ConditionalExpression:AudioContext
f5902,LogicalExpression:control
f5903,VariableDeclarator:colSpan
f5904,BinaryExpression:systemId
f5905,Identifier:mozRequestFullScreen
f5906,ArrayExpression:anchorNode
f5907,BinaryExpression:compact
f5908,Identifier:onresult
f5909,Property:codecId
f5910,Identifier:querySelectorAll
f5911,VariableDeclarator:regions
f5912,NewExpression:sheet
f5913,LogicalExpression:caches
f5914,VariableDeclarator:PREV
f5915,Identifier:viewtarget
f5916,Literal:noModule
f5917,BinaryExpression:onicegatheringstatechange
f5918,UnaryExpression:elements
f5919,SequenceExpression:ArrayBuffer
f5920,Identifier:autoGainControl
f5921,AssignmentExpression:mir
f5922,ArrayExpression:indicate
f5923,Literal:allow
f5924,LogicalExpression:reset
f5925,ArrayExpression:HTMLSourceElement
f5926,VariableDeclarator:intersectionRatio
f5927,UnaryExpression:null
f5928,ReturnStatement:symbols
f5929,NewExpression:deleteBuffer
f5930,AssignmentExpression:setParameters
f5931,MethodDefinition:contentType
f5932,LogicalExpression:release
f5933,AssignmentExpression:removetrack
f5934,MemberExpression:NetworkError
f5935,Identifier:isProgram
f5936,Identifier:SVG_LENGTHTYPE_MM
f5937,FunctionDeclaration:cursor
f5938,BinaryExpression:Boolean
f5939,IfStatement:service
f5940,SwitchStatement:filename
f5941,AssignmentPattern:push
f5942,MethodDefinition:requestAnimationFrame
f5943,ConditionalExpression:connected
f5944,Literal:webkitmouseforceup
f5945,ThrowStatement:hh
f5946,MemberExpression:Cache
f5947,CallExpression:form
f5948,SwitchCase:GET
f5949,ArrowFunctionExpression:component
f5950,VariableDeclarator:channelCount
f5951,ArrayExpression:configuration
f5952,MemberExpression:DOMMatrix
f5953,ArrayExpression:SecurityError
f5954,MemberExpression:SVGDescElement
f5955,Literal:uniformMatrix4x2fv
f5956,MemberExpression:newItem
f5957,ForInStatement:mediaType
f5958,FunctionExpression:equals
f5959,Property:SVGGlyphElement
f5960,ArrayExpression:caches
f5961,LogicalExpression:submit
f5962,FunctionDeclaration:buildID
f5963,FunctionDeclaration:scrollLeft
f5964,ReturnStatement:provider
f5965,Property:symbols
f5966,IfStatement:promise
f5967,AssignmentExpression:file
f5968,Literal:stopped
f5969,VariableDeclarator:Infinity
f5970,Literal:signalingstatechange
f5971,SwitchCase:window
f5972,ArrayPattern:length
f5973,MemberExpression:getSettings
f5974,LogicalExpression:abort
f5975,ArrayExpression:mms
f5976,AssignmentExpression:sessionStorage
f5977,FunctionExpression:draggable
f5978,AssignmentExpression:visibilitychange
f5979,BinaryExpression:reversed
f5980,LogicalExpression:appVersion
f5981,AssignmentExpression:played
f5982,VariableDeclarator:redirected
f5983,ArrayExpression:Policy
f5984,FunctionExpression:pulse
f5985,Property:face
f5986,Literal:lineJoin
f5987,WhileStatement:parentNode
f5988,VariableDeclarator:hasPermission
f5989,Literal:codeType
f5990,VariableDeclarator:initCustomEvent
f5991,FunctionDeclaration:background
f5992,MemberExpression:texSubImage3D
f5993,Identifier:onactivate
f5994,ArrayExpression:number
f5995,FunctionDeclaration:iterations
f5996,Identifier:deriveKey
f5997,AssignmentExpression:trackId
f5998,MemberExpression:wheelDelta
f5999,MemberExpression:PING
f6000,Identifier:statusCode
f6001,VariableDeclarator:volume
f6002,Identifier:HTMLMetaElement
f6003,VariableDeclarator:accelerationIncludingGravity
f6004,BinaryExpression:HTMLKeygenElement
f6005,MemberExpression:indexNames
f6006,Identifier:updateCommands
f6007,CallExpression:sourceopen
f6008,UpdateExpression:seed
f6009,ArrayExpression:retry
f6010,Property:MEDIA_ERR_DECODE
f6011,MemberExpression:setStrokeColor
f6012,Literal:image
f6013,ConditionalExpression:media
f6014,BinaryExpression:flags
f6015,Property:clearMeasure
f6016,ReturnStatement:entities
f6017,Property:timelines
f6018,VariableDeclarator:fallback
f6019,Property:MSGestureTap
f6020,FunctionExpression:cookie
f6021,AssignmentExpression:ctrl
f6022,ReturnStatement:success
f6023,MemberExpression:core
f6024,SwitchCase:col
f6025,NewExpression:attack
f6026,AssignmentExpression:log
f6027,ArrayExpression:mozFullScreen
f6028,Identifier:commandType
f6029,BinaryExpression:disabled
f6030,UnaryExpression:SharedArrayBuffer
f6031,ConditionalExpression:external
f6032,NewExpression:timeline
f6033,FunctionExpression:reserve
f6034,ArrayExpression:out
f6035,AssignmentExpression:stopPropagation
f6036,NewExpression:XMLHttpRequestUpload
f6037,LogicalExpression:defer
f6038,Literal:stream
f6039,IfStatement:notification
f6040,FunctionDeclaration:deselectAll
f6041,SwitchCase:children
f6042,Identifier:DOMElementNameChanged
f6043,VariableDeclarator:option
f6044,BinaryExpression:loginUrl
f6045,VariableDeclarator:responseText
f6046,Property:details
f6047,FunctionExpression:Range
f6048,ForInStatement:cy
f6049,ConditionalExpression:arguments
f6050,SwitchCase:caption
f6051,Identifier:IDBVersionChangeEvent
f6052,FunctionExpression:sourceBuffer
f6053,Identifier:SVGLengthList
f6054,Identifier:uniform2fv
f6055,UnaryExpression:ArrayBufferView
f6056,Literal:deriveKey
f6057,UnaryExpression:RTCSessionDescription
f6058,Property:selectedCandidatePairId
f6059,CallExpression:wheelDelta
f6060,MemberExpression:deleteTHead
f6061,AssignmentExpression:yPos
f6062,Identifier:preload
f6063,ReturnStatement:classList
f6064,Literal:SVGLineElement
f6065,ConditionalExpression:MSCSSMatrix
f6066,BinaryExpression:toggle
f6067,LogicalExpression:Uint8Array
f6068,Literal:scrollAmount
f6069,UnaryExpression:family
f6070,Literal:onstalled
f6071,FunctionDeclaration:Window
f6072,LogicalExpression:appendChild
f6073,VariableDeclarator:uniform4ui
f6074,MemberExpression:passive
f6075,Identifier:rightDegrees
f6076,ArrayExpression:getAudioTracks
f6077,Property:in
f6078,NewExpression:scrolling
f6079,MemberExpression:ctrl
f6080,MemberExpression:sdpMLineIndex
f6081,FunctionExpression:streams
f6082,ArrayExpression:rtl
f6083,LogicalExpression:productName
f6084,Literal:activating
f6085,ArrayExpression:unsubscribe
f6086,FunctionExpression:pseudo
f6087,CallExpression:fenceSync
f6088,Property:sortingCode
f6089,ArrayExpression:createElementNS
f6090,FunctionDeclaration:insertCell
f6091,Literal:getAttribute
f6092,ArrayExpression:ReadableStream
f6093,FunctionDeclaration:onMessage
f6094,CallExpression:chapters
f6095,SwitchCase:lock
f6096,Property:NUMBER_TYPE
f6097,Property:transitionrun
f6098,MemberExpression:deleteProgram
f6099,ArrayExpression:createObjectStore
f6100,Property:CSSValueList
f6101,VariableDeclarator:loadOverlay
f6102,VariableDeclarator:empty
f6103,Identifier:clearMeasure
f6104,MethodDefinition:decrypt
f6105,UnaryExpression:formData
f6106,ReturnStatement:intersectionRatio
f6107,ThrowStatement:continue
f6108,VariableDeclarator:WebKitPoint
f6109,VariableDeclarator:connections
f6110,Identifier:password
f6111,ReturnStatement:empty
f6112,BinaryExpression:null
f6113,Property:SVGAnimatedPreserveAspectRatio
f6114,CallExpression:signature
f6115,MemberExpression:button
f6116,ReturnStatement:notifications
f6117,AssignmentExpression:innerHeight
f6118,Literal:channels
f6119,VariableDeclarator:getAll
f6120,ConditionalExpression:magnify
f6121,NewExpression:Clients
f6122,UnaryExpression:escape
f6123,AssignmentExpression:showModal
f6124,SwitchStatement:clip
f6125,CallExpression:operation
f6126,Identifier:lastModified
f6127,BinaryExpression:update
f6128,VariableDeclarator:jcb
f6129,Identifier:connectionList
f6130,Identifier:family
f6131,FunctionExpression:focusin
f6132,Property:statusbar
f6133,VariableDeclarator:ext
f6134,ClassDeclaration:ss
f6135,NewExpression:load
f6136,BinaryExpression:statechange
f6137,FunctionExpression:promise
f6138,Literal:HTMLMeterElement
f6139,NewExpression:opener
f6140,Literal:unique
f6141,BinaryExpression:step
f6142,VariableDeclarator:lock
f6143,Property:gesturestart
f6144,Literal:ondrag
f6145,NewExpression:form
f6146,Identifier:outerText
f6147,ReturnStatement:productName
f6148,ArrayExpression:visibilitychange
f6149,CallExpression:ondragend
f6150,Property:SVGPathSegLinetoVerticalAbs
f6151,IfStatement:menu
f6152,IfStatement:operation
f6153,CallExpression:outputBuffer
f6154,MemberExpression:InstallTrigger
f6155,FunctionExpression:stencilFunc
f6156,Property:password
f6157,NewExpression:resume
f6158,Identifier:lineNumber
f6159,SwitchCase:margin
f6160,Literal:showNotification
f6161,AssignmentExpression:Option
f6162,SwitchCase:monitor
f6163,FunctionDeclaration:signal
f6164,BinaryExpression:inverse
f6165,LogicalExpression:onstart
f6166,Property:share
f6167,CallExpression:Body
f6168,UnaryExpression:persist
f6169,Identifier:lineCap
f6170,BinaryExpression:outerText
f6171,SwitchCase:srcdoc
f6172,AssignmentExpression:didTimeout
f6173,VariableDeclarator:trailer
f6174,VariableDeclarator:getTotalLength
f6175,SwitchCase:command
f6176,VariableDeclarator:touchstart
f6177,Literal:basic
f6178,Property:locationbar
f6179,MemberExpression:gamepaddisconnected
f6180,ArrayExpression:statusMessage
f6181,ReturnStatement:referrer
f6182,MemberExpression:referenceNode
f6183,NewExpression:TextEncoder
f6184,ConditionalExpression:drawArraysInstanced
f6185,Literal:fenceSync
f6186,UnaryExpression:display
f6187,BinaryExpression:cancelBubble
f6188,BinaryExpression:scrollAmount
f6189,NewExpression:confirm
f6190,IfStatement:speed
f6191,FunctionExpression:amplitude
f6192,FunctionDeclaration:city
f6193,Property:HTMLScriptElement
f6194,ArrayExpression:StyleSheetList
f6195,SwitchCase:WEBGL_compressed_texture_etc1
f6196,ArrayExpression:matchMedia
f6197,ArrayExpression:TEMPORARY
f6198,FunctionExpression:domContentLoadedEventEnd
f6199,ForInStatement:req
f6200,Literal:latency
f6201,UnaryExpression:ratio
f6202,FunctionExpression:get
f6203,AssignmentExpression:policy
f6204,LogicalExpression:label
f6205,Property:productID
f6206,VariableDeclarator:hasChildNodes
f6207,NewExpression:message
f6208,CallExpression:hasOwnProperty
f6209,BinaryExpression:threshold
f6210,BinaryExpression:gradientTransform
f6211,Identifier:back
f6212,Identifier:leftBounds
f6213,FunctionDeclaration:waitUntil
f6214,NewExpression:ms
f6215,ArrayExpression:HTMLBodyElement
f6216,Identifier:getAsText
f6217,FunctionDeclaration:CSSStyleDeclaration
f6218,UnaryExpression:applicationCache
f6219,IfStatement:ty
f6220,MemberExpression:deleteShader
f6221,AssignmentExpression:remote
f6222,AssignmentPattern:id
f6223,LogicalExpression:pointerLockElement
f6224,Identifier:typeName
f6225,AssignmentExpression:denied
f6226,LogicalExpression:domConfig
f6227,Literal:exitPointerLock
f6228,VariableDeclarator:lineTo
f6229,MemberExpression:minValue
f6230,ReturnStatement:user
f6231,VariableDeclarator:deg
f6232,ConditionalExpression:innerHTML
f6233,VariableDeclarator:rejectionhandled
f6234,SwitchStatement:constraint
f6235,MemberExpression:TransformStream
f6236,ArrayExpression:duplicate
f6237,Identifier:ReadableStreamBYOBRequest
f6238,Property:Experimental
f6239,Identifier:scrollAmount
f6240,ConditionalExpression:clientId
f6241,ReturnStatement:tracker
f6242,Property:onchange
f6243,Literal:network
f6244,AssignmentExpression:vAlign
f6245,CallExpression:layerX
f6246,VariableDeclarator:setShadow
f6247,ArrayExpression:framesDecoded
f6248,ReturnStatement:shape
f6249,Identifier:follow
f6250,SequenceExpression:frameElement
f6251,Identifier:Document
f6252,ConditionalExpression:addEvent
f6253,IfStatement:verify
f6254,FunctionDeclaration:replace
f6255,UnaryExpression:FontFace
f6256,VariableDeclarator:Storage
f6257,BinaryExpression:movementX
f6258,FunctionDeclaration:scrollX
f6259,Literal:min
f6260,FunctionDeclaration:width
f6261,ArrayExpression:pitch
f6262,BinaryExpression:volume
f6263,Identifier:DOMObject
f6264,VariableDeclarator:frames
f6265,UnaryExpression:BroadcastChannel
f6266,Property:systemId
f6267,IfStatement:History
f6268,IfStatement:codec
f6269,CallExpression:xMinYMin
f6270,UnaryExpression:itemId
f6271,ArrowFunctionExpression:extensions
f6272,SequenceExpression:long
f6273,LogicalExpression:ry
f6274,IfStatement:cache
f6275,ArrayExpression:isolated
f6276,Property:badge
f6277,Identifier:createNSResolver
f6278,CallExpression:HTMLProgressElement
f6279,UnaryExpression:watch
f6280,CallExpression:dir
f6281,Property:location
f6282,Identifier:resizeTo
f6283,Property:handle
f6284,Literal:connectEnd
f6285,CallExpression:PaymentAddress
f6286,CallExpression:contains
f6287,Identifier:animationiteration
f6288,Property:ENTITY_NODE
f6289,Literal:pageLeft
f6290,Property:addSourceBuffer
f6291,SwitchCase:connection
f6292,CallExpression:pause
f6293,VariableDeclarator:timeConstant
f6294,Literal:RTCDtlsTransport
f6295,ReturnStatement:children
f6296,Identifier:onLine
f6297,ReturnStatement:warn
f6298,ConditionalExpression:MSFullscreenChange
f6299,Literal:cardholderName
f6300,Identifier:NotSupported
f6301,Property:operator
f6302,Identifier:sessionId
f6303,VariableDeclarator:expirationTime
f6304,ConditionalExpression:both
f6305,ArrayExpression:ratio
f6306,MemberExpression:createChannelMerger
f6307,MemberExpression:QuotaExceededError
f6308,BinaryExpression:axes
f6309,Literal:DOMSubtreeModified
f6310,MemberExpression:img
f6311,MemberExpression:sampleSize
f6312,Identifier:primaryKey
f6313,Literal:root
f6314,Property:beta
f6315,BinaryExpression:productID
f6316,UpdateExpression:total
f6317,UnaryExpression:targetElement
f6318,NewExpression:DOMError
f6319,MemberExpression:resizeTo
f6320,Property:anticlockwise
f6321,BinaryExpression:html
f6322,Property:sinkId
f6323,VariableDeclarator:m43
f6324,VariableDeclarator:clearBufferfv
f6325,NewExpression:region
f6326,BinaryExpression:setImmediate
f6327,AssignmentPattern:success
f6328,Property:checkValidity
f6329,UnaryExpression:Uint8Array
f6330,FunctionExpression:attributeName
f6331,LogicalExpression:selectedIndex
f6332,VariableDeclarator:Web
f6333,CatchClause:data
f6334,ArrayExpression:writable
f6335,ArrayExpression:referrerPolicy
f6336,BinaryExpression:requestMediaKeySystemAccess
f6337,Literal:warn
f6338,VariableDeclarator:clearTimeout
f6339,MemberExpression:angle
f6340,UnaryExpression:center
f6341,AssignmentExpression:hasPermission
f6342,SwitchCase:opener
f6343,MemberExpression:FILTER_ACCEPT
f6344,MemberExpression:createSVGMatrix
f6345,Property:onemptied
f6346,LogicalExpression:status
f6347,LogicalExpression:cookie
f6348,ForInStatement:rules
f6349,UnaryExpression:undefined
f6350,BinaryExpression:DOMException
f6351,ConditionalExpression:ellipse
f6352,Literal:onrejectionhandled
f6353,LogicalExpression:weight
f6354,Literal:pause
f6355,ConditionalExpression:headers
f6356,VariableDeclarator:targetY
f6357,MemberExpression:getElementsByClassName
f6358,BinaryExpression:rect
f6359,BinaryExpression:codeType
f6360,LogicalExpression:children
f6361,SequenceExpression:none
f6362,ReturnStatement:Gecko
f6363,MemberExpression:answer
f6364,VariableDeclarator:InvalidStateError
f6365,BinaryExpression:HTMLProgressElement
f6366,MethodDefinition:createEvent
f6367,ReturnStatement:deleted
f6368,CallExpression:onpagehide
f6369,ConditionalExpression:scoped
f6370,MethodDefinition:html
f6371,ThrowStatement:SyntaxError
f6372,CallExpression:onkeyup
f6373,SwitchStatement:easing
f6374,IfStatement:finish
f6375,FunctionDeclaration:m11
f6376,SequenceExpression:type
f6377,FunctionDeclaration:sort
f6378,Property:drawBuffers
f6379,CallExpression:xml
f6380,IfStatement:uri
f6381,IfStatement:sender
f6382,ArrayExpression:xPos
f6383,Identifier:GPU_DISJOINT_EXT
f6384,VariableDeclarator:systemId
f6385,VariableDeclarator:now
f6386,MemberExpression:maxChannels
f6387,Literal:isPrototypeOf
f6388,BinaryExpression:OffscreenCanvas
f6389,MemberExpression:allowPaymentRequest
f6390,Identifier:width
f6391,Literal:assert
f6392,ConditionalExpression:saturation
f6393,UnaryExpression:yPos
f6394,Property:waitingforkey
f6395,AssignmentExpression:focus
f6396,Identifier:textContent
f6397,LogicalExpression:history
f6398,Property:loadeddata
f6399,ReturnStatement:exclusive
f6400,AssignmentExpression:salt
f6401,UnaryExpression:HTMLBaseFontElement
f6402,Identifier:image
f6403,VariableDeclarator:sheet
f6404,Property:SVGColorProfileRule
f6405,ArrayExpression:stitch
f6406,VariableDeclarator:auto
f6407,UnaryExpression:parentNode
f6408,LogicalExpression:keys
f6409,Identifier:mozFullScreenEnabled
f6410,Property:forceSpellCheck
f6411,LogicalExpression:scrolling
f6412,CallExpression:points
f6413,SequenceExpression:AudioTrack
f6414,MethodDefinition:store
f6415,VariableDeclarator:transcript
f6416,SwitchCase:top
f6417,ArrowFunctionExpression:string
f6418,CallExpression:iterationStart
f6419,Property:IDBIndex
f6420,SwitchStatement:delay
f6421,Identifier:vertexShader
f6422,Identifier:task
f6423,CallExpression:initEvent
f6424,Literal:client
f6425,Literal:rejectionhandled
f6426,AssignmentExpression:ownerNode
f6427,Identifier:lh
f6428,ConditionalExpression:onchange
f6429,AssignmentExpression:releaseCapture
f6430,ConditionalExpression:sub
f6431,Literal:replaceData
f6432,UnaryExpression:out
f6433,FunctionDeclaration:ReportingObserver
f6434,Identifier:composed
f6435,MemberExpression:ondragover
f6436,Identifier:PerformanceLongTaskTiming
f6437,VariableDeclarator:unhandledrejection
f6438,FunctionExpression:innerHeight
f6439,UnaryExpression:responseStart
f6440,Literal:options
f6441,AssignmentExpression:isConnected
f6442,Property:CSSFontFaceRule
f6443,NewExpression:discover
f6444,SwitchCase:decode
f6445,AssignmentPattern:smooth
f6446,AssignmentExpression:readable
f6447,MemberExpression:customelements
f6448,ArrayExpression:pipeThrough
f6449,Literal:TransitionEvent
f6450,FunctionExpression:hasOwnProperty
f6451,ReturnStatement:checkbox
f6452,MemberExpression:replaceItem
f6453,Identifier:back_forward
f6454,Identifier:control
f6455,IfStatement:message
f6456,NewExpression:RTCRtpReceiver
f6457,NewExpression:InputEvent
f6458,CallExpression:beginPath
f6459,ReturnStatement:transaction
f6460,LogicalExpression:velocityX
f6461,ReturnStatement:id
f6462,BinaryExpression:enqueueTask
f6463,Identifier:Name
f6464,Identifier:drawElements
f6465,SwitchStatement:referrer
f6466,Literal:systemId
f6467,Identifier:SVGMissingGlyphElement
f6468,Property:clearMarks
f6469,AssignmentExpression:offsetleft
f6470,MemberExpression:propertyName
f6471,AssignmentExpression:ELEMENT_NODE
f6472,MemberExpression:NotSupported
f6473,FunctionDeclaration:DOMTokenList
f6474,FunctionExpression:write
f6475,NewExpression:ended
f6476,SwitchCase:locale
f6477,MemberExpression:commandType
f6478,Identifier:nodeType
f6479,ReturnStatement:matrix
f6480,BinaryExpression:hasOwnProperty
f6481,MemberExpression:speedOfSound
f6482,FunctionDeclaration:positionY
f6483,ExpressionStatement:json
f6484,Literal:secureConnectionStart
f6485,Property:entryType
f6486,NewExpression:SVGPathSegLinetoRel
f6487,AssignmentExpression:stepUp
f6488,BinaryExpression:cache
f6489,Literal:pseudoElement
f6490,MemberExpression:onlanguagechange
f6491,MemberExpression:HTMLOListElement
f6492,VariableDeclarator:tabIndex
f6493,Literal:advance
f6494,Property:TimeEvent
f6495,Property:checkbox
f6496,ArrayExpression:notify
f6497,Identifier:console
f6498,VariableDeclarator:transport
f6499,Property:rid
f6500,ConditionalExpression:address
f6501,UnaryExpression:resume
f6502,CallExpression:m12
f6503,SwitchCase:Float32Array
f6504,MemberExpression:bufferedAmountLowThreshold
f6505,Identifier:COMPRESSED_RGBA_S3TC_DXT5_EXT
f6506,ArrayExpression:DataTransferItemList
f6507,BinaryExpression:selectionDirection
f6508,SequenceExpression:className
f6509,Literal:focused
f6510,ConditionalExpression:animationstart
f6511,UnaryExpression:pageYOffset
f6512,SequenceExpression:region
f6513,VariableDeclarator:onhashchange
f6514,FunctionExpression:minValue
f6515,Identifier:deleteShader
f6516,SwitchCase:LOADING
f6517,Identifier:getAttention
f6518,CallExpression:SECURITY_ERROR
f6519,Identifier:CSSPageRule
f6520,CallExpression:responseText
f6521,UpdateExpression:error
f6522,Identifier:caption
f6523,AssignmentExpression:dir
f6524,SequenceExpression:action
f6525,Property:contentEditable
f6526,FunctionDeclaration:arguments
f6527,Literal:drawRangeElements
f6528,ExpressionStatement:step
f6529,MemberExpression:coneOuterGain
f6530,LogicalExpression:px
f6531,BinaryExpression:scrollY
f6532,ArrowFunctionExpression:cy
f6533,MemberExpression:ErrorEvent
f6534,SwitchCase:deviceorientation
f6535,Property:onload
f6536,BinaryExpression:writeValue
f6537,IfStatement:webgl
f6538,ConditionalExpression:popstate
f6539,Identifier:truespeed
f6540,SwitchCase:pointerdown
f6541,Literal:animationcancel
f6542,Literal:getBufferSubData
f6543,ReturnStatement:serviceWorkerRegistration
f6544,CallExpression:short
f6545,NewExpression:scrollX
f6546,ConditionalExpression:onend
f6547,Property:CSSKeyframesRule
f6548,Identifier:meetOrSlice
f6549,SequenceExpression:placeholder
f6550,LabeledStatement:javascript
f6551,IfStatement:transaction
f6552,Identifier:serviceData
f6553,VariableDeclarator:onmousemove
f6554,MemberExpression:none
f6555,Identifier:cullFace
f6556,AssignmentExpression:shippingOption
f6557,Literal:formEnctype
f6558,ArrayExpression:bytesSent
f6559,Literal:mspointerover
f6560,ArrowFunctionExpression:currency
f6561,MemberExpression:snapToLines
f6562,CallExpression:setStartAfter
f6563,Property:mozFullScreenEnabled
f6564,Property:ReadableStream
f6565,VariableDeclarator:texStorage2D
f6566,UnaryExpression:XPathEvaluator
f6567,MemberExpression:shadowdom
f6568,ConditionalExpression:negative
f6569,VariableDeclarator:publicId
f6570,ArrayExpression:Counter
f6571,ArrayExpression:DOCUMENT_TYPE_NODE
f6572,MemberExpression:clone
f6573,NewExpression:gesturechange
f6574,UnaryExpression:expiration
f6575,FunctionExpression:requestPermission
f6576,ConditionalExpression:MS
f6577,CallExpression:AbortError
f6578,FunctionDeclaration:end
f6579,VariableDeclarator:shadowBlur
f6580,Literal:oncopy
f6581,Identifier:unknown
f6582,Literal:endElement
f6583,IfStatement:iceTransport
f6584,Identifier:videoConfiguration
f6585,CallExpression:webkitmouseforcewillbegin
f6586,FunctionExpression:componentId
f6587,UnaryExpression:HTMLLIElement
f6588,FunctionExpression:setPointerCapture
f6589,VariableDeclarator:ELEMENT_NODE
f6590,NewExpression:slotchange
f6591,SwitchCase:policy
f6592,UnaryExpression:endContainer
f6593,MemberExpression:Crypto
f6594,NewExpression:true
f6595,FunctionExpression:loaded
f6596,AssignmentExpression:searchParams
f6597,Property:removeNamedItem
f6598,MemberExpression:rtt
f6599,Property:III
f6600,VariableDeclarator:dropzone
f6601,Property:repeat
f6602,Property:shippingType
f6603,Identifier:negotiated
f6604,CallExpression:shippingaddresschange
f6605,Property:monitor
f6606,FunctionExpression:hasAttribute
f6607,Literal:tabIndex
f6608,MemberExpression:getAll
f6609,Identifier:declare
f6610,MemberExpression:fragmentShader
f6611,Property:chargingchange
f6612,Property:DeviceOrientationEvent
f6613,Literal:INVALID_STATE_ERR
f6614,ArrayExpression:enctype
f6615,Literal:animation
f6616,Identifier:heading
f6617,BinaryExpression:sdp
f6618,FunctionExpression:expires
f6619,BinaryExpression:normalize
f6620,Identifier:other
f6621,BinaryExpression:check
f6622,ArrayExpression:weight
f6623,CallExpression:dragend
f6624,MemberExpression:fullScreen
f6625,AssignmentExpression:detach
f6626,Literal:onvisibilitychange
f6627,MemberExpression:getEyeParameters
f6628,ConditionalExpression:low
f6629,LogicalExpression:idle
f6630,SwitchCase:stroke
f6631,FunctionExpression:strings
f6632,VariableDeclarator:expansion
f6633,CallExpression:regions
f6634,Identifier:getQueryObjectEXT
f6635,Property:NOT_READABLE_ERR
f6636,VariableDeclarator:codetype
f6637,ConditionalExpression:bounds
f6638,CallExpression:MSGestureStart
f6639,Identifier:m43
f6640,UnaryExpression:record
f6641,NewExpression:CSSStyleSheet
f6642,ExpressionStatement:db
f6643,NewExpression:deleted
f6644,CallExpression:matches
f6645,Identifier:naturalWidth
f6646,CallExpression:enabled
f6647,BinaryExpression:mouseout
f6648,FunctionDeclaration:update
f6649,FunctionExpression:hasChildNodes
f6650,MemberExpression:Array
f6651,UnaryExpression:transport
f6652,CallExpression:onselect
f6653,FunctionDeclaration:bottom
f6654,ConditionalExpression:menu
f6655,Literal:kind
f6656,ConditionalExpression:domComplete
f6657,ArrayExpression:pixels
f6658,Property:allowCredentials
f6659,UnaryExpression:screenX
f6660,ArrayExpression:forEach
f6661,Identifier:DataView
f6662,Literal:texImage3D
f6663,TemplateElement:items
f6664,LogicalExpression:error
f6665,AssignmentExpression:onselectionchange
f6666,Identifier:workerStart
f6667,FunctionDeclaration:orientation
f6668,Property:serializeToString
f6669,Literal:assertion
f6670,VariableDeclarator:rootMargin
f6671,TemplateElement:focusin
f6672,ArrayExpression:onbeforeunload
f6673,Property:ondragleave
f6674,Identifier:summary
f6675,MemberExpression:InputEvent
f6676,Identifier:clockRate
f6677,LogicalExpression:transactionId
f6678,BinaryExpression:direction
f6679,Identifier:closePath
f6680,Property:contextmenu
f6681,Property:vendorID
f6682,VariableDeclarator:onrepeat
f6683,VariableDeclarator:handleTrackEvent
f6684,MemberExpression:file
f6685,Property:ClientRectList
f6686,Identifier:onnotificationclose
f6687,Property:cellular
f6688,Literal:echoCancellation
f6689,CallExpression:HTMLObjectElement
f6690,VariableDeclarator:selectedIndex
f6691,Property:doctype
f6692,Identifier:getQueryObject
f6693,LogicalExpression:contains
f6694,MemberExpression:onfullscreenerror
f6695,BinaryExpression:instanceof
f6696,Property:configurations
f6697,ForInStatement:selectedOptions
f6698,VariableDeclarator:valueOf
f6699,ReturnStatement:confirm
f6700,Identifier:translationY
f6701,FunctionExpression:notify
f6702,UnaryExpression:mousedown
f6703,MemberExpression:cx
f6704,Property:signature
f6705,FunctionDeclaration:define
f6706,ArrowFunctionExpression:node
f6707,CallExpression:task
f6708,Identifier:namedItem
f6709,ForInStatement:prototype
f6710,ConditionalExpression:filters
f6711,FunctionExpression:minLength
f6712,Identifier:messageManager
f6713,MemberExpression:textTrack
f6714,VariableDeclarator:uniformMatrix4x3fv
f6715,AssignmentExpression:userLanguage
f6716,MemberExpression:HTMLTableCellElement
f6717,FunctionDeclaration:m31
f6718,ReturnStatement:timeline
f6719,AssignmentExpression:deltaY
f6720,CallExpression:elapsedTime
f6721,ReturnStatement:frames
f6722,ArrayExpression:getBattery
f6723,SequenceExpression:over
f6724,ArrayExpression:icecandidate
f6725,BinaryExpression:keyPath
f6726,MemberExpression:start
f6727,MemberExpression:delayTime
f6728,Property:setAttributeNodeNS
f6729,UpdateExpression:active
f6730,BinaryExpression:RTCPeerConnection
f6731,ReturnStatement:WritableStreamDefaultWriter
f6732,SwitchCase:started
f6733,BinaryExpression:attachShadow
f6734,FunctionExpression:unit
f6735,Literal:mouseup
f6736,Literal:writer
f6737,AssignmentExpression:ms
f6738,UnaryExpression:string
f6739,AssignmentExpression:evenodd
f6740,Literal:endOffset
f6741,AssignmentExpression:isCollapsed
f6742,LogicalExpression:appName
f6743,MemberExpression:profile
f6744,CallExpression:HTMLTableElement
f6745,Property:SVGPathSegCurvetoQuadraticSmoothAbs
f6746,Identifier:amount
f6747,Identifier:WebGLTexture
f6748,NewExpression:var
f6749,Identifier:matrix3d
f6750,VariableDeclarator:hashchange
f6751,ConditionalExpression:only
f6752,SwitchCase:urls
f6753,Literal:getEntries
f6754,MemberExpression:pc
f6755,MemberExpression:synth
f6756,MethodDefinition:list
f6757,SwitchCase:getAll
f6758,Identifier:dragexit
f6759,NewExpression:productID
f6760,ArrayExpression:shadowOffsetX
f6761,SequenceExpression:if
f6762,MemberExpression:canplay
f6763,Literal:saveData
f6764,UpdateExpression:zoom
f6765,FunctionExpression:timeStamp
f6766,Literal:formtarget
f6767,ReturnStatement:isEnabled
f6768,Identifier:parentRule
f6769,Property:setStrokeColor
f6770,LogicalExpression:channel
f6771,Property:DataView
f6772,UpdateExpression:opened
f6773,UnaryExpression:hasChildNodes
f6774,Identifier:mousewheel
f6775,Identifier:controllers
f6776,MemberExpression:info
f6777,VariableDeclarator:version
f6778,ReturnStatement:handleEvent
f6779,CallExpression:selectedIndex
f6780,Identifier:selectNode
f6781,UnaryExpression:tabIndex
f6782,FunctionExpression:transport
f6783,UnaryExpression:fullscreenEnabled
f6784,LogicalExpression:MAX
f6785,AssignmentExpression:webkitImageSmoothingEnabled
f6786,ForInStatement:document
f6787,ConditionalExpression:IndexedDB
f6788,ReturnStatement:unique
f6789,AssignmentExpression:getClientRect
f6790,FunctionDeclaration:events
f6791,Identifier:chargingTime
f6792,CallExpression:IndexedDB
f6793,UnaryExpression:endpoint
f6794,SequenceExpression:NONE
f6795,Identifier:drawRangeElements
f6796,Identifier:HTMLShadowElement
f6797,ForInStatement:details
f6798,NewExpression:nodes
f6799,NewExpression:defer
f6800,BinaryExpression:width
f6801,Identifier:preserveAspectRatio
f6802,Literal:matrix3d
f6803,Identifier:pointerup
f6804,FunctionDeclaration:total
f6805,FunctionDeclaration:streams
f6806,BinaryExpression:longdesc
f6807,FunctionExpression:orientationchange
f6808,TemplateElement:match
f6809,BinaryExpression:EMPTY
f6810,Property:transitionend
f6811,Literal:connectStart
f6812,AssignmentExpression:parameters
f6813,IfStatement:vendor
f6814,Property:Text
f6815,CallExpression:getCost
f6816,ArrayExpression:animationcancel
f6817,IfStatement:pinchZoom
f6818,AssignmentExpression:onsearch
f6819,Identifier:forceSpellCheck
f6820,Property:deleteSampler
f6821,SequenceExpression:public
f6822,FunctionDeclaration:NodeList
f6823,ConditionalExpression:p3
f6824,FunctionExpression:composedPath
f6825,ArrayExpression:dispatchEvent
f6826,Identifier:classList
f6827,Property:toggleAttribute
f6828,AssignmentExpression:Components
f6829,VariableDeclarator:lastChance
f6830,ArrayExpression:items
f6831,Identifier:currentView
f6832,Property:matchAll
f6833,ForStatement:var
f6834,IfStatement:scripts
f6835,CallExpression:EMPTY
f6836,ConditionalExpression:crossorigin
f6837,CallExpression:WEBGL_debug_shaders
f6838,VariableDeclarator:pointerout
f6839,FunctionDeclaration:callback
f6840,Property:sctp
f6841,LogicalExpression:trackId
f6842,SwitchStatement:change
f6843,Property:onopen
f6844,FunctionDeclaration:createSession
f6845,SwitchCase:QuotaExceededError
f6846,VariableDeclarator:HTMLTemplateElement
f6847,Identifier:formtarget
f6848,Property:butt
f6849,AssignmentExpression:outerHeight
f6850,SwitchStatement:vertical
f6851,VariableDeclarator:productVersion
f6852,AssignmentExpression:resizeTo
f6853,TemplateLiteral:error
f6854,FunctionExpression:getContext
f6855,MemberExpression:sum
f6856,Identifier:taskData
f6857,Literal:caller
f6858,UnaryExpression:font
f6859,MemberExpression:createBuffer
f6860,UnaryExpression:enable
f6861,NewExpression:offsetX
f6862,AssignmentExpression:onmouseup
f6863,MemberExpression:ownerSVGElement
f6864,CatchClause:px
f6865,Identifier:device
f6866,Literal:ismap
f6867,NewExpression:navigationStart
f6868,CallExpression:paired
f6869,ArrayExpression:lineno
f6870,NewExpression:dateTime
f6871,MemberExpression:expiryMonth
f6872,Identifier:drawElementsInstanced
f6873,FunctionDeclaration:isIdentity
f6874,MemberExpression:CacheStorage
f6875,FunctionDeclaration:compareNode
f6876,BinaryExpression:wifi
f6877,MemberExpression:transceiver
f6878,ForInStatement:entities
f6879,FunctionExpression:mousedown
f6880,BinaryExpression:caller
f6881,ArrayExpression:keyup
f6882,Identifier:ch
f6883,Literal:onloadedmetadata
f6884,CallExpression:webdriver
f6885,Literal:offset
f6886,ConditionalExpression:defaultValue
f6887,CallExpression:languagechange
f6888,Literal:resizeTo
f6889,Property:DocumentTouch
f6890,Property:IndexedDB
f6891,BinaryExpression:SHOW_ALL
f6892,UnaryExpression:timelines
f6893,Property:add
f6894,Property:pc
f6895,LogicalExpression:privacy
f6896,VariableDeclarator:float
f6897,BinaryExpression:latitude
f6898,Literal:ownerNode
f6899,CallExpression:cy
f6900,AssignmentExpression:getDevices
f6901,BinaryExpression:onmspointermove
f6902,CallExpression:selectedOptions
f6903,IfStatement:duration
f6904,Identifier:relayProtocol
f6905,ArrayExpression:extensions
f6906,NewExpression:Point
f6907,LogicalExpression:mozRequestAnimationFrame
f6908,BinaryExpression:specified
f6909,SwitchCase:mousemove
f6910,SwitchCase:readAsDataURL
f6911,ReturnStatement:containerId
f6912,MemberExpression:statusMessage
f6913,AssignmentExpression:domContentLoadedEventStart
f6914,NewExpression:onscroll
f6915,FunctionExpression:insertItemBefore
f6916,ConditionalExpression:focusOffset
f6917,MemberExpression:externalResourcesRequired
f6918,Property:width
f6919,BinaryExpression:ImageBitmap
f6920,Property:propertyIsEnumerable
f6921,MemberExpression:lineAlign
f6922,ArrayExpression:language
f6923,MemberExpression:paymentManager
f6924,NewExpression:resource
f6925,Identifier:displayId
f6926,SwitchCase:files
f6927,CallExpression:Point
f6928,CallExpression:isIntersecting
f6929,Property:charCode
f6930,Property:beginQuery
f6931,MemberExpression:aspectRatio
f6932,Literal:getVoices
f6933,AssignmentExpression:exitFullscreen
f6934,SequenceExpression:Array
f6935,CallExpression:onmouseup
f6936,MemberExpression:wrap
f6937,MemberExpression:WebKitPoint
f6938,Literal:XPathResult
f6939,FunctionExpression:publicId
f6940,ConditionalExpression:offsetWidth
f6941,Property:onwheel
f6942,LogicalExpression:removeEventListener
f6943,SwitchCase:unsubscribe
f6944,FunctionExpression:setCurrentTime
f6945,MemberExpression:webkitLineDashOffset
f6946,ConditionalExpression:unobserve
f6947,CallExpression:matrix3d
f6948,FunctionExpression:animationName
f6949,Identifier:pipeThrough
f6950,AssignmentExpression:headers
f6951,Literal:uniformMatrix4x3fv
f6952,FunctionDeclaration:autoplay
f6953,UpdateExpression:margin
f6954,LogicalExpression:autoIncrement
f6955,UnaryExpression:scriptURL
f6956,VariableDeclarator:crossorigin
f6957,NewExpression:buffer
f6958,UnaryExpression:paused
f6959,VariableDeclarator:numSteps
f6960,SwitchStatement:fx
f6961,LogicalExpression:sign
f6962,FunctionExpression:onerror
f6963,CallExpression:formMethod
f6964,Literal:EXT_blend_minmax
f6965,Property:observe
f6966,MemberExpression:Storage
f6967,BinaryExpression:TypedArray
f6968,ArrayExpression:amex
f6969,UnaryExpression:databases
f6970,FunctionExpression:current
f6971,VariableDeclarator:speed
f6972,FunctionDeclaration:TextTrackCueList
f6973,ConditionalExpression:count
f6974,ConditionalExpression:ordered
f6975,LogicalExpression:placeholder
f6976,UnaryExpression:onpause
f6977,IfStatement:root
f6978,LogicalExpression:registration
f6979,NewExpression:action
f6980,FunctionExpression:parameterNames
f6981,MemberExpression:getRegistrations
f6982,VariableDeclarator:focusout
f6983,Literal:timeRemaining
f6984,NewExpression:ondragleave
f6985,Identifier:udp
f6986,Identifier:onshippingoptionchange
f6987,ArrayExpression:count
f6988,Property:onoffline
f6989,SwitchCase:vtt
f6990,VariableDeclarator:mozPaintCount
f6991,Literal:resource
f6992,Property:timing
f6993,FunctionExpression:rel
f6994,Literal:contextMenu
f6995,LogicalExpression:component
f6996,ArrayExpression:onvolumechange
f6997,VariableDeclarator:specified
f6998,IfStatement:mousewheel
f6999,FunctionExpression:destination
f7000,IfStatement:buffer
f7001,UnaryExpression:flatten
f7002,Literal:cardNumber
f7003,ArrayExpression:getSenders
f7004,BinaryExpression:onmspointerleave
f7005,Property:amex
f7006,MemberExpression:keySystem
f7007,Identifier:propertyIsEnumerable
f7008,UnaryExpression:Event
f7009,SwitchCase:placeholder
f7010,Identifier:onbegin
f7011,Literal:CacheStorage
f7012,NewExpression:setTimeout
f7013,Property:var
f7014,CallExpression:any
f7015,ReturnStatement:vb
f7016,LogicalExpression:flush
f7017,MemberExpression:CLOSING
f7018,ReturnStatement:MediaList
f7019,MemberExpression:image
f7020,BinaryExpression:mediaDevices
f7021,IfStatement:changeType
f7022,FunctionExpression:lowerBound
f7023,CallExpression:Components
f7024,FunctionExpression:smooth
f7025,Identifier:onanimationcancel
f7026,Identifier:TEMPORARY
f7027,Identifier:toDataURL
f7028,Identifier:onbeforeunload
f7029,CallExpression:loadstart
f7030,AssignmentExpression:scrollAmount
f7031,Literal:SVGMPathElement
f7032,SequenceExpression:body
f7033,VariableDeclarator:onopen
f7034,MemberExpression:handle
f7035,ArrayExpression:clearColor
f7036,Property:uniform3fv
f7037,ArrayExpression:offsetNode
f7038,UnaryExpression:mozInnerScreenX
f7039,UnaryExpression:self
f7040,Property:primitiveUnits
f7041,VariableDeclarator:debug
f7042,BinaryExpression:supported
f7043,ArrayExpression:Entity
f7044,MemberExpression:IntersectionObserverEntry
f7045,SwitchCase:paint
f7046,Property:AudioWorkletNode
f7047,CallExpression:device
f7048,Identifier:kernelUnitLength
f7049,AssignmentExpression:playbackTime
f7050,Identifier:COMPRESSED_RGB_PVRTC_2BPPV1_IMG
f7051,CallExpression:city
f7052,Identifier:attributeOldValue
f7053,VariableDeclarator:pageYOffset
f7054,Identifier:connectionState
f7055,MethodDefinition:getFeature
f7056,FunctionExpression:primaryKey
f7057,Identifier:alt
f7058,LogicalExpression:state
f7059,Property:IntersectionObserver
f7060,IfStatement:oversample
f7061,ArrayExpression:setRequestHeader
f7062,Identifier:over
f7063,AssignmentExpression:Path2D
f7064,FunctionExpression:keySystem
f7065,Literal:PerformancePaintTiming
f7066,BinaryExpression:create
f7067,Identifier:Cache
f7068,VariableDeclarator:clearBufferfi
f7069,SequenceExpression:productId
f7070,BinaryExpression:href
f7071,FunctionDeclaration:activate
f7072,MethodDefinition:log
f7073,UpdateExpression:delay
f7074,ClassDeclaration:InvalidStateError
f7075,ArrayExpression:HTMLButtonElement
f7076,VariableDeclarator:currentTranslate
f7077,AssignmentExpression:createImageData
f7078,ForStatement:undefined
f7079,NewExpression:controllers
f7080,FunctionDeclaration:counter
f7081,ReturnStatement:promise
f7082,Literal:HTMLBRElement
f7083,ConditionalExpression:FocusEvent
f7084,MemberExpression:scrollBy
f7085,LogicalExpression:TIMEOUT
f7086,BinaryExpression:transactionId
f7087,Identifier:list
f7088,Property:CLOSING
f7089,VariableDeclarator:onpaste
f7090,Property:getCost
f7091,Identifier:PerformanceServerTiming
f7092,Property:col
f7093,ConditionalExpression:NotAllowedError
f7094,MemberExpression:PX
f7095,MemberExpression:LINEAR
f7096,ConditionalExpression:nodeType
f7097,AssignmentExpression:change
f7098,ArrayExpression:onfinish
f7099,MemberExpression:ctx
f7100,NewExpression:navigator
f7101,Property:NotificationAction
f7102,Identifier:nowrap
f7103,Property:selectNodeContents
f7104,LogicalExpression:succeeded
f7105,MemberExpression:DOM_DELTA_PAGE
f7106,AssignmentExpression:0xf0
f7107,CallExpression:mousedown
f7108,ArrayExpression:indeterminate
f7109,Literal:dump
f7110,SwitchStatement:mediaType
f7111,ReturnStatement:scrollY
f7112,MemberExpression:mousewheel
f7113,FunctionDeclaration:detach
f7114,MemberExpression:POSITION_UNAVAILABLE
f7115,Property:ANY_TYPE
f7116,BinaryExpression:updateDisplay
f7117,Property:iceServers
f7118,MemberExpression:transcript
f7119,VariableDeclarator:defaultView
f7120,ArrayExpression:onvisibilitychange
f7121,VariableDeclarator:importNode
f7122,SwitchCase:peaking
f7123,ArrayExpression:textContent
f7124,Property:ExtendableMessageEvent
f7125,ExpressionStatement:checked
f7126,Property:offsetX
f7127,SwitchCase:save
f7128,CallExpression:CharacterData
f7129,Property:createDocument
f7130,IfStatement:focusNode
f7131,ArrayExpression:continuous
f7132,MemberExpression:UIEvent
f7133,Literal:window
f7134,MemberExpression:popup
f7135,BinaryExpression:vLink
f7136,Property:line
f7137,MemberExpression:plugins
f7138,Identifier:CSSTransformValue
f7139,Literal:png
f7140,LogicalExpression:alpha
f7141,SequenceExpression:result
f7142,Literal:entities
f7143,NewExpression:artist
f7144,SequenceExpression:cm
f7145,FunctionExpression:setSelectionRange
f7146,UnaryExpression:adData
f7147,CallExpression:shape
f7148,AssignmentExpression:textContent
f7149,Identifier:deltaMode
f7150,Property:getAllResponseHeaders
f7151,SequenceExpression:pause
f7152,LogicalExpression:offsetParent
f7153,Property:loadEventStart
f7154,Property:payloadType
f7155,Literal:SVGStringList
f7156,ArrayExpression:entries
f7157,ConditionalExpression:priority
f7158,AssignmentExpression:animVal
f7159,ConditionalExpression:cancelAnimationFrame
f7160,ArrayExpression:AbortSignal
f7161,FunctionExpression:blob
f7162,Property:clip
f7163,UnaryExpression:Float64Array
f7164,ReturnStatement:version
f7165,MemberExpression:WebSocket
f7166,FunctionDeclaration:scale
f7167,Identifier:notification
f7168,MemberExpression:String
f7169,SequenceExpression:ch
f7170,ArrayExpression:Window
f7171,ReturnStatement:persist
f7172,VariableDeclarator:toggle
f7173,ReturnStatement:Animation
f7174,FunctionDeclaration:closeMessage
f7175,SequenceExpression:onload
f7176,CallExpression:HTMLBaseFontElement
f7177,CallExpression:Array
f7178,SwitchCase:DOMContentLoaded
f7179,SwitchCase:Int8Array
f7180,NewExpression:onunload
f7181,ForStatement:html
f7182,Identifier:responsesSent
f7183,Property:log
f7184,MemberExpression:forward
f7185,Literal:EXT_disjoint_timer_query_webgl2
f7186,VariableDeclarator:com
f7187,MemberExpression:isConnected
f7188,Property:elapsedTime
f7189,FunctionDeclaration:resource
f7190,AssignmentExpression:uuids
f7191,CallExpression:stepDown
f7192,Identifier:dataTransfer
f7193,BinaryExpression:succeeded
f7194,IfStatement:not
f7195,Literal:MediaKeys
f7196,UpdateExpression:charCode
f7197,FunctionDeclaration:onseeking
f7198,ArrayExpression:rowIndex
f7199,Property:granted
f7200,IfStatement:effect
f7201,IfStatement:password
f7202,MemberExpression:arity
f7203,FunctionExpression:drop
f7204,MemberExpression:prerender
f7205,Identifier:FormData
f7206,Property:FileList
f7207,SwitchCase:codebase
f7208,LogicalExpression:metaKey
f7209,Literal:codeBase
f7210,ReturnStatement:over
f7211,ReturnStatement:ii
f7212,ConditionalExpression:words
f7213,AssignmentExpression:requestIdleCallback
f7214,ArrayExpression:sheet
f7215,LogicalExpression:radiogroup
f7216,Identifier:foundation
f7217,CallExpression:type
f7218,SequenceExpression:target
f7219,BinaryExpression:SharedArrayBuffer
f7220,FunctionDeclaration:ontimeout
f7221,Identifier:preservesPitch
f7222,CallExpression:EventTarget
f7223,Property:getAttributeNames
f7224,Property:inputmode
f7225,ArrayExpression:dropEffect
f7226,MemberExpression:endElementAt
f7227,Literal:status
f7228,Identifier:next
f7229,ConditionalExpression:lock
f7230,BinaryExpression:clipboard
f7231,FunctionExpression:token
f7232,CallExpression:bufferedamountlow
f7233,MethodDefinition:dir
f7234,NewExpression:rotate
f7235,LogicalExpression:inherit
f7236,IfStatement:confirm
f7237,BinaryExpression:previousElementSibling
f7238,UnaryExpression:reason
f7239,AssignmentExpression:arithmetic
f7240,Property:copyTo
f7241,UnaryExpression:HTMLFieldSetElement
f7242,MemberExpression:MAX_TEXTURE_MAX_ANISOTROPY_EXT
f7243,ArrayExpression:PBKDF2
f7244,CallExpression:HTMLTableCaptionElement
f7245,BinaryExpression:TimeRanges
f7246,Identifier:clearBufferiv
f7247,ArrayExpression:ellipse
f7248,VariableDeclarator:Object
f7249,Property:lastChance
f7250,FunctionExpression:onplay
f7251,Property:WaveShaperNode
f7252,Property:DynamicsCompressorNode
f7253,MemberExpression:availabilitychanged
f7254,SequenceExpression:srcset
f7255,MemberExpression:crypto
f7256,SwitchCase:inverse
f7257,Property:availLeft
f7258,Identifier:getLayoutMap
f7259,Identifier:suffixes
f7260,BinaryExpression:insertRow
f7261,FunctionDeclaration:scriptURL
f7262,BinaryExpression:onpointerlockchange
f7263,Property:MutationObserver
f7264,AssignmentExpression:results
f7265,SwitchCase:volumechange
f7266,CallExpression:slide
f7267,IfStatement:pseudo
f7268,Identifier:activated
f7269,FunctionDeclaration:family
f7270,NewExpression:idName
f7271,LogicalExpression:mimeTypes
f7272,BinaryExpression:Option
f7273,Identifier:bluetooth
f7274,ExpressionStatement:state
f7275,BinaryExpression:milliseconds
f7276,MemberExpression:REGION
f7277,IfStatement:installed
f7278,Literal:DeviceMotionEvent
f7279,Literal:Netscape
f7280,ReturnStatement:icon
f7281,Identifier:maxChannels
f7282,SequenceExpression:icon
f7283,NewExpression:sub
f7284,SwitchCase:NONE
f7285,MemberExpression:activeElement
f7286,UnaryExpression:hand
f7287,Identifier:textAlign
f7288,ConditionalExpression:drop
f7289,Property:prepaid
f7290,Property:zoomAndPan
f7291,SequenceExpression:device
f7292,AssignmentExpression:Touch
f7293,FunctionDeclaration:WritableStreamDefaultController
f7294,CallExpression:PromiseRejectionEvent
f7295,IfStatement:embed
f7296,Property:current
f7297,VariableDeclarator:prompt
f7298,AssignmentExpression:MozMousePixelScroll
f7299,BinaryExpression:mediaSource
f7300,ReturnStatement:sorted
f7301,AssignmentExpression:m14
f7302,Property:pliCount
f7303,ArrayExpression:ctrl
f7304,FunctionExpression:isMap
f7305,CallExpression:HTMLHRElement
f7306,FunctionExpression:codecs
f7307,WhileStatement:url
f7308,IfStatement:isGenerator
f7309,UnaryExpression:MessagePort
f7310,MemberExpression:IndexSizeError
f7311,MemberExpression:scrollamount
f7312,Literal:getQueryObject
f7313,BinaryExpression:ValidityState
f7314,FunctionDeclaration:willValidate
f7315,VariableDeclarator:Location
f7316,Identifier:rollback
f7317,Identifier:XMLHttpRequestEventTarget
f7318,NewExpression:identity
f7319,BinaryExpression:delayTime
f7320,SwitchCase:WEBGL_compressed_texture_s3tc
f7321,SequenceExpression:ip
f7322,UnaryExpression:iceServers
f7323,SwitchCase:credential
f7324,FunctionExpression:demote
f7325,VariableDeclarator:initiatorType
f7326,VariableDeclarator:onloadstart
f7327,BinaryExpression:keygen
f7328,AssignmentPattern:long
f7329,VariableDeclarator:hasExtension
f7330,BinaryExpression:standalone
f7331,LogicalExpression:head
f7332,Literal:autocomplete
f7333,Identifier:addStream
f7334,MethodDefinition:retry
f7335,Literal:onwebkitanimationend
f7336,MemberExpression:hostname
f7337,Literal:Position
f7338,CallExpression:enqueue
f7339,CallExpression:insertAdjacentElement
f7340,CallExpression:ontouchcancel
f7341,Identifier:ondragleave
f7342,Identifier:getEyeParameters
f7343,MemberExpression:onkeyup
f7344,ArrayExpression:tls
f7345,Identifier:relatedNode
f7346,AssignmentExpression:upload
f7347,Property:SpeechSynthesisEvent
f7348,FunctionDeclaration:activating
f7349,VariableDeclarator:SVGElement
f7350,UnaryExpression:beta
f7351,Literal:RTCRtpSender
f7352,Identifier:onwarning
f7353,ArrayExpression:tag
f7354,Identifier:MAX
f7355,CallExpression:playing
f7356,IfStatement:product
f7357,LabeledStatement:http
f7358,MemberExpression:POST
f7359,Identifier:scrollIntoView
f7360,Identifier:setFillColor
f7361,FunctionExpression:getPropertyValue
f7362,CallExpression:Comment
f7363,ArrayExpression:getDescriptor
f7364,MemberExpression:drawingBufferWidth
f7365,ArrayExpression:onblocked
f7366,FunctionDeclaration:string
f7367,Identifier:trans2
f7368,ArrayExpression:control
f7369,Identifier:deepPath
f7370,MemberExpression:getFeature
f7371,UnaryExpression:hidden
f7372,ReturnStatement:JSON
f7373,ArrayExpression:CSS
f7374,Property:createImageBitmap
f7375,MemberExpression:scrollHeight
f7376,MemberExpression:overrideMimeType
f7377,Literal:namedItem
f7378,UnaryExpression:isSupported
f7379,Identifier:getFragDataLocation
f7380,SwitchCase:preventDefault
f7381,MemberExpression:hasExtension
f7382,Identifier:SecurityError
f7383,ArrayExpression:mastercard
f7384,VariableDeclarator:pname
f7385,MemberExpression:XMLSerializer
f7386,NewExpression:lower
f7387,Property:endContainer
f7388,BinaryExpression:waiting
f7389,BinaryExpression:browser
f7390,VariableDeclarator:textBaseline
f7391,ReturnStatement:vmax
f7392,CallExpression:artist
f7393,Property:point
f7394,FunctionDeclaration:acceleration
f7395,VariableDeclarator:vpn
f7396,Identifier:getFrequencyResponse
f7397,SwitchCase:continue
f7398,MemberExpression:blendEquationSeparate
f7399,AssignmentExpression:getExtension
f7400,VariableDeclarator:onresize
f7401,Identifier:ltr
f7402,MemberExpression:insertRule
f7403,CallExpression:back
f7404,ArrayExpression:getBufferParameter
f7405,CallExpression:HTMLOptGroupElement
f7406,AssignmentPattern:title
f7407,FunctionExpression:reduction
f7408,MethodDefinition:payments
f7409,UnaryExpression:dump
f7410,Identifier:objectBoundingBox
f7411,Identifier:getSamplerParameter
f7412,IfStatement:checked
f7413,CallExpression:directories
f7414,AssignmentExpression:msFullscreenElement
f7415,LogicalExpression:alt
f7416,Literal:shippingOptions
f7417,UpdateExpression:candidate
f7418,Literal:GeometryUtils
f7419,LogicalExpression:group
f7420,Identifier:SVGElementInstanceList
f7421,Identifier:timeOrigin
f7422,MemberExpression:webkitLineDash
f7423,Property:dy
f7424,MemberExpression:colSpan
f7425,Literal:delay
f7426,VariableDeclarator:rect
f7427,ConditionalExpression:smooth
f7428,BinaryExpression:WebGLTransformFeedback
f7429,BinaryExpression:offsetLeft
f7430,VariableDeclarator:location
f7431,Literal:pixelStorei
f7432,ArrayExpression:getAsFile
f7433,MemberExpression:direction
f7434,FunctionDeclaration:upper
f7435,Property:copyLink
f7436,AssignmentExpression:copy
f7437,VariableDeclarator:properties
f7438,ArrayExpression:childNodes
f7439,CallExpression:MEDIA_ERR_DECODE
f7440,ConditionalExpression:shipping
f7441,UnaryExpression:waitUntil
f7442,Literal:gradientUnits
f7443,ConditionalExpression:frozen
f7444,VariableDeclarator:iconURL
f7445,Identifier:id
f7446,MemberExpression:onaddtrack
f7447,Identifier:SVGStyleElement
f7448,VariableDeclarator:get
f7449,Identifier:mozPaintCount
f7450,CallExpression:volumechange
f7451,MemberExpression:touchend
f7452,Identifier:noiseSuppression
f7453,AssignmentExpression:xpi
f7454,ArrayExpression:regionAnchorX
f7455,Literal:fieldOfView
f7456,SwitchStatement:persist
f7457,VariableDeclarator:prerender
f7458,ArrayExpression:supports
f7459,UnaryExpression:additionalData
f7460,AssignmentExpression:matchMedia
f7461,Identifier:OscillatorNode
f7462,Identifier:initAnimationEvent
f7463,Literal:getFeature
f7464,VariableDeclarator:default
f7465,Property:SVGAngle
f7466,FunctionDeclaration:innerHeight
f7467,MemberExpression:onclosed
f7468,FunctionExpression:middle
f7469,MethodDefinition:addElement
f7470,CallExpression:VRFieldOfView
f7471,NewExpression:MIN
f7472,AssignmentExpression:active
f7473,CallExpression:pad
f7474,MemberExpression:ordered
f7475,VariableDeclarator:maxDistance
f7476,FunctionExpression:parameters
f7477,BinaryExpression:appCodeName
f7478,FunctionDeclaration:static
f7479,NewExpression:for
f7480,SwitchCase:rows
f7481,ReturnStatement:setInterval
f7482,CallExpression:slope
f7483,Identifier:BlobEvent
f7484,BinaryExpression:suffixes
f7485,ForInStatement:mm
f7486,LogicalExpression:autoplay
f7487,ForStatement:parent
f7488,SequenceExpression:register
f7489,MemberExpression:ownerRule
f7490,CallExpression:usages
f7491,FunctionExpression:enable
f7492,AssignmentExpression:buffer
f7493,VariableDeclarator:endTransformFeedback
f7494,MemberExpression:FileReaderSync
f7495,NewExpression:registration
f7496,MemberExpression:deviceproximity
f7497,CallExpression:responsesSent
f7498,LogicalExpression:implementation
f7499,FunctionExpression:setTransform
f7500,Property:onpopstate
f7501,FunctionExpression:context
f7502,VariableDeclarator:next
f7503,VariableDeclarator:endOffset
f7504,BinaryExpression:touchend
f7505,FunctionExpression:subscriptionId
f7506,SequenceExpression:AudioTrackList
f7507,Property:totalVideoFrames
f7508,ArrayExpression:selectedOptions
f7509,AssignmentExpression:memory
f7510,NewExpression:yPos
f7511,SwitchCase:unwrapKey
f7512,MemberExpression:body
f7513,Identifier:address
f7514,ForInStatement:parent
f7515,BinaryExpression:requestIdleCallback
f7516,FunctionDeclaration:startOffset
f7517,FunctionExpression:clientHeight
f7518,MemberExpression:requestShipping
f7519,ReturnStatement:intl
f7520,AssignmentExpression:moveLeft
f7521,MemberExpression:exitFullscreen
f7522,FunctionDeclaration:slope
f7523,FunctionDeclaration:tooLong
f7524,BinaryExpression:Clipboard
f7525,Literal:rotate
f7526,Property:getSettings
f7527,UpdateExpression:close
f7528,VariableDeclarator:system
f7529,ConditionalExpression:detach
f7530,UnaryExpression:HTMLPictureElement
f7531,ConditionalExpression:ratechange
f7532,VariableDeclarator:loaded
f7533,CallExpression:identity
f7534,Property:scale
f7535,LogicalExpression:Uint16Array
f7536,ArrayExpression:isConnected
f7537,SequenceExpression:TimeoutError
f7538,Literal:fileName
f7539,ArrayExpression:highshelf
f7540,FunctionDeclaration:onerror
f7541,MemberExpression:ttt
f7542,SwitchCase:dpcm
f7543,UnaryExpression:PointerEvent
f7544,CallExpression:class
f7545,AssignmentExpression:btoa
f7546,BinaryExpression:characters
f7547,Literal:languagechange
f7548,Identifier:getUniformIndices
f7549,Property:startMessages
f7550,Property:readAsText
f7551,LogicalExpression:unmuted
f7552,Property:UNSENT
f7553,ConditionalExpression:supportedTypes
f7554,Property:base
f7555,FunctionDeclaration:deltaY
f7556,Property:0x01
f7557,VariableDeclarator:webkitNotifications
f7558,ReturnStatement:touch
f7559,Property:linearVelocity
f7560,Identifier:placeholder
f7561,NewExpression:bubbles
f7562,ArrayExpression:host
f7563,FunctionDeclaration:commit
f7564,NewExpression:update
f7565,ConditionalExpression:discrete
f7566,NewExpression:menubar
f7567,MemberExpression:framesEncoded
f7568,ConditionalExpression:ontimeout
f7569,Literal:cancelBubble
f7570,ConditionalExpression:globalStorage
f7571,CallExpression:cardholderName
f7572,SwitchCase:getTime
f7573,Literal:turbulence
f7574,CallExpression:ontrack
f7575,MemberExpression:flags
f7576,Property:getComputedStyle
f7577,MemberExpression:alpha
f7578,Literal:sortable
f7579,MethodDefinition:addCue
f7580,VariableDeclarator:aLink
f7581,Property:Sensor
f7582,SequenceExpression:Message
f7583,MethodDefinition:fileName
f7584,LogicalExpression:vpn
f7585,ArrayExpression:flipX
f7586,ArrayExpression:total
f7587,Literal:HALF_FLOAT
f7588,VariableDeclarator:getElementsByTagName
f7589,MemberExpression:continue
f7590,Literal:height
f7591,AssignmentExpression:mul
f7592,MethodDefinition:hidden
f7593,Property:pause
f7594,MethodDefinition:warn
f7595,ArrayExpression:enqueueTask
f7596,BinaryExpression:History
f7597,Identifier:EXT_disjoint_timer_query
f7598,MemberExpression:rate
f7599,CallExpression:__defineGetter__
f7600,UnaryExpression:MSCSSMatrix
f7601,Identifier:writable
f7602,ReturnStatement:webkit
f7603,Property:Metadata
f7604,Literal:decrypt
f7605,ArrayExpression:keyCode
f7606,CallExpression:gbk
f7607,ArrayExpression:ondrag
f7608,CallExpression:PC
f7609,ConditionalExpression:PT
f7610,NewExpression:mouseup
f7611,FunctionExpression:navigate
f7612,ArrayExpression:deselectAll
f7613,MemberExpression:false
f7614,Literal:rem
f7615,Property:availabilitychanged
f7616,Literal:FederatedCredential
f7617,Property:Performance
f7618,ArrayExpression:scripts
f7619,ConditionalExpression:oninput
f7620,VariableDeclarator:groupId
f7621,BinaryExpression:onloadstart
f7622,AssignmentExpression:getReader
f7623,Property:enabled
f7624,FunctionDeclaration:getFrameData
f7625,MemberExpression:insertData
f7626,SequenceExpression:Plugin
f7627,Property:identifier
f7628,ReturnStatement:animationend
f7629,Literal:audioLevel
f7630,NewExpression:coords
f7631,Identifier:skipWaiting
f7632,LogicalExpression:frequency
f7633,NewExpression:item
f7634,ForInStatement:dy
f7635,ArrayExpression:initDataTypes
f7636,ArrayExpression:icon
f7637,BinaryExpression:positionY
f7638,ArrayExpression:gestureend
f7639,BinaryExpression:nodeValue
f7640,VariableDeclarator:senderId
f7641,Property:getEntriesByName
f7642,Property:subtree
f7643,ArrayExpression:only
f7644,CallExpression:ptime
f7645,AssignmentExpression:screenLeft
f7646,Identifier:initMessageEvent
f7647,CallExpression:yoffset
f7648,VariableDeclarator:exponent
f7649,Identifier:onmspointerdown
f7650,MemberExpression:createSVGPathSegCurvetoCubicSmoothAbs
f7651,VariableDeclarator:uri
f7652,MemberExpression:Rules
f7653,IfStatement:currency
f7654,ReturnStatement:lighten
f7655,CallExpression:audioprocess
f7656,Identifier:responseText
f7657,CallExpression:userLanguage
f7658,CallExpression:configurations
f7659,ConditionalExpression:px
f7660,FunctionDeclaration:variant
f7661,ConditionalExpression:pathname
f7662,UnaryExpression:require
f7663,SwitchStatement:ii
f7664,SequenceExpression:componentId
f7665,BinaryExpression:SVGEllipseElement
f7666,FunctionDeclaration:negative
f7667,ReturnStatement:ScrollTo
f7668,ConditionalExpression:format
f7669,Identifier:QUOTA_EXCEEDED_ERROR
f7670,VariableDeclarator:manifest
f7671,Property:smoothingTimeConstant
f7672,UnaryExpression:long
f7673,SwitchCase:rp
f7674,FunctionDeclaration:immutable
f7675,SequenceExpression:Image
f7676,SequenceExpression:clearInterval
f7677,Literal:seed
f7678,AssignmentExpression:getNamedItem
f7679,VariableDeclarator:File
f7680,IfStatement:db
f7681,NewExpression:ExtendableEvent
f7682,CallExpression:overflow
f7683,ArrayExpression:interval
f7684,ConditionalExpression:matchMedia
f7685,Identifier:respondWithNewView
f7686,BinaryExpression:SVGFEColorMatrixElement
f7687,AssignmentExpression:createDocumentFragment
f7688,CallExpression:iceConnectionState
f7689,LogicalExpression:textarea
f7690,SequenceExpression:track
f7691,AssignmentExpression:InvalidStateError
f7692,FunctionDeclaration:DataView
f7693,BinaryExpression:baseURI
f7694,NewExpression:label
f7695,ArrayExpression:evenodd
f7696,Identifier:getTotalLength
f7697,AssignmentExpression:events
f7698,SwitchCase:line
f7699,AssignmentPattern:text
f7700,Identifier:inBandMetadataTrackDispatchType
f7701,LogicalExpression:operation
f7702,Literal:getTotalLength
f7703,SwitchCase:indexedDB
f7704,CallExpression:profileEnd
f7705,Literal:endOfStream
f7706,NewExpression:Element
f7707,Literal:chapters
f7708,AssignmentExpression:dx
f7709,FunctionDeclaration:toolbar
f7710,CallExpression:Integer
f7711,CallExpression:HTMLDataElement
f7712,ArrayExpression:createFramebuffer
f7713,MemberExpression:features
f7714,VariableDeclarator:img
f7715,BinaryExpression:idle
f7716,Property:errorCallback
f7717,AssignmentExpression:grep
f7718,FunctionDeclaration:createAnswer
f7719,Property:availHeight
f7720,Property:get
f7721,FunctionExpression:getAllKeys
f7722,ConditionalExpression:MEDIA_ERR_ABORTED
f7723,UpdateExpression:task
f7724,MethodDefinition:getFile
f7725,Identifier:isTrusted
f7726,Literal:speed
f7727,TemplateElement:language
f7728,Identifier:AbstractView
f7729,MethodDefinition:round
f7730,NewExpression:children
f7731,AssignmentExpression:mailto
f7732,Identifier:ScreenOrientation
f7733,Identifier:dom
f7734,FunctionExpression:paste
f7735,ArrayExpression:keyText
f7736,LogicalExpression:playing
f7737,LogicalExpression:platforms
f7738,MemberExpression:ch
f7739,IfStatement:transitionName
f7740,MemberExpression:srcElement
f7741,MemberExpression:pathname
f7742,Identifier:onoffline
f7743,LogicalExpression:input
f7744,ReturnStatement:NotFoundError
f7745,UnaryExpression:image
f7746,NewExpression:Console
f7747,Identifier:ignoreSearch
f7748,ArrayExpression:getName
f7749,Literal:read
f7750,FunctionDeclaration:CSS
f7751,BinaryExpression:srcdoc
f7752,Property:saveData
f7753,ForInStatement:collection
f7754,AssignmentExpression:ValidityState
f7755,AssignmentExpression:unit
f7756,ConditionalExpression:parentElement
f7757,MemberExpression:seeked
f7758,MemberExpression:rssi
f7759,Identifier:transferToImageBitmap
f7760,CallExpression:createObjectURL
f7761,SwitchCase:action
f7762,CallExpression:SecurityError
f7763,Identifier:pseudo
f7764,MemberExpression:NO_MODIFICATION_ALLOWED_ERR
f7765,Literal:Storage
f7766,VariableDeclarator:isSampler
f7767,CallExpression:FormData
f7768,LogicalExpression:formData
f7769,ArrayExpression:getStartTime
f7770,ArrayExpression:requestWakeLock
f7771,Identifier:DocumentType
f7772,Literal:restore
f7773,Identifier:history
f7774,IfStatement:display
f7775,BinaryExpression:proximity
f7776,Literal:upgradeneeded
f7777,CallExpression:toString
f7778,CallExpression:m43
f7779,FunctionExpression:offsetTop
f7780,MemberExpression:timeLog
f7781,SwitchCase:mimeTypes
f7782,NewExpression:auto
f7783,BinaryExpression:write
f7784,BinaryExpression:onaddstream
f7785,UnaryExpression:returnValue
f7786,Property:rightBounds
f7787,ArrayExpression:HTMLDialogElement
f7788,CallExpression:ondrop
f7789,ConditionalExpression:timeline
f7790,ArrayExpression:trailer
f7791,Literal:CONNECTING
f7792,LogicalExpression:call
f7793,FunctionExpression:deg
f7794,Literal:pattern
f7795,LogicalExpression:compatMode
f7796,BinaryExpression:ClientRect
f7797,UnaryExpression:endElement
f7798,NewExpression:handleIntersect
f7799,CallExpression:kernelUnitLength
f7800,BinaryExpression:blocked
f7801,Literal:m12
f7802,LogicalExpression:defaultStatus
f7803,IfStatement:cookie
f7804,ArrayExpression:Request
f7805,Identifier:hasChildNodes
f7806,ArrayExpression:mouseup
f7807,ConditionalExpression:DOMException
f7808,VariableDeclarator:buttonID
f7809,AssignmentExpression:dy
f7810,UnaryExpression:elapsedTime
f7811,Literal:setTimeout
f7812,Identifier:title
f7813,ArrayExpression:sync
f7814,BinaryExpression:charging
f7815,VariableDeclarator:activating
f7816,ArrayExpression:execCommand
f7817,UnaryExpression:offsetLeft
f7818,Identifier:readOnly
f7819,Property:TransformStream
f7820,Identifier:billingAddress
f7821,Literal:RelatedEvent
f7822,AssignmentExpression:PC
f7823,FunctionExpression:sortable
f7824,CallExpression:range
f7825,VariableDeclarator:referrer
f7826,UnaryExpression:success
f7827,ArrayExpression:SHOW_ALL
f7828,SequenceExpression:appVersion
f7829,MethodDefinition:equals
f7830,Identifier:sdpFmtpLine
f7831,ArrayExpression:onload
f7832,LogicalExpression:include
f7833,ConditionalExpression:alert
f7834,BinaryExpression:PT
f7835,CallExpression:Geolocation
f7836,VariableDeclarator:appName
f7837,VariableDeclarator:null
f7838,FunctionDeclaration:isContentEditable
f7839,CallExpression:Enabled
f7840,Identifier:TypeInfo
f7841,SwitchStatement:operation
f7842,SequenceExpression:MutationObserver
f7843,Identifier:allowPaymentRequest
f7844,ConditionalExpression:hasOrientation
f7845,SequenceExpression:object
f7846,VariableDeclarator:resume
f7847,MemberExpression:amount
f7848,ReturnStatement:Int8Array
f7849,LogicalExpression:new
f7850,Identifier:CSSKeywordValue
f7851,FunctionExpression:baseVal
f7852,Identifier:sampleSize
f7853,BinaryExpression:pinchZoom
f7854,MemberExpression:oMatchesSelector
f7855,VariableDeclarator:expiryMonth
f7856,VariableDeclarator:round
f7857,ConditionalExpression:speechSynthesis
f7858,FunctionDeclaration:statusbar
f7859,Literal:DocumentTouch
f7860,SwitchCase:shadowColor
f7861,Identifier:vertexAttribI4uiv
f7862,Property:memory
f7863,Identifier:bufferSize
f7864,Identifier:autoCapitalize
f7865,FunctionExpression:TextTrack
f7866,BinaryExpression:SharedWorkerGlobalScope
f7867,Identifier:ancestorOrigins
f7868,UpdateExpression:endpoint
f7869,LogicalExpression:systemId
f7870,Identifier:PRESERVEASPECTRATIO
f7871,SwitchCase:product
f7872,ArrayExpression:TEXT_NODE
f7873,FunctionDeclaration:offline
f7874,CallExpression:DataError
f7875,VariableDeclarator:p4
f7876,UpdateExpression:ready
f7877,VariableDeclarator:device
f7878,CallExpression:noWrap
f7879,VariableDeclarator:video
f7880,AssignmentExpression:capabilities
f7881,VariableDeclarator:mozRequestFullScreen
f7882,BinaryExpression:MEDIA_ERR_DECODE
f7883,ForStatement:name
f7884,NewExpression:Blob
f7885,Literal:PerformanceEntry
f7886,MemberExpression:msSetMediaProtectionManager
f7887,ReturnStatement:previous
f7888,CallExpression:vb
f7889,AssignmentExpression:balanced
f7890,IfStatement:process
f7891,ReturnStatement:supports
f7892,LabeledStatement:value
f7893,ArrayExpression:milliseconds
f7894,Identifier:contentScriptType
f7895,Literal:blitFramebuffer
f7896,VariableDeclarator:IN
f7897,AssignmentExpression:getName
f7898,NewExpression:detach
f7899,MemberExpression:height
f7900,SwitchCase:shippingoptionchange
f7901,BinaryExpression:payloadType
f7902,ArrayExpression:RTCRtpReceiver
f7903,ArrayExpression:onstop
f7904,Identifier:getAttachedShaders
f7905,AssignmentExpression:Float32Array
f7906,MemberExpression:clearTimeout
f7907,Literal:Text
f7908,FunctionExpression:rem
f7909,BinaryExpression:CredentialsContainer
f7910,BinaryExpression:public
f7911,Identifier:WebGL2RenderingContext
f7912,ForStatement:ms
f7913,VariableDeclarator:MSGestureChange
f7914,VariableDeclarator:strokeStyle
f7915,SwitchCase:gamepadconnected
f7916,Identifier:inputEncoding
f7917,UnaryExpression:vtt
f7918,AssignmentExpression:CanvasGradient
f7919,Literal:firesTouchEvents
f7920,FunctionExpression:receiver
f7921,CallExpression:transmission
f7922,Identifier:linkColor
f7923,FunctionExpression:p1
f7924,VariableDeclarator:containsNode
f7925,MemberExpression:manufacturerName
f7926,MemberExpression:elementsFromPoint
f7927,Identifier:print
f7928,BinaryExpression:extend
f7929,IfStatement:removeAttribute
f7930,Property:stencilMask
f7931,Literal:payments
f7932,CallExpression:WritableStream
f7933,Property:SVGFEDisplacementMapElement
f7934,ConditionalExpression:focus
f7935,NewExpression:ERROR
f7936,VariableDeclarator:false
f7937,Identifier:observe
f7938,Identifier:ServiceWorkerGlobalScope
f7939,MemberExpression:postMessage
f7940,CallExpression:foundation
f7941,Identifier:autoIncrement
f7942,Literal:ctrl
f7943,Literal:TextEncoder
f7944,FunctionDeclaration:UnknownError
f7945,ReturnStatement:pressed
f7946,FunctionExpression:items
f7947,Property:rotate
f7948,BinaryExpression:ondeviceorientation
f7949,Identifier:updatePage
f7950,Property:getLocalStreams
f7951,SwitchCase:Element
f7952,UnaryExpression:selectedOptions
f7953,WhileStatement:before
f7954,AssignmentExpression:mediaElement
f7955,NewExpression:pad
f7956,Identifier:mediaDevices
f7957,ArrayExpression:webgl
f7958,VariableDeclarator:crossOrigin
f7959,VariableDeclarator:DONE
f7960,ConditionalExpression:transaction
f7961,MemberExpression:getError
f7962,Identifier:sx
f7963,Property:itemType
f7964,Identifier:timeslice
f7965,FunctionExpression:addSourceBuffer
f7966,MemberExpression:videoConfiguration
f7967,MemberExpression:fromRect
f7968,UnaryExpression:HTMLTextAreaElement
f7969,NewExpression:animationend
f7970,Property:uniformMatrix2x3fv
f7971,VariableDeclarator:CURRENT_CACHES
f7972,Identifier:setEnd
f7973,Literal:evenodd
f7974,SwitchStatement:answer
f7975,VariableDeclarator:getReader
f7976,Literal:getKey
f7977,CallExpression:WEBVTT
f7978,LogicalExpression:classList
f7979,FunctionDeclaration:touches
f7980,FunctionDeclaration:caption
f7981,ArrayExpression:domain
f7982,SwitchStatement:name
f7983,MemberExpression:metaKey
f7984,MethodDefinition:scale
f7985,Property:outerWidth
f7986,Identifier:onvoiceschanged
f7987,CallExpression:PerformanceTiming
f7988,BinaryExpression:address
f7989,Identifier:playbackRate
f7990,CallExpression:attr
f7991,CallExpression:0xf0
f7992,ArrayExpression:mouseover
f7993,ConditionalExpression:camera
f7994,ConditionalExpression:window
f7995,TemplateElement:on
f7996,CallExpression:beforeinstallprompt
f7997,Property:srflx
f7998,Identifier:KEYFRAME_RULE
f7999,SequenceExpression:supported
f8000,BinaryExpression:PerformancePaintTiming
f8001,MethodDefinition:blocked
f8002,ConditionalExpression:handler
f8003,CallExpression:appendChild
f8004,AssignmentPattern:name
f8005,Literal:right
f8006,IfStatement:rel
f8007,VariableDeclarator:search
f8008,CallExpression:DOMTokenList
f8009,MemberExpression:previous
f8010,CallExpression:upgradeneeded
f8011,ArrayExpression:axis
f8012,MemberExpression:xul
f8013,LogicalExpression:Body
f8014,NewExpression:flags
f8015,SequenceExpression:token
f8016,ConditionalExpression:float
f8017,VariableDeclarator:blocked
f8018,MemberExpression:appendWindowStart
f8019,ConditionalExpression:expiration
f8020,MemberExpression:fillText
f8021,VariableDeclarator:styleMap
f8022,IfStatement:Element
f8023,CallExpression:sentences
f8024,Literal:onmouseup
f8025,MemberExpression:WindowProxy
f8026,Literal:lookupNamespaceURI
f8027,Identifier:endTransformFeedback
f8028,Property:INVALID_CHARACTER_ERR
f8029,ForInStatement:inputs
f8030,BinaryExpression:parentNode
f8031,MethodDefinition:ellipse
f8032,AssignmentExpression:storeNames
f8033,SwitchCase:extensions
f8034,Identifier:voice
f8035,FunctionDeclaration:decoding
f8036,FunctionDeclaration:screenY
f8037,UnaryExpression:supportedTypes
f8038,MemberExpression:Worklet
f8039,Identifier:imageSmoothingEnabled
f8040,MethodDefinition:email
f8041,ReturnStatement:low
f8042,CallExpression:offsetLeft
f8043,ForInStatement:uri
f8044,Identifier:createFramebuffer
f8045,BinaryExpression:requestFileSystem
f8046,UnaryExpression:http
f8047,UpdateExpression:overflow
f8048,SwitchCase:isConnected
f8049,LogicalExpression:item
f8050,FunctionDeclaration:onend
f8051,FunctionDeclaration:outerWidth
f8052,LogicalExpression:closed
f8053,AssignmentExpression:basic
f8054,BinaryExpression:clients
f8055,AssignmentExpression:userChoice
f8056,MemberExpression:Uint16Array
f8057,BinaryExpression:useCapture
f8058,AssignmentExpression:for
f8059,MemberExpression:ClipboardEvent
f8060,VariableDeclarator:loadEventStart
f8061,AssignmentExpression:battery
f8062,CallExpression:speaking
f8063,LogicalExpression:lang
f8064,Identifier:fr
f8065,ArrayExpression:abort
f8066,FunctionDeclaration:vendor
f8067,MemberExpression:foo
f8068,Identifier:adData
f8069,ConditionalExpression:balanced
f8070,Property:applyConstraints
f8071,VariableDeclarator:bind
f8072,UnaryExpression:navigation
f8073,Literal:gesturechange
f8074,SwitchCase:startTime
f8075,ReturnStatement:crypto
f8076,VariableDeclarator:deviceId
f8077,BinaryExpression:popstate
f8078,NewExpression:operation
f8079,Property:dblclick
f8080,ArrayExpression:serializeToString
f8081,Identifier:strokeText
f8082,Property:fullpath
f8083,Literal:getRangeAt
f8084,Property:onnegotiationneeded
f8085,MemberExpression:altKey
f8086,LogicalExpression:identity
f8087,MemberExpression:valueAsString
f8088,ArrayExpression:HTMLImageElement
f8089,AssignmentExpression:size
f8090,BinaryExpression:CSS2Properties
f8091,BinaryExpression:nextElementSibling
f8092,Property:minlength
f8093,FunctionExpression:label
f8094,ArrowFunctionExpression:tagName
f8095,CallExpression:setLocalDescription
f8096,CallExpression:desiredSize
f8097,MemberExpression:lineWidth
f8098,NewExpression:bind
f8099,Literal:removeRange
f8100,ConditionalExpression:boundary
f8101,BinaryExpression:composedPath
f8102,FunctionDeclaration:canShare
f8103,VariableDeclarator:custom
f8104,ArrayExpression:getVoices
f8105,SwitchCase:scale
f8106,MemberExpression:maxValue
f8107,Identifier:normalizeDocument
f8108,MethodDefinition:upload
f8109,VariableDeclarator:encode
f8110,AssignmentExpression:formData
f8111,SwitchCase:enable
f8112,MemberExpression:splice
f8113,Identifier:delivery
f8114,LabeledStatement:data
f8115,Identifier:warn
f8116,LogicalExpression:focusout
f8117,AssignmentExpression:connected
f8118,ReturnStatement:UndoManager
f8119,NewExpression:follow
f8120,BinaryExpression:sourceCapabilities
f8121,ArrowFunctionExpression:files
f8122,FunctionDeclaration:suspend
f8123,Literal:MIN
f8124,TemplateLiteral:time
f8125,AssignmentExpression:divisor
f8126,Literal:extensions
f8127,MemberExpression:effectiveDirective
f8128,NewExpression:digest
f8129,UnaryExpression:NamedNodeMap
f8130,Literal:EncodingError
f8131,LogicalExpression:meet
f8132,UnaryExpression:HTMLTableElement
f8133,LogicalExpression:rootMargin
f8134,MemberExpression:caretRangeFromPoint
f8135,AssignmentExpression:minimize
f8136,ConditionalExpression:clear
f8137,BinaryExpression:title
f8138,MemberExpression:HTMLPreElement
f8139,ArrayExpression:getActiveAttrib
f8140,ReturnStatement:AbortError
f8141,ArrayExpression:systemLanguage
f8142,VariableDeclarator:windowFeatures
f8143,VariableDeclarator:lang
f8144,ArrayExpression:body
f8145,BinaryExpression:decodedBodySize
f8146,Identifier:limitingConeAngle
f8147,LogicalExpression:tooltip
f8148,CallExpression:connectionState
f8149,Literal:drawElements
f8150,Identifier:all
f8151,MethodDefinition:required
f8152,CallExpression:frameRate
f8153,AssignmentExpression:ctrlKey
f8154,UnaryExpression:closed
f8155,Property:ondragstart
f8156,NewExpression:XDomainRequest
f8157,ConditionalExpression:onkeyup
f8158,SwitchCase:disconnect
f8159,Identifier:creationTime
f8160,BinaryExpression:durationchange
f8161,VariableDeclarator:frameBuffer
f8162,ConditionalExpression:writable
f8163,Identifier:CSSStyleRule
f8164,ConditionalExpression:family
f8165,IfStatement:address
f8166,SwitchStatement:keypress
f8167,NewExpression:kind
f8168,IfStatement:btoa
f8169,Property:clientX
f8170,ArrayExpression:distanceModel
f8171,SwitchCase:firstChild
f8172,BinaryExpression:document
f8173,Literal:createObserver
f8174,Property:ignoreSearch
f8175,AssignmentExpression:InstallTrigger
f8176,SequenceExpression:channel
f8177,SwitchCase:select
f8178,BinaryExpression:regionCode
f8179,AssignmentExpression:moveRight
f8180,IfStatement:MediaError
f8181,FunctionExpression:toSource
f8182,AssignmentExpression:square
f8183,MemberExpression:serializeToString
f8184,Property:variable
f8185,MemberExpression:emptied
f8186,ReturnStatement:normalize
f8187,Identifier:AnimationTimeline
f8188,UpdateExpression:loop
f8189,ReturnStatement:manifest
f8190,Identifier:timeout
f8191,Property:setSinkId
f8192,UnaryExpression:size
f8193,MemberExpression:Attr
f8194,UpdateExpression:currentScript
f8195,MethodDefinition:state
f8196,IfStatement:useCapture
f8197,ExpressionStatement:message
f8198,Identifier:onmidimessage
f8199,ConditionalExpression:cues
f8200,AssignmentExpression:startOffset
f8201,ArrayExpression:connectStart
f8202,VariableDeclarator:readBuffer
f8203,MemberExpression:canBubble
f8204,Literal:mediaElement
f8205,FunctionDeclaration:StyleSheet
f8206,Property:clearBufferiv
f8207,MemberExpression:onpaint
f8208,SequenceExpression:fetch
f8209,ReturnStatement:className
f8210,SwitchCase:Uint8Array
f8211,NewExpression:timestamp
f8212,FunctionExpression:radio
f8213,TemplateElement:absolute
f8214,CallExpression:mouseup
f8215,Property:SVGAltGlyphItemElement
f8216,CallExpression:checked
f8217,CallExpression:quota
f8218,MemberExpression:smooth
f8219,Property:HTMLLegendElement
f8220,ArrayExpression:DOCUMENT_NODE
f8221,Property:dataset
f8222,VariableDeclarator:append
f8223,Literal:vertexAttribI4uiv
f8224,MethodDefinition:mark
f8225,Identifier:integrity
f8226,NewExpression:NaN
f8227,Property:CryptoKey
f8228,FunctionDeclaration:searchParams
f8229,ConditionalExpression:innerHeight
f8230,FunctionExpression:done
f8231,Identifier:displayName
f8232,Property:pointerBeforeReferenceNode
f8233,VariableDeclarator:NUMBER_TYPE
f8234,SwitchCase:rid
f8235,MemberExpression:MessageEvent
f8236,IfStatement:toolbar
f8237,Literal:reportValidity
f8238,Literal:getClientRects
f8239,SwitchCase:nonce
f8240,ArrayExpression:onwebkitanimationiteration
f8241,CallExpression:unload
f8242,SwitchCase:charset
f8243,FunctionDeclaration:clientWidth
f8244,FunctionExpression:ownerNode
f8245,FunctionDeclaration:getQuery
f8246,NewExpression:step
f8247,VariableDeclarator:Map
f8248,Property:dragover
f8249,Literal:unmute
f8250,MemberExpression:mediaQueryList
f8251,FunctionExpression:track
f8252,ArrayExpression:numberValue
f8253,BinaryExpression:rid
f8254,UnaryExpression:textLength
f8255,AssignmentExpression:Window
f8256,VariableDeclarator:paused
f8257,ArrayExpression:HTMLTemplateElement
f8258,MemberExpression:requestFullscreen
f8259,LogicalExpression:signal
f8260,Literal:remoteId
f8261,WhileStatement:index
f8262,ReturnStatement:out
f8263,NewExpression:type
f8264,ConditionalExpression:EXT_disjoint_timer_query_webgl2
f8265,Literal:RTCSctpTransport
f8266,ArrayExpression:role
f8267,NewExpression:performance
f8268,ArrayExpression:shippingOption
f8269,AssignmentExpression:call
f8270,ExpressionStatement:cors
f8271,LabeledStatement:ctrl
f8272,CallExpression:min
f8273,BinaryExpression:NUMBER
f8274,MemberExpression:uniform3ui
f8275,Identifier:unique
f8276,AssignmentPattern:create
f8277,Property:exit
f8278,Literal:attribution
f8279,ConditionalExpression:pageX
f8280,CallExpression:onbeforeunload
f8281,LogicalExpression:manipulation
f8282,NewExpression:success
f8283,NewExpression:addListener
f8284,AssignmentExpression:vpn
f8285,VariableDeclarator:deviceName
f8286,Property:createTransformFeedback
f8287,CallExpression:pointerup
f8288,UpdateExpression:IN
f8289,ReturnStatement:http
f8290,SwitchCase:innerText
f8291,CallExpression:foo
f8292,AssignmentExpression:allow
f8293,Property:textLength
f8294,ArrayExpression:passive
f8295,Identifier:center
f8296,Literal:OES_vertex_array_object
f8297,ForInStatement:frames
f8298,CallExpression:codeType
f8299,LogicalExpression:wifi
f8300,VariableDeclarator:uniformBlockBinding
f8301,Identifier:frameElement
f8302,BinaryExpression:queryCommandIndeterm
f8303,Property:handleTrackEvent
f8304,MemberExpression:mozFullScreen
f8305,LogicalExpression:isContentEditable
f8306,ConditionalExpression:Entry
f8307,CallExpression:useCapture
f8308,Identifier:startContainer
f8309,MethodDefinition:addEvent
f8310,Literal:getActiveUniformBlockName
f8311,ArrayExpression:pseudo
f8312,AssignmentExpression:MediaList
f8313,VariableDeclarator:hand
f8314,Literal:canInsertDTMF
f8315,Identifier:allowCredentials
f8316,SwitchCase:navigate
f8317,MemberExpression:focused
f8318,VariableDeclarator:rate
f8319,SwitchCase:doctype
f8320,AssignmentExpression:store
f8321,BinaryExpression:country
f8322,ArrayExpression:select
f8323,Identifier:CSSImportRule
f8324,BinaryExpression:mozCaptureStream
f8325,ForInStatement:navigator
f8326,VariableDeclarator:nodownload
f8327,MemberExpression:rid
f8328,ArrayExpression:pad
f8329,LogicalExpression:preventDefault
f8330,Property:bound
f8331,Property:readPixels
f8332,Identifier:SVGPathSegLinetoHorizontalAbs
f8333,Property:png
f8334,UnaryExpression:console
f8335,ConditionalExpression:touched
f8336,ExpressionStatement:navigator
f8337,Literal:broadcast
f8338,Property:activated
f8339,Property:network
f8340,MemberExpression:sizeX
f8341,MemberExpression:SVGCircleElement
f8342,Property:renameNode
f8343,VariableDeclarator:storeNames
f8344,FunctionDeclaration:clear
f8345,VariableDeclarator:allowCredentials
f8346,Property:setAttribute
f8347,ConditionalExpression:latitude
f8348,MemberExpression:composed
f8349,ArrayExpression:pageYOffset
f8350,TemplateElement:focusout
f8351,Literal:Message
f8352,TemplateElement:height
f8353,AssignmentExpression:high
f8354,Literal:getSenders
f8355,VariableDeclarator:TransformStream
f8356,UpdateExpression:rowIndex
f8357,Property:rtt
f8358,VariableDeclarator:setAttribute
f8359,NewExpression:mouseover
f8360,NewExpression:move
f8361,Literal:updatefound
f8362,UpdateExpression:p4
f8363,ArrayExpression:allowFullScreen
f8364,MemberExpression:webkitNotification
f8365,FunctionDeclaration:reconnect
f8366,IfStatement:watch
f8367,MemberExpression:Enabled
f8368,FunctionExpression:codec
f8369,ForInStatement:currentView
f8370,ConditionalExpression:minlength
f8371,Property:isId
f8372,ArrayExpression:DOMTokenList
f8373,MemberExpression:url
f8374,UnaryExpression:setInterval
f8375,Literal:yoffset
f8376,ReturnStatement:request
f8377,Identifier:featurePolicy
f8378,CallExpression:vpn
f8379,LogicalExpression:credit
f8380,FunctionExpression:form
f8381,MethodDefinition:name
f8382,MemberExpression:TIME_ELAPSED_EXT
f8383,Identifier:toLocaleString
f8384,MethodDefinition:unsubscribe
f8385,SequenceExpression:enter
f8386,ArrayExpression:EMPTY
f8387,IfStatement:align
f8388,ArrayExpression:button
f8389,LogicalExpression:other
f8390,Identifier:requestMIDIAccess
f8391,ConditionalExpression:opened
f8392,AssignmentExpression:wifi
f8393,FunctionDeclaration:not
f8394,CallExpression:platform
f8395,FunctionDeclaration:keepalive
f8396,MemberExpression:cancelBubble
f8397,LogicalExpression:query
f8398,CallExpression:gain
f8399,Literal:_blank
f8400,IfStatement:scrollTop
f8401,ReturnStatement:\n
f8402,LogicalExpression:remoteDescription
f8403,MemberExpression:scroll
f8404,BinaryExpression:display
f8405,NewExpression:startAngle
f8406,NewExpression:scrollTop
f8407,MemberExpression:PerformancePaintTiming
f8408,ArrayExpression:changedTouches
f8409,Property:notificationclick
f8410,NewExpression:MediaStream
f8411,MemberExpression:details
f8412,IfStatement:nodeType
f8413,Property:lockOrientation
f8414,UnaryExpression:opened
f8415,ReturnStatement:serviceData
f8416,Identifier:getBattery
f8417,Literal:maskContentUnits
f8418,CallExpression:srcset
f8419,BinaryExpression:deleteCell
f8420,UpdateExpression:yes
f8421,Identifier:FileReader
f8422,ConditionalExpression:hasAttribute
f8423,AssignmentExpression:contextmenu
f8424,Identifier:getItem
f8425,CallExpression:defaultValue
f8426,AssignmentExpression:selectedOptions
f8427,ArrayExpression:supported
f8428,ArrayExpression:colSpan
f8429,UnaryExpression:volume
f8430,Literal:referrer
f8431,Property:HTMLModElement
f8432,Identifier:availableIncomingBitrate
f8433,Literal:addPath
f8434,ArrayExpression:targetElement
f8435,MemberExpression:PerformanceNavigationTiming
f8436,BinaryExpression:reverse
f8437,ArrayExpression:MozBlobBuilder
f8438,Property:useProgram
f8439,Literal:form
f8440,Property:truespeed
f8441,ArrayExpression:manifest
f8442,UnaryExpression:altKey
f8443,TemplateElement:size
f8444,ArrayExpression:DOMNodeRemoved
f8445,VariableDeclarator:insertData
f8446,ArrayExpression:yes
f8447,Property:AudioContext
f8448,NewExpression:crash
f8449,AssignmentExpression:entryType
f8450,LogicalExpression:exitFullscreen
f8451,ReturnStatement:microphone
f8452,FunctionExpression:eventPhase
f8453,AssignmentExpression:threshold
f8454,MemberExpression:max
f8455,Property:csp
f8456,MemberExpression:ondatachannel
f8457,Property:vertexAttribI4ui
f8458,CallExpression:rtt
f8459,MemberExpression:createTouchList
f8460,MemberExpression:hasPosition
f8461,CallExpression:notify
f8462,AssignmentPattern:apply
f8463,ConditionalExpression:track
f8464,CallExpression:reject
f8465,SwitchCase:scripts
f8466,FunctionDeclaration:iconURL
f8467,FunctionExpression:registration
f8468,Identifier:DeviceProximityEvent
f8469,FunctionDeclaration:sample
f8470,FunctionExpression:ext
f8471,ConditionalExpression:up
f8472,Identifier:createSVGPathSegCurvetoQuadraticRel
f8473,TemplateLiteral:image
f8474,SwitchCase:MEDIA_ERR_ABORTED
f8475,ConditionalExpression:Display
f8476,Property:keygen
f8477,Property:childNodes
f8478,MemberExpression:vertexAttribPointer
f8479,AssignmentExpression:format
f8480,Property:packetsReceived
f8481,ReturnStatement:client
f8482,Literal:showModal
f8483,SwitchCase:back
f8484,ArrayExpression:onMSFullscreenChange
f8485,Literal:checkIntersection
f8486,BinaryExpression:body
f8487,VariableDeclarator:areas
f8488,UnaryExpression:PresentationRequest
f8489,Property:wrap
f8490,ArrowFunctionExpression:load
f8491,FunctionExpression:behavior
f8492,ContinueStatement:token
f8493,Literal:indexedDB
f8494,Identifier:fullpath
f8495,Property:DelayNode
f8496,NewExpression:touchcancel
f8497,Identifier:anchors
f8498,FunctionDeclaration:InvalidStateError
f8499,LogicalExpression:up
f8500,Identifier:unlockOrientation
f8501,MemberExpression:attachEvent
f8502,UnaryExpression:upper
f8503,LogicalExpression:http
f8504,Property:static
f8505,ArrayExpression:mozInnerScreenY
f8506,SequenceExpression:rows
f8507,Property:taskList
f8508,ForStatement:context
f8509,BinaryExpression:onauxclick
f8510,CallExpression:amex
f8511,BinaryExpression:Math
f8512,BinaryExpression:notification
f8513,MemberExpression:availableOutgoingBitrate
f8514,SequenceExpression:Boolean
f8515,FunctionDeclaration:nodeValue
f8516,Property:onsuccess
f8517,AssignmentExpression:kernelMatrix
f8518,FunctionDeclaration:placeholder
f8519,CallExpression:gamma
f8520,MemberExpression:getAllResponseHeaders
f8521,Literal:fastSeek
f8522,LogicalExpression:BroadcastChannel
f8523,MemberExpression:timeslice
f8524,LogicalExpression:DONE
f8525,MemberExpression:DOCUMENT_RULE
f8526,SwitchCase:coords
f8527,IfStatement:p1
f8528,ArrayExpression:deadline
f8529,Identifier:before
f8530,AssignmentExpression:target
f8531,UnaryExpression:parse
f8532,MethodDefinition:save
f8533,Property:publicExponent
f8534,Property:INVALID_STATE_ERR
f8535,Identifier:NotAllowedError
f8536,CallExpression:wheel
f8537,NewExpression:transaction
f8538,BinaryExpression:onhashchange
f8539,BinaryExpression:mediaType
f8540,Property:SpeechGrammarList
f8541,FunctionDeclaration:PointerEvent
f8542,AssignmentExpression:selected
f8543,NewExpression:component
f8544,BinaryExpression:atob
f8545,Identifier:shaderSource
f8546,ConditionalExpression:getElementById
f8547,SequenceExpression:upload
f8548,VariableDeclarator:rtl
f8549,ArrayExpression:beta
f8550,MemberExpression:HTMLHeadingElement
f8551,LogicalExpression:caller
f8552,AssignmentExpression:className
f8553,SwitchStatement:ty
f8554,MemberExpression:matrix3d
f8555,VariableDeclarator:onselectionchange
f8556,BinaryExpression:controller
f8557,SwitchCase:HTMLCollection
f8558,ConditionalExpression:vibrate
f8559,BinaryExpression:_blank
f8560,SwitchCase:cancel
f8561,FunctionExpression:encoding
f8562,SequenceExpression:AbortSignal
f8563,AssignmentExpression:contentEditable
f8564,ArrayExpression:noshade
f8565,FunctionDeclaration:pname
f8566,ArrayExpression:reverse
f8567,CallExpression:message
f8568,MethodDefinition:dropzone
f8569,Identifier:domain
f8570,ConditionalExpression:local
f8571,MemberExpression:onmozfullscreenchange
f8572,ConditionalExpression:transform
f8573,ArrayExpression:DOM_DELTA_LINE
f8574,BinaryExpression:SVGElement
f8575,AssignmentExpression:timeRemaining
f8576,VariableDeclarator:CSS
f8577,FunctionExpression:filters
f8578,Identifier:createWaveShaper
f8579,NewExpression:easing
f8580,Identifier:sizeX
f8581,UnaryExpression:rate
f8582,FunctionExpression:elevation
f8583,FunctionExpression:innerWidth
f8584,NewExpression:exception
f8585,Property:keyIdentifier
f8586,IfStatement:newItem
f8587,IfStatement:matchAll
f8588,CallExpression:touch
f8589,BinaryExpression:wrapKey
f8590,VariableDeclarator:quaternion
f8591,ReturnStatement:granted
f8592,FunctionExpression:pname
f8593,UnaryExpression:required
f8594,MemberExpression:sentences
f8595,BinaryExpression:ondeviceorientationabsolute
f8596,Identifier:com
f8597,FunctionExpression:login
f8598,Property:isProgram
f8599,BinaryExpression:resultIndex
f8600,ForInStatement:clipboard
f8601,Property:renderbufferStorageMultisample
f8602,MemberExpression:InvalidModificationError
f8603,Property:message
f8604,Identifier:elevation
f8605,AssignmentExpression:navigator
f8606,Property:clientLeft
f8607,UnaryExpression:responseText
f8608,AssignmentExpression:msExitFullscreen
f8609,ArrowFunctionExpression:show
f8610,AssignmentExpression:max
f8611,Property:oldURL
f8612,MemberExpression:getAttribLocation
f8613,Identifier:fullPath
f8614,NewExpression:source
f8615,MemberExpression:getCTM
f8616,BinaryExpression:WorkerGlobalScope
f8617,CallExpression:getContext
f8618,CallExpression:slot
f8619,BinaryExpression:quota
f8620,Property:supportedRegions
f8621,ArrayExpression:unloadEventStart
f8622,UnaryExpression:lh
f8623,Property:selectNode
f8624,VariableDeclarator:autoplay
f8625,Identifier:m21
f8626,NewExpression:async
f8627,Property:normalize
f8628,AssignmentExpression:value
f8629,IfStatement:color
f8630,FunctionDeclaration:onstart
f8631,LogicalExpression:rangeMax
f8632,Identifier:this
f8633,BinaryExpression:playbackTime
f8634,Literal:paired
f8635,ReturnStatement:file
f8636,Literal:updateDetails
f8637,Property:keytype
f8638,Literal:identifier
f8639,Property:vertexShader
f8640,Identifier:IDBDatabase
f8641,MemberExpression:onpageshow
f8642,VariableDeclarator:expiryYear
f8643,ConditionalExpression:empty
f8644,Property:SECURITY_ERROR
f8645,UnaryExpression:clear
f8646,Identifier:random
f8647,CallExpression:forward
f8648,LogicalExpression:remote
f8649,Identifier:useCapture
f8650,MemberExpression:formaction
f8651,CallExpression:offset
f8652,Property:FileException
f8653,UnaryExpression:AudioStreamTrack
f8654,CallExpression:createTFoot
f8655,VariableDeclarator:charCodeAt
f8656,ConditionalExpression:ActiveXObject
f8657,CallExpression:createSampler
f8658,LogicalExpression:always
f8659,CallExpression:rootNode
f8660,Property:AmbientLightSensor
f8661,CallExpression:valign
f8662,AssignmentExpression:contentDocument
f8663,MemberExpression:hidden
f8664,Identifier:parent
f8665,Property:SVGFontFaceFormatElement
f8666,FunctionExpression:monitor
f8667,MemberExpression:DOMImplementation
f8668,Identifier:readAsArrayBuffer
f8669,CallExpression:deleteRule
f8670,FunctionExpression:platforms
f8671,Property:radiogroup
f8672,Property:setData
f8673,CallExpression:FocusEvent
f8674,LogicalExpression:profile
f8675,Property:playbackRate
f8676,VariableDeclarator:ping
f8677,MethodDefinition:TIMEOUT
f8678,ArrayExpression:DOMElementNameChanged
f8679,CallExpression:balanced
f8680,Identifier:extractable
f8681,Literal:lineno
f8682,Identifier:createAttributeNS
f8683,MemberExpression:currentScript
f8684,CallExpression:onclose
f8685,Literal:margin
f8686,UnaryExpression:tag
f8687,ThrowStatement:null
f8688,AssignmentPattern:detail
f8689,Identifier:onmessageerror
f8690,MemberExpression:popstate
f8691,CallExpression:yChannelSelector
f8692,ConditionalExpression:anchorOffset
f8693,LogicalExpression:interval
f8694,UnaryExpression:external
f8695,Property:screenTop
f8696,VariableDeclarator:m34
f8697,CallExpression:withCredentials
f8698,VariableDeclarator:aspectRatio
f8699,ArrayExpression:CSSStyleSheet
f8700,Property:CSSRuleList
f8701,Literal:SVGScriptElement
f8702,AssignmentExpression:rtsp
f8703,AssignmentExpression:languages
f8704,Literal:view
f8705,ArrayExpression:dragend
f8706,AssignmentExpression:pull
f8707,Property:all
f8708,IfStatement:srcElement
f8709,ExpressionStatement:Window
f8710,BinaryExpression:true
f8711,SwitchStatement:result
f8712,Identifier:defaultSelected
f8713,LogicalExpression:menu
f8714,BinaryExpression:vmax
f8715,ConditionalExpression:orientationchange
f8716,Identifier:m42
f8717,IfStatement:check
f8718,UpdateExpression:results
f8719,MethodDefinition:observe
f8720,Identifier:magnify
f8721,LogicalExpression:scriptNode
f8722,ArrayExpression:createDocumentFragment
f8723,ArrayExpression:beforeunload
f8724,FunctionExpression:responseText
f8725,AssignmentExpression:escape
f8726,MemberExpression:systemID
f8727,ConditionalExpression:stream
f8728,MethodDefinition:loaded
f8729,Property:MutationRecord
f8730,Literal:xpi
f8731,VariableDeclarator:controlsList
f8732,BinaryExpression:end
f8733,CatchClause:dy
f8734,UnaryExpression:frameBuffer
f8735,AssignmentExpression:bias
f8736,FunctionDeclaration:methodData
f8737,AssignmentExpression:pagehide
f8738,SequenceExpression:setInterval
f8739,SequenceExpression:contentType
f8740,LogicalExpression:setPrototypeOf
f8741,MemberExpression:ranges
f8742,VariableDeclarator:PushRegistration
f8743,NewExpression:visa
f8744,SequenceExpression:Event
f8745,ReturnStatement:trace
f8746,MemberExpression:blendEquation
f8747,AssignmentExpression:POST
f8748,Literal:buttons
f8749,Property:CSSPageRule
f8750,ArrayExpression:proximity
f8751,ConditionalExpression:inverse
f8752,Identifier:SVGFETileElement
f8753,FunctionDeclaration:selectedIndex
f8754,UnaryExpression:screenY
f8755,ArrayExpression:nonzero
f8756,Literal:reverse
f8757,AssignmentExpression:doNotTrack
f8758,ReturnStatement:Node
f8759,ArrayExpression:adData
f8760,Identifier:isTexture
f8761,ConditionalExpression:exit
f8762,BinaryExpression:view
f8763,LogicalExpression:replaceWith
f8764,CallExpression:mouseover
f8765,MemberExpression:public
f8766,Identifier:HALF_FLOAT_OES
f8767,Literal:onprogress
f8768,Identifier:complete
f8769,MemberExpression:resizeMode
f8770,BinaryExpression:GamepadEvent
f8771,MemberExpression:saturation
f8772,ArrayExpression:attachShader
f8773,UnaryExpression:BeforeInstallPromptEvent
f8774,MemberExpression:replaceTrack
f8775,BinaryExpression:NOTE
f8776,Identifier:WritableStream
f8777,FunctionExpression:ValidityState
f8778,Literal:refresh
f8779,MemberExpression:videoHeight
f8780,BinaryExpression:policy
f8781,VariableDeclarator:DocumentType
f8782,Property:DOMPoint
f8783,Property:PresentationAvailability
f8784,ArrayExpression:selectionStart
f8785,FunctionExpression:collection
f8786,ArrayExpression:setTimeout
f8787,FunctionExpression:crossOrigin
f8788,Property:GamepadButton
f8789,Identifier:fullscreenerror
f8790,SwitchCase:playing
f8791,ArrayExpression:channel
f8792,MemberExpression:EMPTY
f8793,DoWhileStatement:node
f8794,FunctionExpression:mouseout
f8795,VariableDeclarator:newItem
f8796,ArrayExpression:facingMode
f8797,Identifier:MAX_TEXTURE_MAX_ANISOTROPY_EXT
f8798,ForInStatement:srcObject
f8799,Identifier:parentElement
f8800,AssignmentExpression:title
f8801,Property:pageTop
f8802,NewExpression:textAlign
f8803,AssignmentExpression:pointerover
f8804,UnaryExpression:HTMLMeterElement
f8805,BinaryExpression:className
f8806,Property:vertexAttribDivisor
f8807,AssignmentPattern:method
f8808,ReturnStatement:measure
f8809,Identifier:HTMLHtmlElement
f8810,FunctionExpression:Touch
f8811,FunctionDeclaration:firstChild
f8812,VariableDeclarator:typeName
f8813,AssignmentExpression:isMap
f8814,SequenceExpression:slide
f8815,Identifier:blendColor
f8816,UnaryExpression:object
f8817,Identifier:geolocation
f8818,Identifier:availWidth
f8819,AssignmentExpression:identifier
f8820,SwitchCase:NotAllowedError
f8821,CallExpression:MSCandidateWindowShow
f8822,ReturnStatement:saturation
f8823,AssignmentPattern:style
f8824,UnaryExpression:candidate
f8825,FunctionDeclaration:max
f8826,Property:coords
f8827,CallExpression:captureEvents
f8828,ConditionalExpression:counter
f8829,Identifier:drawFocusIfNeeded
f8830,NewExpression:dropzone
f8831,Property:src
f8832,ConditionalExpression:fullscreenElement
f8833,BinaryExpression:new
f8834,Literal:__defineGetter__
f8835,IfStatement:host
f8836,BinaryExpression:match
f8837,Identifier:vertexAttribI4iv
f8838,MemberExpression:disable_extensions
f8839,SwitchCase:mouseover
f8840,Identifier:buttonID
f8841,BinaryExpression:log
f8842,ArrayExpression:recipient
f8843,MemberExpression:tabStop
f8844,MemberExpression:gatt
f8845,Property:uniform2uiv
f8846,NewExpression:PopStateEvent
f8847,FunctionExpression:trace
f8848,SwitchStatement:version
f8849,UpdateExpression:charIndex
f8850,LogicalExpression:integrity
f8851,VariableDeclarator:getComputedStyle
f8852,VariableDeclarator:idle
f8853,SequenceExpression:IN
f8854,Property:AnimationEffectReadOnly
f8855,Literal:iceConnectionState
f8856,SequenceExpression:buffer
f8857,Identifier:PopStateEvent
f8858,VariableDeclarator:onend
f8859,FunctionDeclaration:record
f8860,Literal:getBoxObjectFor
f8861,CallExpression:png
f8862,NewExpression:unionpay
f8863,FunctionExpression:variant
f8864,Literal:getContext
f8865,NewExpression:srcdoc
f8866,Literal:arithmetic
f8867,MethodDefinition:inverse
f8868,VariableDeclarator:textTracks
f8869,VariableDeclarator:newVersion
f8870,AssignmentExpression:payments
f8871,MemberExpression:wheel
f8872,MemberExpression:NamedNodeMap
f8873,LogicalExpression:collapsed
f8874,IfStatement:arguments
f8875,AssignmentExpression:Beacon
f8876,Property:forward
f8877,Literal:MSFullscreenError
f8878,Identifier:line
f8879,ArrayExpression:maxLength
f8880,Literal:addElement
f8881,Property:ResizeObserver
f8882,FunctionDeclaration:charCodeAt
f8883,MemberExpression:bind
f8884,Literal:TypeInfo
f8885,BinaryExpression:eventHandler
f8886,BinaryExpression:trackId
f8887,Property:URL
f8888,SequenceExpression:coords
f8889,SwitchCase:mode
f8890,NewExpression:OffscreenCanvas
f8891,SwitchCase:rtt
f8892,Literal:onpaste
f8893,Identifier:scrollTopMax
f8894,Property:resetTransform
f8895,Identifier:HashChangeEvent
f8896,Literal:unknown
f8897,ReturnStatement:animate
f8898,VariableDeclarator:primaryKey
f8899,VariableDeclarator:download
f8900,ReturnStatement:this
f8901,IfStatement:keyCode
f8902,SwitchCase:join
f8903,BinaryExpression:corruptedVideoFrames
f8904,UpdateExpression:rows
f8905,MemberExpression:checkbox
f8906,VariableDeclarator:divisor
f8907,Property:cardholderName
f8908,Property:mozFullScreenElement
f8909,MethodDefinition:sortable
f8910,SwitchCase:shiftKey
f8911,BinaryExpression:attributes
f8912,Literal:onpointerleave
f8913,BinaryExpression:DeviceMotionEvent
f8914,Property:tcpType
f8915,UnaryExpression:WebGL2RenderingContext
f8916,MemberExpression:DEPTH_STENCIL
f8917,UnaryExpression:cursor
f8918,FunctionExpression:grep
f8919,SwitchCase:autoplay
f8920,Identifier:absolute
f8921,ConditionalExpression:releaseCapture
f8922,UpdateExpression:go
f8923,AssignmentExpression:precision
f8924,LogicalExpression:matrix
f8925,MemberExpression:positionX
f8926,ReturnStatement:prop
f8927,FunctionExpression:share
f8928,LogicalExpression:events
f8929,CallExpression:connectionstatechange
f8930,SwitchStatement:responseType
f8931,LogicalExpression:cancelable
f8932,ConditionalExpression:search
f8933,Identifier:prepend
f8934,Property:SpeechGrammar
f8935,ConditionalExpression:interval
f8936,Property:longdesc
f8937,VariableDeclarator:isTrusted
f8938,CallExpression:cancel
f8939,IfStatement:storage
f8940,ArrayExpression:unknown
f8941,ArrayExpression:SVGResize
f8942,ReturnStatement:callback
f8943,ArrayExpression:onblur
f8944,ReturnStatement:coords
f8945,AssignmentExpression:serviceWorker
f8946,Identifier:HTMLModElement
f8947,Identifier:toolbar
f8948,ReturnStatement:newItem
f8949,Property:inputs
f8950,AssignmentExpression:responseURL
f8951,FunctionDeclaration:pattern
f8952,SwitchCase:displayName
f8953,BinaryExpression:readOnly
f8954,Literal:HTMLLabelElement
f8955,FunctionDeclaration:defer
f8956,Property:querySelectorAll
f8957,LogicalExpression:unsigned
f8958,MemberExpression:serverTiming
f8959,FunctionDeclaration:collapse
f8960,Literal:responseType
f8961,CallExpression:getVideoPlaybackQuality
f8962,MemberExpression:requestStorageAccess
f8963,MemberExpression:toSource
f8964,MemberExpression:view
f8965,MemberExpression:TYPE_ERR
f8966,BinaryExpression:LINEAR
f8967,Property:WEBGL_draw_buffers
f8968,Identifier:AuthenticatorResponse
f8969,CallExpression:BlobBuilder
f8970,Property:replaceState
f8971,BinaryExpression:define
f8972,MemberExpression:uniform2uiv
f8973,IfStatement:methodName
f8974,BinaryExpression:delete
f8975,VariableDeclarator:multiply
f8976,Property:directories
f8977,AssignmentExpression:search
f8978,MemberExpression:writer
f8979,SequenceExpression:angle
f8980,BinaryExpression:lName
f8981,Property:SpeechRecognitionResult
f8982,CallExpression:IDBObjectStore
f8983,Property:cuechange
f8984,CallExpression:lastEventId
f8985,CallExpression:ontouchend
f8986,Identifier:onload
f8987,ConditionalExpression:iso
f8988,Identifier:rootMargin
f8989,MemberExpression:onreadystatechange
f8990,LogicalExpression:methodName
f8991,MemberExpression:uniform2fv
f8992,ArrayExpression:CSSStyleDeclaration
f8993,Property:Crypto
f8994,LabeledStatement:attr
f8995,BinaryExpression:reduction
f8996,ReturnStatement:cssRules
f8997,SwitchCase:failed
f8998,CallExpression:HTMLFontElement
f8999,Literal:PerformanceLongTaskTiming
f9000,BinaryExpression:readystatechange
f9001,ArrayExpression:attachment
f9002,LogicalExpression:endElement
f9003,CallExpression:discrete
f9004,BinaryExpression:byteLength
f9005,MemberExpression:userLanguage
f9006,ReturnStatement:includes
f9007,AssignmentExpression:systemId
f9008,Property:useCapture
f9009,ArrayExpression:IDBCursor
f9010,IfStatement:redirected
f9011,NewExpression:save
f9012,NewExpression:colorDepth
f9013,VariableDeclarator:compact
f9014,ArrayExpression:loadend
f9015,ArrayExpression:DataTransfer
f9016,AssignmentExpression:streams
f9017,VariableDeclarator:identity
f9018,Literal:onplay
f9019,VariableDeclarator:offsetLeft
f9020,ArrayExpression:colspan
f9021,AssignmentExpression:onpointerout
f9022,IfStatement:double
f9023,ReturnStatement:char
f9024,AssignmentExpression:assertion
f9025,Identifier:hasExternalDisplay
f9026,AssignmentExpression:camera
f9027,Property:Document
f9028,Property:SHOW_DOCUMENT_FRAGMENT
f9029,AssignmentExpression:SecurityError
f9030,ReturnStatement:prerender
f9031,Identifier:iterator
f9032,Property:kernelUnitLength
f9033,CallExpression:codecs
f9034,SwitchCase:KeyboardEvent
f9035,AssignmentExpression:miterLimit
f9036,MethodDefinition:level
f9037,FunctionDeclaration:parent
f9038,UnaryExpression:SVGPathSegCurvetoCubicAbs
f9039,LogicalExpression:style
f9040,FunctionDeclaration:services
f9041,FunctionExpression:createShader
f9042,BinaryExpression:shipping
f9043,BinaryExpression:getSources
f9044,SwitchCase:negative
f9045,AssignmentExpression:frozen
f9046,Literal:fgColor
f9047,Property:pointerlockerror
f9048,AssignmentExpression:regions
f9049,Property:getCapabilities
f9050,CallExpression:touchend
f9051,ConditionalExpression:ty
f9052,Property:MessageError
f9053,MemberExpression:CountQueuingStrategy
f9054,IfStatement:ms
f9055,Literal:COMMENT_NODE
f9056,Property:RangeError
f9057,NewExpression:RTCSessionDescription
f9058,UnaryExpression:Window
f9059,Identifier:getNamespaceURI
f9060,FunctionExpression:File
f9061,FunctionExpression:nodeName
f9062,ReturnStatement:appendChild
f9063,BinaryExpression:erode
f9064,MemberExpression:SVGPathSegClosePath
f9065,FunctionDeclaration:deleteContents
f9066,MemberExpression:from
f9067,VariableDeclarator:invalid
f9068,MemberExpression:onbounce
f9069,BinaryExpression:mozImageSmoothingEnabled
f9070,TemplateElement:controls
f9071,Property:elevation
f9072,ArrayExpression:has
f9073,BinaryExpression:TypeError
f9074,ArrayExpression:addIceCandidate
f9075,Identifier:user
f9076,Literal:answer
f9077,SwitchCase:streams
f9078,MethodDefinition:getSubscription
f9079,BinaryExpression:createRange
f9080,NewExpression:pan
f9081,CallExpression:scrollingElement
f9082,BinaryExpression:addElement
f9083,AssignmentExpression:right
f9084,UnaryExpression:px
f9085,MemberExpression:createSVGPathSegLinetoVerticalAbs
f9086,MemberExpression:updatePosition
f9087,Literal:blendFunc
f9088,Identifier:defaultView
f9089,ArrayExpression:push
f9090,Literal:type
f9091,UpdateExpression:round
f9092,SwitchCase:zoom
f9093,VariableDeclarator:focusin
f9094,Property:CountQueuingStrategy
f9095,AssignmentExpression:closePath
f9096,FunctionDeclaration:atob
f9097,UnaryExpression:onmessage
f9098,UnaryExpression:tone
f9099,Property:getExtension
f9100,Literal:createMediaStreamSource
f9101,LogicalExpression:forms
f9102,Identifier:speaking
f9103,Property:supportedTypes
f9104,Property:colgroup
f9105,Identifier:requestMediaKeySystemAccess
f9106,CallExpression:mousewheel
f9107,VariableDeclarator:TIMEOUT
f9108,AssignmentExpression:html
f9109,Property:videoWidth
f9110,FunctionDeclaration:prefix
f9111,ReturnStatement:button
f9112,MemberExpression:restoreContext
f9113,MemberExpression:onend
f9114,UpdateExpression:children
f9115,LogicalExpression:Uint32Array
f9116,Literal:option
f9117,FunctionDeclaration:SVGTextElement
f9118,VariableDeclarator:readEntries
f9119,Property:onmouseover
f9120,MemberExpression:XMLDocument
f9121,Literal:regionCode
f9122,ArrayExpression:hreflang
f9123,AssignmentExpression:xmlhttprequest
f9124,SwitchCase:alt
f9125,CallExpression:NotAllowedError
f9126,NewExpression:matrix
f9127,BinaryExpression:touchstart
f9128,MemberExpression:HTMLBaseElement
f9129,MemberExpression:online
f9130,Identifier:scrollLeftMax
f9131,BinaryExpression:bottom
f9132,Literal:XMLHttpRequestUpload
f9133,Identifier:productId
f9134,BinaryExpression:overrideMimeType
f9135,VariableDeclarator:shadowOffsetX
f9136,ClassDeclaration:as
f9137,VariableDeclarator:onpause
f9138,Property:moveLeft
f9139,FunctionExpression:sessionId
f9140,FunctionDeclaration:stringValue
f9141,Literal:linkColor
f9142,Identifier:mouseleave
f9143,ForInStatement:p4
f9144,Identifier:HTMLLabelElement
f9145,FunctionExpression:gamma
f9146,ArrayExpression:globalAlpha
f9147,ConditionalExpression:pagehide
f9148,Literal:clearTimeout
f9149,Identifier:option
f9150,SwitchStatement:statusCode
f9151,Identifier:strokeRect
f9152,Property:expirationTime
f9153,SwitchCase:share
f9154,FunctionDeclaration:fromPoint
f9155,SequenceExpression:onerror
f9156,SwitchCase:touchcancel
f9157,ArrayExpression:SVGAbort
f9158,Identifier:MIDIOutputMap
f9159,VariableDeclarator:containerType
f9160,AssignmentExpression:device
f9161,AssignmentExpression:paymentMethod
f9162,AssignmentExpression:bandpass
f9163,AssignmentExpression:confidence
f9164,ArrayExpression:array
f9165,FunctionDeclaration:host
f9166,BinaryExpression:timeupdate
f9167,FunctionExpression:flags
f9168,Literal:checkbox
f9169,FunctionExpression:cx
f9170,CallExpression:isComposing
f9171,MemberExpression:createObserver
f9172,MemberExpression:tcp
f9173,IfStatement:statusMessage
f9174,BinaryExpression:debug
f9175,ArrayExpression:xMaxYMin
f9176,BinaryExpression:numberOfItems
f9177,NewExpression:keyLocation
f9178,Property:Console
f9179,IfStatement:endpoint
f9180,Literal:volumechange
f9181,AssignmentExpression:upperBound
f9182,VariableDeclarator:invalidateSubFramebuffer
f9183,LogicalExpression:online
f9184,Identifier:endpoint
f9185,Property:canPlayType
f9186,LogicalExpression:pose
f9187,NewExpression:sendMessage
f9188,UnaryExpression:ext
f9189,Property:sourceclose
f9190,CallExpression:focusout
f9191,FunctionDeclaration:hasOwnProperty
f9192,ArrayExpression:unsigned
f9193,ArrayExpression:TextTrack
f9194,Property:whenDefined
f9195,SwitchStatement:ss
f9196,NewExpression:when
f9197,Identifier:nodeName
f9198,Literal:formNoValidate
f9199,Property:SourceBufferList
f9200,Identifier:paymentAddress
f9201,FunctionDeclaration:previousElementSibling
f9202,FunctionDeclaration:containsNode
f9203,UnaryExpression:types
f9204,CallExpression:SharedWorker
f9205,FunctionExpression:cursor
f9206,Literal:moveRight
f9207,Identifier:viewBox
f9208,ConditionalExpression:lineWidth
f9209,ArrayExpression:selectionchange
f9210,Literal:mozInnerScreenY
f9211,IfStatement:detachEvent
f9212,MemberExpression:variable
f9213,FunctionExpression:message
f9214,Property:onMessage
f9215,MemberExpression:Method
f9216,SwitchCase:minimize
f9217,ReturnStatement:float
f9218,ArrayExpression:playState
f9219,VariableDeclarator:placeholder
f9220,ForInStatement:events
f9221,MemberExpression:renderWidth
f9222,VariableDeclarator:getContext
f9223,UnaryExpression:HTMLObjectElement
f9224,AssignmentExpression:focusNode
f9225,Literal:strokeText
f9226,MethodDefinition:hasFocus
f9227,Identifier:UNSIGNED_SHORT
f9228,FunctionExpression:redirect
f9229,MemberExpression:queryUsageAndQuota
f9230,MethodDefinition:disable
f9231,Property:scrollByPages
f9232,LogicalExpression:inputType
f9233,Property:respondWith
f9234,Property:appendRule
f9235,AssignmentExpression:suffix
f9236,MemberExpression:ANGLE_instanced_arrays
f9237,MemberExpression:onmousemove
f9238,NewExpression:onselectstart
f9239,ArrayExpression:var
f9240,MemberExpression:defaultMuted
f9241,ReturnStatement:sheet
f9242,MethodDefinition:latency
f9243,Property:oscpu
f9244,Property:active_event
f9245,FunctionDeclaration:stopPropagation
f9246,MemberExpression:saturate
f9247,SwitchCase:cy
f9248,ReturnStatement:shiftKey
f9249,LogicalExpression:artist
f9250,AssignmentExpression:pointerleave
f9251,ArrayExpression:HTMLOptionsCollection
f9252,ArrayExpression:productName
f9253,ConditionalExpression:spacing
f9254,FunctionDeclaration:played
f9255,LogicalExpression:onpause
f9256,AssignmentExpression:attachEvent
f9257,ArrayExpression:controls
f9258,AssignmentExpression:systemID
f9259,UnaryExpression:encrypt
f9260,ReturnStatement:variant
f9261,MemberExpression:displayItems
f9262,SwitchCase:scrollY
f9263,ArrayExpression:takePhoto
f9264,SwitchCase:array
f9265,AssignmentExpression:gathering
f9266,FunctionDeclaration:metadata
f9267,BinaryExpression:unloaded
f9268,BinaryExpression:now
f9269,VariableDeclarator:watchPosition
f9270,UnaryExpression:apply
f9271,ArrayExpression:addColorStop
f9272,AssignmentExpression:axis
f9273,MemberExpression:setData
f9274,Property:previous
f9275,Identifier:pressed
f9276,VariableDeclarator:shipping
f9277,Literal:MEDIA_ERR_SRC_NOT_SUPPORTED
f9278,BinaryExpression:onmouseout
f9279,CallExpression:Metadata
f9280,IfStatement:productName
f9281,CallExpression:MediaDeviceInfo
f9282,FunctionDeclaration:slice
f9283,FunctionExpression:iceConnectionState
f9284,BinaryExpression:size
f9285,LogicalExpression:serviceData
f9286,BinaryExpression:preventBubble
f9287,FunctionExpression:getFloatValue
f9288,Literal:declare
f9289,IfStatement:moveLeft
f9290,UnaryExpression:ServiceWorkerRegistration
f9291,ForInStatement:lines
f9292,IfStatement:middle
f9293,IfStatement:after
f9294,Literal:onpointerover
f9295,CallExpression:confidence
f9296,Identifier:mediaStreamTrack
f9297,ArrayExpression:protocol
f9298,Property:isEnabled
f9299,Property:formnovalidate
f9300,CallExpression:void
f9301,ArrayExpression:active
f9302,UnaryExpression:onsuccess
f9303,VariableDeclarator:createNodeIterator
f9304,MemberExpression:mozNotification
f9305,VariableDeclarator:devicemotion
f9306,NewExpression:pt
f9307,SwitchCase:dir
f9308,Identifier:rate
f9309,NewExpression:MessageChannel
f9310,Property:debit
f9311,AssignmentExpression:security
f9312,ConditionalExpression:attributes
f9313,ArrayExpression:hanging
f9314,FunctionExpression:links
f9315,Identifier:SVGUnitTypes
f9316,VariableDeclarator:verify
f9317,VariableDeclarator:bluetooth
f9318,ReturnStatement:up
f9319,SequenceExpression:collection
f9320,IfStatement:dst
f9321,SequenceExpression:filter
f9322,VariableDeclarator:RTCPeerConnection
f9323,Identifier:SVGAnimatedPoints
f9324,MemberExpression:PasswordCredential
f9325,UnaryExpression:inputBuffer
f9326,IfStatement:selObj
f9327,ReturnStatement:object
f9328,VariableDeclarator:removeRule
f9329,ConditionalExpression:pickup
f9330,FunctionExpression:refresh
f9331,Property:getPropertyPriority
f9332,NewExpression:replaceState
f9333,AssignmentExpression:lineNumber
f9334,Property:azimuth
f9335,Literal:progress
f9336,Property:boxObject
f9337,Identifier:serialNumber
f9338,ConditionalExpression:disabled
f9339,Identifier:charCode
f9340,CallExpression:action
f9341,Literal:texSubImage2D
f9342,IfStatement:onplay
f9343,Property:navigationStart
f9344,Literal:Geolocation
f9345,NewExpression:TextTrackList
f9346,AssignmentExpression:sizeY
f9347,MemberExpression:charCodeAt
f9348,ReturnStatement:currentEvent
f9349,FunctionDeclaration:includes
f9350,FunctionDeclaration:pauseOnExit
f9351,Literal:speedOfSound
f9352,Literal:HTMLTableElement
f9353,Identifier:m34
f9354,Literal:amount
f9355,FunctionExpression:caption
f9356,CallExpression:DataView
f9357,MemberExpression:address
f9358,AssignmentExpression:requestData
f9359,Identifier:currentTarget
f9360,Identifier:createMediaKeys
f9361,Literal:rowIndex
f9362,Literal:PaymentItem
f9363,Identifier:framesDecoded
f9364,ArrayExpression:queryCommandSupported
f9365,VariableDeclarator:Headers
f9366,Identifier:acceptCharset
f9367,SequenceExpression:callback
f9368,ConditionalExpression:title
f9369,MemberExpression:requireInteraction
f9370,UnaryExpression:IV
f9371,Literal:createPattern
f9372,ReturnStatement:short
f9373,Property:measure
f9374,MethodDefinition:contains
f9375,Property:bodyUsed
f9376,CallExpression:ontouchmove
f9377,NewExpression:PerformanceObserver
f9378,NewExpression:retry
f9379,Literal:endQuery
f9380,VariableDeclarator:suffix
f9381,AssignmentPattern:error
f9382,CallExpression:CustomEvent
f9383,VariableDeclarator:deleted
f9384,VariableDeclarator:parentElement
f9385,Property:onloading
f9386,VariableDeclarator:getAvailability
f9387,UnaryExpression:JSON
f9388,FunctionExpression:anticlockwise
f9389,AssignmentExpression:pointerout
f9390,AssignmentExpression:eachNode
f9391,VariableDeclarator:contentDocument
f9392,FunctionExpression:appName
f9393,ExpressionStatement:require
f9394,Literal:depthRange
f9395,IfStatement:forward
f9396,Identifier:getResponseHeader
f9397,Property:foo
f9398,BinaryExpression:offsetX
f9399,Literal:org
f9400,NewExpression:values
f9401,Property:plugins
f9402,MemberExpression:AbortError
f9403,ConditionalExpression:includes
f9404,FunctionExpression:setEndAfter
f9405,BinaryExpression:compositionstart
f9406,Identifier:setAttributeNodeNS
f9407,Property:fastSeek
f9408,SwitchStatement:max
f9409,ForInStatement:canvas
f9410,Property:restore
f9411,SwitchCase:var
f9412,MemberExpression:registrations
f9413,TemplateElement:mouseenter
f9414,ConditionalExpression:outerHeight
f9415,AssignmentExpression:nodownload
f9416,SequenceExpression:shape
f9417,FunctionDeclaration:getTime
f9418,Property:Touch
f9419,CallExpression:voice
f9420,ForInStatement:cookie
f9421,Property:p1
f9422,Literal:uniform3ui
f9423,LogicalExpression:links
f9424,CallExpression:HTMLLinkElement
f9425,Identifier:localName
f9426,ArrowFunctionExpression:size
f9427,CallExpression:setStartBefore
f9428,Identifier:VideoTrackList
f9429,MemberExpression:movementY
f9430,ArrayExpression:webkitConvertPointFromPageToNode
f9431,ArrayExpression:component
f9432,FunctionDeclaration:clientId
f9433,ReturnStatement:amplitude
f9434,LogicalExpression:register
f9435,FunctionExpression:appearance
f9436,Identifier:LocalFileSystem
f9437,BinaryExpression:onselectstart
f9438,VariableDeclarator:pseudo
f9439,MemberExpression:onloadeddata
f9440,Identifier:location
f9441,ConditionalExpression:wifi
f9442,Identifier:decodingInfo
f9443,Property:binaryType
f9444,ConditionalExpression:default
f9445,BinaryExpression:InstallTrigger
f9446,Literal:center
f9447,MemberExpression:inherit
f9448,SwitchCase:animationName
f9449,LogicalExpression:image
f9450,ArrayExpression:cancelBubble
f9451,CallExpression:targetTouches
f9452,MemberExpression:offsetParent
f9453,CallExpression:formnovalidate
f9454,ReturnStatement:wheel
f9455,MemberExpression:put
f9456,FunctionExpression:updateWith
f9457,Literal:DOMNodeRemovedFromDocument
f9458,Literal:alphabetic
f9459,FunctionDeclaration:getSelection
f9460,IfStatement:empty
f9461,AssignmentExpression:sampleRate
f9462,VariableDeclarator:onmessage
f9463,MethodDefinition:toggle
f9464,Literal:onenter
f9465,ExpressionStatement:Object
f9466,Literal:VRFieldOfView
f9467,LogicalExpression:sampleRate
f9468,FunctionExpression:buffer
f9469,MemberExpression:INVALID_MODIFICATION_ERR
f9470,BinaryExpression:mediaGroup
f9471,AssignmentExpression:stalled
f9472,FunctionExpression:subscribe
f9473,VariableDeclarator:getTransformFeedbackVarying
f9474,AssignmentExpression:var
f9475,SwitchStatement:privacy
f9476,CallExpression:frame
f9477,Identifier:requestFrame
f9478,Literal:protocols
f9479,MemberExpression:registration
f9480,AssignmentExpression:axes
f9481,ArrayExpression:heading
f9482,ConditionalExpression:sendMessage
f9483,Literal:elevation
f9484,MemberExpression:payloadType
f9485,MemberExpression:twist
f9486,Property:sharpness
f9487,CallExpression:persist
f9488,AssignmentExpression:scale
f9489,Property:setRequestHeader
f9490,CallExpression:currentState
f9491,MemberExpression:appearance
f9492,Property:databases
f9493,Identifier:shippingOptions
f9494,VariableDeclarator:emptied
f9495,AssignmentExpression:select
f9496,Identifier:immutable
f9497,ArrayExpression:true
f9498,ArrayExpression:sdp
f9499,SwitchCase:uninitialized
f9500,SwitchCase:mozfullscreenchange
f9501,BinaryExpression:radiusX
f9502,ArrayExpression:oldURL
f9503,Property:QUOTA_EXCEEDED_ERR
f9504,CallExpression:containerType
f9505,IfStatement:scrollX
f9506,ForInStatement:notify
f9507,SwitchStatement:req
f9508,Literal:positionAlign
f9509,Property:hasStorageAccess
f9510,FunctionDeclaration:clearImmediate
f9511,Identifier:binaryType
f9512,SwitchCase:touchstart
f9513,BinaryExpression:MozMousePixelScroll
f9514,BinaryExpression:PerformanceTiming
f9515,SequenceExpression:documentElement
f9516,Literal:mediagroup
f9517,MemberExpression:vertexAttrib4fv
f9518,ArrayExpression:scrollbars
f9519,MemberExpression:nodes
f9520,Identifier:DOMSettableTokenList
f9521,Literal:buffered
f9522,BinaryExpression:encode
f9523,ArrayExpression:menu
f9524,SwitchCase:timeout
f9525,FunctionExpression:JSON
f9526,Property:low
f9527,ForInStatement:watch
f9528,SwitchCase:node
f9529,CallExpression:table
f9530,FunctionDeclaration:abbr
f9531,Identifier:groupId
f9532,Property:accessibility
f9533,Identifier:ondragexit
f9534,VariableDeclarator:manipulation
f9535,Identifier:frequency
f9536,Property:transport
f9537,Identifier:action
f9538,MemberExpression:CryptoKey
f9539,Literal:position
f9540,Literal:srcElement
f9541,Property:dispatchEvent
f9542,NewExpression:isolated
f9543,VariableDeclarator:renderbufferStorageMultisample
f9544,Identifier:recipient
f9545,ArrayExpression:PaymentRequest
f9546,BinaryExpression:boolean
f9547,CallExpression:Permissions
f9548,BinaryExpression:MutationEvent
f9549,MemberExpression:visibilityState
f9550,BinaryExpression:videoHeight
f9551,Property:SVGPathSegClosePath
f9552,UnaryExpression:order
f9553,LogicalExpression:scrollTo
f9554,WhileStatement:check
f9555,Literal:iframe
f9556,UpdateExpression:retry
f9557,MemberExpression:onselect
f9558,ArrayExpression:hasAttribute
f9559,CallExpression:patternTransform
f9560,Property:idName
f9561,MemberExpression:cors
f9562,NewExpression:control
f9563,Identifier:SVGHKernElement
f9564,SwitchCase:addElement
f9565,BinaryExpression:rtl
f9566,Property:commonAncestorContainer
f9567,WhileStatement:parentElement
f9568,Identifier:msSaveBlob
f9569,Identifier:log
f9570,UnaryExpression:modifiers
f9571,MemberExpression:detach
f9572,IfStatement:negative
f9573,ArrayExpression:rx
f9574,UpdateExpression:copyTo
f9575,Property:stream
f9576,Property:clipboard
f9577,ArrayExpression:prepaid
f9578,CallExpression:contrast
f9579,BinaryExpression:out
f9580,WhileStatement:type
f9581,VariableDeclarator:renderingIntent
f9582,Identifier:origin
f9583,Identifier:DelayNode
f9584,FunctionExpression:createOffer
f9585,FunctionExpression:extractContents
f9586,NewExpression:anticlockwise
f9587,VariableDeclarator:exitFullscreen
f9588,VariableDeclarator:uniformMatrix3x4fv
f9589,BinaryExpression:detail
f9590,Literal:afterprint
f9591,AssignmentExpression:oninput
f9592,MethodDefinition:URL
f9593,ConditionalExpression:installed
f9594,Identifier:getBufferSubData
f9595,Literal:pseudo
f9596,ArrayExpression:manual
f9597,Literal:newVersion
f9598,FunctionDeclaration:newName
f9599,VariableDeclarator:duplicate
f9600,Property:touchstart
f9601,CallExpression:objectStores
f9602,Property:out
f9603,Identifier:VRDisplay
f9604,MemberExpression:AmbientLightSensor
f9605,Identifier:readAsText
f9606,SwitchCase:fill
f9607,SwitchCase:Entry
f9608,LogicalExpression:organization
f9609,NewExpression:jcb
f9610,Property:removeChild
f9611,CallExpression:queryInfo
f9612,SwitchCase:createSession
f9613,Literal:conditionText
f9614,UpdateExpression:contrast
f9615,IfStatement:regionCode
f9616,Identifier:BufferSource
f9617,Literal:copyTexSubImage2D
f9618,UnaryExpression:HTMLDataElement
f9619,Literal:anchorOffset
f9620,SequenceExpression:p4
f9621,Identifier:ORDERED_NODE_SNAPSHOT_TYPE
f9622,ReturnStatement:Keyboard
f9623,FunctionDeclaration:privateKey
f9624,Property:mediaKeys
f9625,VariableDeclarator:cloneRange
f9626,AssignmentExpression:isolated
f9627,MemberExpression:secureConnectionStart
f9628,Identifier:intersectionRatio
f9629,Identifier:volumechange
f9630,Literal:MSCSSMatrix
f9631,Property:bindSampler
f9632,UnaryExpression:p3
f9633,LogicalExpression:canPlayType
f9634,BinaryExpression:MessageEvent
f9635,CallExpression:sign
f9636,CallExpression:removestream
f9637,IfStatement:scrollHeight
f9638,SwitchStatement:rows
f9639,Identifier:initEvent
f9640,Literal:idle
f9641,LogicalExpression:cm
f9642,BinaryExpression:finished
f9643,FunctionDeclaration:user
f9644,BinaryExpression:deltaX
f9645,Property:RTCDTMFSender
f9646,MethodDefinition:openWindow
f9647,ArrayExpression:listener
f9648,MemberExpression:viewBox
f9649,NewExpression:curve
f9650,NewExpression:videoHeight
f9651,Identifier:yChannelSelector
f9652,VariableDeclarator:embed
f9653,MemberExpression:naturalHeight
f9654,ArrayExpression:AudioContext
f9655,VariableDeclarator:persistentState
f9656,ArrayExpression:on
f9657,FunctionDeclaration:maxDistance
f9658,MemberExpression:isTrusted
f9659,MemberExpression:COMPRESSED_RGBA_S3TC_DXT3_EXT
f9660,SwitchStatement:domain
f9661,UnaryExpression:src
f9662,CallExpression:getTracks
f9663,Identifier:loadEventStart
f9664,MemberExpression:SVGTitleElement
f9665,BinaryExpression:sse
f9666,Literal:SecurityError
f9667,FunctionDeclaration:dst
f9668,MemberExpression:createAttribute
f9669,VariableDeclarator:positionX
f9670,MemberExpression:arc
f9671,MethodDefinition:Metadata
f9672,NewExpression:face
f9673,BinaryExpression:HTMLInputElement
f9674,AssignmentExpression:addRule
f9675,VariableDeclarator:tabs
f9676,Literal:onremovetrack
f9677,SwitchCase:tag
f9678,Property:defaultPlaybackRate
f9679,Identifier:HTMLInputElement
f9680,ReturnStatement:margin
f9681,ReturnStatement:activeElement
f9682,ArrayExpression:writeend
f9683,ArrayExpression:NEAREST_MIPMAP_LINEAR
f9684,Identifier:IndexSizeError
f9685,Property:rel
f9686,ForInStatement:attributeName
f9687,Property:skipWaiting
f9688,Literal:diners
f9689,ArrayExpression:authentication
f9690,Literal:supports
f9691,ArrayExpression:timeRemaining
f9692,MemberExpression:formAction
f9693,MemberExpression:InvalidAccessError
f9694,VariableDeclarator:ideal
f9695,BinaryExpression:downlink
f9696,CallExpression:fullscreenchange
f9697,MethodDefinition:prepend
f9698,ArrayExpression:getLayers
f9699,Literal:ResizeObserver
f9700,Property:nextHopProtocol
f9701,Property:optimum
f9702,Literal:createTexture
f9703,ArrayExpression:ondisconnect
f9704,UnaryExpression:wasClean
f9705,SwitchStatement:itemType
f9706,CallExpression:writeend
f9707,ArrayExpression:HTMLLegendElement
f9708,IfStatement:cssRules
f9709,CallExpression:currentScript
f9710,UnaryExpression:caches
f9711,Literal:onblocked
f9712,ArrayExpression:pointerlockerror
f9713,ArrayExpression:setMediaKeys
f9714,ArrayExpression:startAngle
f9715,IfStatement:join
f9716,FunctionExpression:prefix
f9717,NewExpression:operator
f9718,Identifier:Referer
f9719,Literal:integer
f9720,MemberExpression:hasAttributeNS
f9721,BinaryExpression:moveRight
f9722,Literal:previousSibling
f9723,ReturnStatement:wrap
f9724,Literal:RadioNodeList
f9725,Literal:PaymentAddress
f9726,BinaryExpression:pointerenter
f9727,UnaryExpression:scoped
f9728,TemplateLiteral:rows
f9729,IfStatement:on
f9730,Property:initiatorType
f9731,FunctionExpression:append
f9732,NewExpression:application
f9733,CallExpression:in1
f9734,NewExpression:on
f9735,CallExpression:controller
f9736,LogicalExpression:quaternion
f9737,Property:PointerEvent
f9738,ExpressionStatement:Element
f9739,AssignmentExpression:onplaying
f9740,AssignmentPattern:display
f9741,AssignmentExpression:productId
f9742,VariableDeclarator:DOMParser
f9743,AssignmentExpression:formTarget
f9744,FunctionExpression:metaKey
f9745,Literal:shadowColor
f9746,Literal:droppedVideoFrames
f9747,Property:CSSUnknownRule
f9748,ArrowFunctionExpression:suffix
f9749,ReturnStatement:stopped
f9750,Identifier:corruptedVideoFrames
f9751,UnaryExpression:iterations
f9752,ForInStatement:sheet
f9753,FunctionDeclaration:transform
f9754,NewExpression:set
f9755,Identifier:DOMTokenList
f9756,Identifier:on
f9757,Property:lowerBound
f9758,Literal:require
f9759,LogicalExpression:selected
f9760,BinaryExpression:HTMLDivElement
f9761,VariableDeclarator:getFragDataLocation
f9762,FunctionDeclaration:getNotifications
f9763,AssignmentExpression:browser
f9764,CallExpression:put
f9765,BinaryExpression:profile
f9766,ArrayExpression:formMethod
f9767,Literal:PerformanceMark
f9768,CallExpression:selected
f9769,VariableDeclarator:PromiseRejectionEvent
f9770,Identifier:compressedTexImage2D
f9771,ArrayExpression:assignedSlot
f9772,ArrayExpression:ontouchmove
f9773,MemberExpression:onoffline
f9774,AssignmentExpression:coneOuterAngle
f9775,Identifier:XPathResult
f9776,SwitchCase:timing
f9777,CallExpression:draggable
f9778,MemberExpression:dispatchEvent
f9779,FunctionDeclaration:IntersectionObserver
f9780,Literal:usages
f9781,VariableDeclarator:sourceFile
f9782,IfStatement:in
f9783,AssignmentExpression:rel
f9784,IfStatement:placeholder
f9785,Literal:scrollIntoViewIfNeeded
f9786,MemberExpression:OES_texture_half_float_linear
f9787,AssignmentExpression:targetElement
f9788,Property:InvalidModificationError
f9789,Property:uniform3iv
f9790,FunctionExpression:provider
f9791,ExpressionStatement:contextmenu
f9792,MemberExpression:Rect
f9793,ReturnStatement:slide
f9794,VariableDeclarator:selectionEnd
f9795,MemberExpression:get
f9796,FunctionExpression:unwatch
f9797,BinaryExpression:LOADED
f9798,ArrayExpression:POST
f9799,NewExpression:restore
f9800,Identifier:createSVGMatrix
f9801,CallExpression:lineDashOffset
f9802,BinaryExpression:touches
f9803,Literal:clearBufferuiv
f9804,Identifier:samplerParameteri
f9805,NewExpression:NONE
f9806,SwitchCase:DOMNodeInserted
f9807,IfStatement:startContainer
f9808,MemberExpression:ownerElement
f9809,BinaryExpression:IDBDatabase
f9810,SwitchStatement:width
f9811,ReturnStatement:dataavailable
f9812,TemplateLiteral:match
f9813,Identifier:compareDocumentPosition
f9814,VariableDeclarator:pressed
f9815,AssignmentExpression:componentId
f9816,VariableDeclarator:autocapitalize
f9817,MemberExpression:HTMLTextAreaElement
f9818,Literal:CustomEvent
f9819,Identifier:removeEventListener
f9820,Identifier:createSVGPathSegCurvetoCubicSmoothRel
f9821,CallExpression:sourceBuffer
f9822,IfStatement:audio
f9823,ArrayExpression:bgColor
f9824,Identifier:vertexAttrib2fv
f9825,Identifier:getFloatValue
f9826,Identifier:DataChannel
f9827,SequenceExpression:offsetParent
f9828,VariableDeclarator:PX
f9829,Property:milliseconds
f9830,ReturnStatement:AudioTrackList
f9831,VariableDeclarator:getClientRect
f9832,UpdateExpression:hasFocus
f9833,ConditionalExpression:ownerElement
f9834,VariableDeclarator:hasAttributeNS
f9835,BinaryExpression:fileSize
f9836,SwitchCase:Counter
f9837,BinaryExpression:Iterator
f9838,ReturnStatement:value
f9839,UpdateExpression:failed
f9840,Identifier:seed
f9841,SequenceExpression:weight
f9842,MemberExpression:toDataURL
f9843,FunctionExpression:postalCode
f9844,CallExpression:EXT_frag_depth
f9845,Property:identity
f9846,ForInStatement:address
f9847,AssignmentPattern:axis
f9848,Literal:appVersion
f9849,ReturnStatement:lh
f9850,ArrayExpression:xul
f9851,NewExpression:caption
f9852,CallExpression:json
f9853,ArrayExpression:SVGPathSegList
f9854,MemberExpression:panningModel
f9855,SwitchStatement:txt
f9856,FunctionDeclaration:clone
f9857,NewExpression:SVGPathSegCurvetoQuadraticRel
f9858,MemberExpression:forms
f9859,CallExpression:authentication
f9860,Identifier:velocityY
f9861,Identifier:blendFunc
f9862,CallExpression:multiply
f9863,LogicalExpression:tooLong
f9864,IfStatement:loginUrl
f9865,MemberExpression:idl
f9866,LogicalExpression:cssRules
f9867,MemberExpression:rangeMin
f9868,MemberExpression:overflow
f9869,CallExpression:MSGestureChange
f9870,VariableDeclarator:both
f9871,BinaryExpression:transceiver
f9872,CallExpression:border
f9873,BinaryExpression:WebGL2RenderingContext
f9874,Property:pointerup
f9875,MetaProperty:new
f9876,Identifier:parse
f9877,MemberExpression:suffix
f9878,MemberExpression:tooShort
f9879,ForInStatement:offset
f9880,Identifier:explicitOriginalTarget
f9881,Identifier:imageWidth
f9882,Identifier:didTimeout
f9883,Literal:lengthComputable
f9884,Property:href
f9885,Property:onunhandledrejection
f9886,MemberExpression:defaultPrevented
f9887,BinaryExpression:availLeft
f9888,FunctionDeclaration:near
f9889,Identifier:checkbox
f9890,BinaryExpression:dopplerFactor
f9891,ArrayExpression:TextTrackCueList
f9892,MemberExpression:onbeforescriptexecute
f9893,AssignmentExpression:nonzero
f9894,MemberExpression:frozen
f9895,NewExpression:fy
f9896,FunctionExpression:hasFocus
f9897,NewExpression:touchmove
f9898,ReturnStatement:passive
f9899,Literal:version
f9900,LogicalExpression:BlobBuilder
f9901,Identifier:readBuffer
f9902,Property:apply
f9903,BinaryExpression:getElementById
f9904,VariableDeclarator:bound
f9905,ArrayExpression:labels
f9906,BinaryExpression:char
f9907,VariableDeclarator:if
f9908,ConditionalExpression:rp
f9909,ConditionalExpression:imageWidth
f9910,BinaryExpression:sinkId
f9911,MemberExpression:sortingCode
f9912,AssignmentExpression:navigate
f9913,ArrayExpression:emptied
f9914,Identifier:DeviceOrientationEvent
f9915,VariableDeclarator:actions
f9916,AssignmentExpression:animate
f9917,ConditionalExpression:context
f9918,MemberExpression:animation
f9919,Identifier:createObserver
f9920,Property:forms
f9921,ClassDeclaration:TypeError
f9922,LogicalExpression:ownerDocument
f9923,Property:enqueue
f9924,VariableDeclarator:getParent
f9925,Literal:current
f9926,MemberExpression:callback
f9927,Identifier:moveBy
f9928,AssignmentExpression:keepalive
f9929,TemplateElement:submit
f9930,ArrayExpression:ondevicemotion
f9931,Property:prop
f9932,SwitchCase:setAttribute
f9933,BinaryExpression:sync
f9934,SequenceExpression:absolute
f9935,FunctionDeclaration:foundation
f9936,FunctionExpression:getRegistration
f9937,BinaryExpression:VersionError
f9938,Identifier:MessageError
f9939,UnaryExpression:pose
f9940,IfStatement:maxLength
f9941,NewExpression:Enabled
f9942,BinaryExpression:anchorNode
f9943,VariableDeclarator:language
f9944,ReturnStatement:resultIndex
f9945,ConditionalExpression:allowFullscreen
f9946,Property:FILTER_ACCEPT
f9947,MemberExpression:MessageChannel
f9948,ReturnStatement:unsubscribe
f9949,Property:depthMask
f9950,IfStatement:unmute
f9951,MemberExpression:fullscreenElement
f9952,Identifier:TextEncoder
f9953,FunctionDeclaration:endContainer
f9954,NewExpression:mapping
f9955,CallExpression:port1
f9956,Identifier:assert
f9957,BinaryExpression:transition
f9958,NewExpression:version
f9959,ForInStatement:prefix
f9960,BinaryExpression:onopen
f9961,Property:caller
f9962,Literal:scroll
f9963,BinaryExpression:reason
f9964,IfStatement:playing
f9965,ConditionalExpression:elapsedTime
f9966,MemberExpression:DeviceOrientationEvent
f9967,ArrayExpression:behavior
f9968,MemberExpression:startup
f9969,CallExpression:unobserve
f9970,Property:publicId
f9971,FunctionExpression:charCode
f9972,FunctionDeclaration:onreadystatechange
f9973,Literal:styleSheet
f9974,ForInStatement:propertyName
f9975,Property:SHOW_TEXT
f9976,BinaryExpression:grammars
f9977,NewExpression:onkeyup
f9978,CallExpression:parseFromString
f9979,NewExpression:maxLength
f9980,Property:fieldOfView
f9981,SwitchCase:reject
f9982,IfStatement:download
f9983,ReturnStatement:flush
f9984,Identifier:MediaKeyMessageEvent
f9985,LogicalExpression:animation
f9986,FunctionDeclaration:lighten
f9987,CallExpression:activeSourceBuffers
f9988,AssignmentExpression:performance
f9989,Literal:types
f9990,MemberExpression:symbols
f9991,FunctionDeclaration:anchors
f9992,VariableDeclarator:mark
f9993,FunctionDeclaration:Storage
f9994,TemplateElement:load
f9995,CallExpression:productVersion
f9996,ConditionalExpression:domain
f9997,FunctionDeclaration:mm
f9998,AssignmentExpression:Integer
f9999,LogicalExpression:active
f10000,MethodDefinition:amount
f10001,VariableDeclarator:getParameters
f10002,ReturnStatement:succeeded
f10003,Literal:onappinstalled
f10004,LogicalExpression:pushManager
f10005,Identifier:maxActions
f10006,AssignmentExpression:Coordinates
f10007,Identifier:opened
f10008,VariableDeclarator:openWindow
f10009,CallExpression:over
f10010,SequenceExpression:localStorage
f10011,BinaryExpression:lastModifiedDate
f10012,MemberExpression:MediaQueryList
f10013,SwitchCase:shippingaddresschange
f10014,ConditionalExpression:sessionStorage
f10015,ArrowFunctionExpression:type
f10016,SwitchCase:dppx
f10017,MemberExpression:SUPPORTS_RULE
f10018,VariableDeclarator:update
f10019,NewExpression:m21
f10020,UnaryExpression:layout
f10021,MemberExpression:baseLatency
f10022,Identifier:high
f10023,Literal:cookieEnabled
f10024,Identifier:sample
f10025,BinaryExpression:focusin
f10026,CallExpression:createShader
f10027,Literal:sampleSize
f10028,CallExpression:replaceChild
f10029,Property:setServerCertificate
f10030,Literal:fr
f10031,IfStatement:sort
f10032,Identifier:initCompositionEvent
f10033,NewExpression:end
f10034,SequenceExpression:services
f10035,Literal:setOrientation
f10036,ClassExpression:target
f10037,BinaryExpression:CSSRuleList
f10038,Identifier:MIDIInputMap
f10039,NewExpression:pointerover
f10040,VariableDeclarator:ReadableStreamBYOBRequest
f10041,ConditionalExpression:email
f10042,Identifier:mozAnimationStartTime
f10043,ArrayExpression:integer
f10044,MemberExpression:hasAttribute
f10045,MemberExpression:copyTexImage2D
f10046,VariableDeclarator:frameRate
f10047,AssignmentExpression:IntersectionObserverEntry
f10048,BinaryExpression:OES_texture_float_linear
f10049,ArrowFunctionExpression:link
f10050,Identifier:whatToShow
f10051,Literal:success
f10052,Property:cardSecurityCode
f10053,Property:nowrap
f10054,VariableDeclarator:scroll
f10055,Identifier:getDevices
f10056,ReturnStatement:scripts
f10057,BinaryExpression:sendMessage
f10058,Property:encrypted
f10059,Literal:getTracks
f10060,Literal:mozFullScreenEnabled
f10061,BinaryExpression:connect
f10062,LogicalExpression:locked
f10063,ConditionalExpression:rowSpan
f10064,Identifier:sourceBuffer
f10065,ForInStatement:register
f10066,Identifier:getQuery
f10067,Identifier:load
f10068,CallExpression:webkitdirectory
f10069,ArrayExpression:strokeStyle
f10070,Literal:stalled
f10071,AssignmentExpression:vertical
f10072,LogicalExpression:required
f10073,MemberExpression:before
f10074,FunctionDeclaration:sorted
f10075,ArrowFunctionExpression:mode
f10076,Identifier:encodings
f10077,ReturnStatement:security
f10078,SequenceExpression:url
f10079,Property:onwebkittransitionend
f10080,ConditionalExpression:ch
f10081,Identifier:SourceBufferList
f10082,CallExpression:filesystem
f10083,Property:MediaKeySystemAccess
f10084,Identifier:setStdDeviation
f10085,Property:negative
f10086,Identifier:parseFromString
f10087,BinaryExpression:EventSource
f10088,VariableDeclarator:record
f10089,CallExpression:createSession
f10090,FunctionDeclaration:supports
f10091,Identifier:mozGetUserMedia
f10092,LogicalExpression:constructor
f10093,Property:scrollHeight
f10094,Identifier:onmousedown
f10095,VariableDeclarator:read
f10096,BinaryExpression:valueType
f10097,Identifier:respondWith
f10098,ReturnStatement:paymentMethod
f10099,VariableDeclarator:installing
f10100,LogicalExpression:scheme
f10101,CallExpression:uniform1fv
f10102,VariableDeclarator:length
f10103,Property:voiceURI
f10104,ConditionalExpression:save
f10105,Literal:xMinYMin
f10106,Property:CDATA_SECTION_NODE
f10107,FunctionExpression:createRange
f10108,NewExpression:radio
f10109,CallExpression:getSenders
f10110,UnaryExpression:newValue
f10111,Property:WebVR
f10112,MemberExpression:leftBounds
f10113,AssignmentExpression:rp
f10114,MemberExpression:inputBuffer
f10115,LogicalExpression:content
f10116,Identifier:totalTaskCount
f10117,ReturnStatement:REGION
f10118,Literal:colSpan
f10119,MemberExpression:RTCTrackEvent
f10120,BinaryExpression:altitude
f10121,FunctionDeclaration:formAction
f10122,MemberExpression:ry
f10123,ConditionalExpression:Crypto
f10124,UnaryExpression:events
f10125,VariableDeclarator:systemLanguage
f10126,VariableDeclarator:pulse
f10127,ArrayExpression:buttons
f10128,MemberExpression:sizeToContent
f10129,ArrayExpression:getTexParameter
f10130,ConditionalExpression:cm
f10131,MemberExpression:requestsReceived
f10132,BinaryExpression:selectstart
f10133,UnaryExpression:subtree
f10134,VariableDeclarator:instanceof
f10135,LogicalExpression:typeName
f10136,Identifier:javaEnabled
f10137,BinaryExpression:toJSON
f10138,Literal:persist
f10139,MemberExpression:containerSrc
f10140,UnaryExpression:void
f10141,MethodDefinition:offsetTop
f10142,SwitchCase:history
f10143,ArrayExpression:RTCRtpSender
f10144,FunctionDeclaration:cache
f10145,ArrayExpression:backward
f10146,FunctionDeclaration:dispatchEvent
f10147,TemplateLiteral:foo
f10148,MemberExpression:idName
f10149,Property:handleIntersect
f10150,Property:DataTransferItemList
f10151,UpdateExpression:prefix
f10152,LogicalExpression:isSupported
f10153,AssignmentExpression:innerText
f10154,VariableDeclarator:aborted
f10155,MethodDefinition:getBounds
f10156,IfStatement:stop
f10157,Literal:port1
f10158,Property:SVGFEDiffuseLightingElement
f10159,Identifier:wholeText
f10160,IfStatement:performance
f10161,IfStatement:tabIndex
f10162,LogicalExpression:hashchange
f10163,NewExpression:platform
f10164,Literal:KeyOperation
f10165,MethodDefinition:getTracks
f10166,LogicalExpression:timeStamp
f10167,Property:offsetNode
f10168,AssignmentExpression:upgrade
f10169,UnaryExpression:overflow
f10170,FunctionDeclaration:setCustomValidity
f10171,MemberExpression:innerHeight
f10172,Identifier:close
f10173,FunctionDeclaration:insertRule
f10174,Literal:checkFramebufferStatus
f10175,ArrayExpression:plugins
f10176,IfStatement:px
f10177,LogicalExpression:items
f10178,ReturnStatement:outerWidth
f10179,SwitchStatement:protocol
f10180,Literal:dirName
f10181,FunctionExpression:getParent
f10182,Property:featureSettings
f10183,Identifier:getUserData
f10184,ArrayExpression:replace
f10185,Property:mozCancelFullScreen
f10186,NewExpression:locale
f10187,FunctionDeclaration:matrix
f10188,MemberExpression:clearParameters
f10189,FunctionDeclaration:equals
f10190,SwitchCase:NodeList
f10191,UpdateExpression:multiple
f10192,LogicalExpression:sidebar
f10193,ConditionalExpression:writeln
f10194,CallExpression:reversed
f10195,LogicalExpression:resultType
f10196,SwitchCase:exportKey
f10197,ReturnStatement:Int32Array
f10198,IfStatement:milliseconds
f10199,BinaryExpression:setTimeout
f10200,Literal:SVGAElement
f10201,MemberExpression:vertexAttrib4f
f10202,Property:domainLookupEnd
f10203,NewExpression:parentNode
f10204,CallExpression:role
f10205,CallExpression:offsetY
f10206,SwitchStatement:hostname
f10207,AssignmentExpression:pitch
f10208,ForInStatement:base
f10209,Literal:sendMessage
f10210,ConditionalExpression:onmouseout
f10211,NewExpression:gamepad
f10212,ConditionalExpression:moz
f10213,IfStatement:argument
f10214,UnaryExpression:silent
f10215,Literal:force
f10216,Literal:mozRequestAnimationFrame
f10217,AssignmentExpression:scrollBy
f10218,CallExpression:WEBGL_compressed_texture_etc
f10219,Property:storeNames
f10220,AssignmentExpression:History
f10221,ArrayExpression:QueryInterface
f10222,Property:HTMLHRElement
f10223,VariableDeclarator:salt
f10224,CatchClause:gl
f10225,Property:methodData
f10226,ConditionalExpression:transitionend
f10227,SwitchCase:valign
f10228,Property:setAttributeNS
f10229,MemberExpression:readyState
f10230,Literal:gathering
f10231,ReturnStatement:maxMessageSize
f10232,IfStatement:prototype
f10233,Property:WebGLProgram
f10234,Identifier:bindBuffer
f10235,UnaryExpression:download
f10236,AssignmentExpression:cssFloat
f10237,AssignmentExpression:fy
f10238,Property:register
f10239,VariableDeclarator:subscriptionId
f10240,ReturnStatement:rect
f10241,BinaryExpression:msSaveBlob
f10242,Identifier:btoa
f10243,Property:iceRestart
f10244,Literal:go
f10245,AssignmentExpression:notify
f10246,Property:onloadend
f10247,BinaryExpression:observe
f10248,AssignmentExpression:task
f10249,ArrayExpression:clearResourceTimings
f10250,Identifier:createMediaStreamDestination
f10251,Property:removeAttributeNS
f10252,CallExpression:video
f10253,ArrayExpression:m32
f10254,UnaryExpression:activate
f10255,VariableDeclarator:deadline
f10256,AssignmentExpression:appName
f10257,MemberExpression:setEnd
f10258,MemberExpression:grabFrame
f10259,UnaryExpression:regions
f10260,AssignmentExpression:toggle
f10261,SwitchCase:writeln
f10262,LogicalExpression:unmute
f10263,Identifier:isContentEditable
f10264,IfStatement:component
f10265,AssignmentExpression:cache
f10266,ArrayExpression:TextTrackCue
f10267,LogicalExpression:HTMLCanvasElement
f10268,MemberExpression:INVALID_CHARACTER_ERR
f10269,SwitchStatement:contentType
f10270,LogicalExpression:CSSRuleList
f10271,Literal:addRule
f10272,ConditionalExpression:parameters
f10273,TemplateLiteral:number
f10274,AssignmentExpression:src
f10275,MemberExpression:px
f10276,CallExpression:clipPathUnits
f10277,ArrayExpression:ELEMENT_NODE
f10278,AssignmentExpression:expires
f10279,CallExpression:MSCandidateWindowHide
f10280,Property:wmin
f10281,SwitchCase:Console
f10282,ArrayExpression:noValidate
f10283,ArrayExpression:lowerBound
f10284,Identifier:HTMLHeadingElement
f10285,AssignmentExpression:oncomplete
f10286,BinaryExpression:operator
f10287,AssignmentExpression:x2
f10288,CallExpression:srcdoc
f10289,ForInStatement:cm
f10290,BinaryExpression:attributeStyleMap
f10291,Identifier:port
f10292,AssignmentExpression:originalTarget
f10293,ReturnStatement:minLength
f10294,ConditionalExpression:disposition
f10295,BinaryExpression:pointerdown
f10296,VariableDeclarator:mouseout
f10297,UpdateExpression:length
f10298,MemberExpression:touchmove
f10299,MemberExpression:domainLookupEnd
f10300,CallExpression:wasClean
f10301,Identifier:createQuery
f10302,MemberExpression:accept_languages
f10303,UpdateExpression:target
f10304,MemberExpression:candidateType
f10305,ConditionalExpression:video
f10306,LogicalExpression:custom
f10307,UnaryExpression:x2
f10308,SwitchStatement:fill
f10309,VariableDeclarator:unionpay
f10310,Property:verify
f10311,NewExpression:username
f10312,AssignmentExpression:brightness
f10313,ReturnStatement:stringValue
f10314,Literal:DATA_ERR
f10315,FunctionExpression:claim
f10316,MemberExpression:OES_standard_derivatives
f10317,Literal:ondragover
f10318,FunctionDeclaration:InvalidCharacterError
f10319,MemberExpression:MAX
f10320,FunctionDeclaration:replaceChild
f10321,Identifier:downDegrees
f10322,Literal:illuminance
f10323,Identifier:PromiseResolver
f10324,FunctionExpression:contextmenu
f10325,SequenceExpression:connection
f10326,ArrayExpression:rotate
f10327,Property:oncomplete
f10328,IfStatement:aspectRatio
f10329,CallExpression:butt
f10330,UnaryExpression:finished
f10331,CallExpression:transition
f10332,Identifier:scripts
f10333,CallExpression:requestAnimationFrame
f10334,Literal:codecs
f10335,Property:SVGAnimatedPoints
f10336,ArrayExpression:0xf0
f10337,ArrayExpression:storageManager
f10338,Literal:attr
f10339,Identifier:SRGB8
f10340,VariableDeclarator:headers
f10341,CallExpression:maximumAge
f10342,FunctionExpression:measure
f10343,MemberExpression:inputs
f10344,FunctionDeclaration:center
f10345,MemberExpression:surroundContents
f10346,CallExpression:playbackState
f10347,Literal:worker
f10348,IfStatement:HTMLElement
f10349,LogicalExpression:match
f10350,UnaryExpression:up
f10351,ReturnStatement:ResizeObserverEntry
f10352,AssignmentExpression:dragenter
f10353,LogicalExpression:cursor
f10354,MemberExpression:down
f10355,ArrayExpression:getNotifications
f10356,IfStatement:invalid
f10357,CallExpression:candidateType
f10358,IfStatement:oncomplete
f10359,Literal:getDisplayMedia
f10360,ConditionalExpression:input
f10361,CallExpression:getElementsByTagNameNS
f10362,Property:InstallEvent
f10363,VariableDeclarator:endQuery
f10364,ArrayExpression:jcb
f10365,FunctionDeclaration:doctype
f10366,AssignmentExpression:browserLanguage
f10367,SequenceExpression:inactive
f10368,Property:Array
f10369,Property:appearance
f10370,Property:SVGAltGlyphDefElement
f10371,Identifier:getAsFile
f10372,Identifier:connection
f10373,NewExpression:transitionend
f10374,Identifier:reportValidity
f10375,LogicalExpression:version
f10376,MemberExpression:replaceData
f10377,MemberExpression:inactive
f10378,SwitchCase:isId
f10379,Literal:onscroll
f10380,Property:\n
f10381,Literal:generateCertificate
f10382,Literal:CharacterData
f10383,FunctionDeclaration:localStorage
f10384,ArrayExpression:if
f10385,NewExpression:any
f10386,MemberExpression:for
f10387,MemberExpression:CharacterData
f10388,ConditionalExpression:WebKitCSSMatrix
f10389,CallExpression:HTMLSourceElement
f10390,ArrayExpression:CM
f10391,ArrayExpression:iterations
f10392,ForInStatement:buttons
f10393,VariableDeclarator:example
f10394,FunctionExpression:submit
f10395,NewExpression:delay
f10396,MemberExpression:RTCDTMFSender
f10397,VariableDeclarator:isFinal
f10398,ArrayExpression:onmousedown
f10399,SwitchCase:pause
f10400,AssignmentExpression:assign
f10401,MethodDefinition:username
f10402,BinaryExpression:getParameter
f10403,ArrayExpression:internalSubset
f10404,Property:pointsOfInterest
f10405,IfStatement:port
f10406,LogicalExpression:currentState
f10407,ArrowFunctionExpression:languageCode
f10408,FunctionDeclaration:NamedNodeMap
f10409,Identifier:ArrayBufferView
f10410,VariableDeclarator:mousewheel
f10411,Literal:MediaError
f10412,IfStatement:started
f10413,ArrayExpression:dragexit
f10414,Identifier:SVGFEMergeNodeElement
f10415,Property:fftSize
f10416,BinaryExpression:getBoundingClientRect
f10417,SwitchCase:rules
f10418,Literal:domContentLoadedEventEnd
f10419,NewExpression:MediaRecorder
f10420,Identifier:truncate
f10421,AssignmentExpression:isIntersecting
f10422,CallExpression:dpi
f10423,UnaryExpression:navigate
f10424,ArrayExpression:animation
f10425,FunctionDeclaration:unlock
f10426,IfStatement:success
f10427,Identifier:SVGFEDistantLightElement
f10428,MemberExpression:stepUp
f10429,AssignmentExpression:canvas
f10430,UpdateExpression:cx
f10431,AssignmentExpression:offset
f10432,ConditionalExpression:encrypted
f10433,MemberExpression:MediaMetadata
f10434,MemberExpression:MIN_EXT
f10435,ArrayExpression:sourceFile
f10436,MemberExpression:scale3d
f10437,AssignmentExpression:flush
f10438,Property:effectAllowed
f10439,UnaryExpression:provider
f10440,Literal:keyCode
f10441,Literal:cssText
f10442,Literal:rtl
f10443,MemberExpression:createEvent
f10444,SequenceExpression:performance
f10445,ArrowFunctionExpression:cookie
f10446,SwitchCase:hint
f10447,SwitchCase:formData
f10448,MemberExpression:drop
f10449,ArrayExpression:KeyboardEvent
f10450,MemberExpression:releaseCapture
f10451,BinaryExpression:Int32Array
f10452,UnaryExpression:stringValue
f10453,VariableDeclarator:languages
f10454,Literal:manipulation
f10455,Identifier:xul
f10456,FunctionDeclaration:autofocus
f10457,LogicalExpression:media
f10458,UnaryExpression:sub
f10459,Property:byteOffset
f10460,Identifier:shadowColor
f10461,Identifier:delay
f10462,Identifier:getCounterValue
f10463,Identifier:COMPRESSED_RGBA_PVRTC_2BPPV1_IMG
f10464,CallExpression:boundingClientRect
f10465,CallExpression:ProgressEvent
f10466,VariableDeclarator:handle
f10467,Identifier:IDBIndex
f10468,CallExpression:contentType
f10469,AssignmentExpression:now
f10470,VariableDeclarator:channels
f10471,BinaryExpression:namespaceURI
f10472,SwitchStatement:label
f10473,FunctionDeclaration:EntityReference
f10474,MemberExpression:ondevicelight
f10475,Identifier:Math
f10476,MemberExpression:vertexShader
f10477,CallExpression:relay
f10478,MemberExpression:desiredSize
f10479,LogicalExpression:eventHandler
f10480,CallExpression:BroadcastChannel
f10481,LogicalExpression:Position
f10482,ReturnStatement:localName
f10483,Property:threshold
f10484,ConditionalExpression:XMLHttpRequest
f10485,Property:cellIndex
f10486,Identifier:ExtendableMessageEvent
f10487,Literal:bindRenderbuffer
f10488,FunctionDeclaration:long
f10489,Literal:surfaceScale
f10490,IfStatement:gl
f10491,VariableDeclarator:VideoTrackList
f10492,Identifier:CSSRule
f10493,ArrayExpression:createProgram
f10494,VariableDeclarator:charging
f10495,Literal:zoomAndPan
f10496,Identifier:DOM_DELTA_LINE
f10497,FunctionDeclaration:createElementNS
f10498,Identifier:ping
f10499,VariableDeclarator:sourceopen
f10500,IfStatement:isComposing
f10501,ArrayExpression:parseFromString
f10502,IfStatement:release
f10503,BinaryExpression:NEXT
f10504,UnaryExpression:gl
f10505,SwitchCase:dragend
f10506,FunctionDeclaration:m41
f10507,CallExpression:resourcetimingbufferfull
f10508,Property:filterNumber
f10509,FunctionExpression:unlock
f10510,Identifier:deleteTransformFeedback
f10511,CallExpression:redundant
f10512,ArrayExpression:groupCollapsed
f10513,SwitchCase:latency
f10514,Identifier:areas
f10515,ConditionalExpression:actions
f10516,VariableDeclarator:menubar
f10517,SequenceExpression:finished
f10518,LogicalExpression:default
f10519,Literal:stretch
f10520,ConditionalExpression:drawArraysInstancedANGLE
f10521,Literal:contains
f10522,BinaryExpression:dragleave
f10523,Property:SVGFEPointLightElement
f10524,Identifier:SVGGraphicsElement
f10525,IfStatement:domain
f10526,CallExpression:handler
f10527,AssignmentExpression:activated
f10528,MemberExpression:encodings
f10529,Literal:matrixTransform
f10530,VariableDeclarator:NONE
f10531,ReturnStatement:video
f10532,MemberExpression:SVGPathSegLinetoHorizontalAbs
f10533,BinaryExpression:animation
f10534,UnaryExpression:find
f10535,UpdateExpression:nonce
f10536,MemberExpression:onresize
f10537,BinaryExpression:boundary
f10538,Property:lastRequestTimestamp
f10539,MemberExpression:getFrequencyResponse
f10540,Literal:suffixes
f10541,ArrayExpression:getUniformLocation
f10542,UpdateExpression:stop
f10543,Property:HTMLBRElement
f10544,MemberExpression:NodeList
f10545,ReturnStatement:city
f10546,CallExpression:NavigatorGeolocation
f10547,Property:isContentEditable
f10548,Property:SHOW_DOCUMENT
f10549,BinaryExpression:channel
f10550,AssignmentExpression:displayId
f10551,CallExpression:consentRequestsSent
f10552,ArrayExpression:dblclick
f10553,Property:resource
f10554,Literal:name
f10555,Identifier:CSSKeyframeRule
f10556,VariableDeclarator:getShaderPrecisionFormat
f10557,ArrayExpression:afterscriptexecute
f10558,CallExpression:oncanplaythrough
f10559,SwitchCase:ctx
f10560,LogicalExpression:currentTransform
f10561,Property:InstallTrigger
f10562,Literal:slot
f10563,Property:sizes
f10564,Property:TextEncoder
f10565,Literal:frontFace
f10566,FunctionExpression:videoHeight
f10567,UnaryExpression:PromiseRejectionEvent
f10568,ConditionalExpression:currentScript
f10569,AssignmentExpression:muted
f10570,Literal:MediaKeySession
f10571,CallExpression:gatt
f10572,AssignmentExpression:InvalidAccessError
f10573,SwitchStatement:detail
f10574,FunctionExpression:getState
f10575,MemberExpression:uniform3f
f10576,ConditionalExpression:onmouseup
f10577,VariableDeclarator:terminate
f10578,NewExpression:DragEvent
f10579,MemberExpression:importStylesheet
f10580,MemberExpression:mozTextStyle
f10581,AssignmentPattern:force
f10582,Literal:ctx
f10583,BinaryExpression:percent
f10584,NewExpression:Media
f10585,ConditionalExpression:success
f10586,ConditionalExpression:never
f10587,LogicalExpression:strokeStyle
f10588,UnaryExpression:HTMLScriptElement
f10589,Literal:NotFoundError
f10590,MethodDefinition:query
f10591,CallExpression:RGBColor
f10592,Property:activeCues
f10593,SwitchCase:caller
f10594,AssignmentExpression:setAttribute
f10595,MemberExpression:boolean
f10596,MemberExpression:initStorageEvent
f10597,Literal:RTCIceTransport
f10598,Literal:bindVertexArray
f10599,ConditionalExpression:detachEvent
f10600,Property:charset
f10601,CatchClause:ch
f10602,BinaryExpression:th
f10603,MemberExpression:skewX
f10604,Identifier:currentStyle
f10605,VariableDeclarator:linkColor
f10606,UnaryExpression:bottom
f10607,CallExpression:sinkId
f10608,CallExpression:chargingTime
f10609,BinaryExpression:absolute
f10610,AssignmentExpression:lName
f10611,AssignmentExpression:handleEvent
f10612,CallExpression:valueOf
f10613,MethodDefinition:preload
f10614,MemberExpression:insertDTMF
f10615,BinaryExpression:nested
f10616,Property:requestPayerPhone
f10617,ConditionalExpression:onexit
f10618,BinaryExpression:count
f10619,AssignmentExpression:items
f10620,Identifier:var
f10621,Identifier:onspeechend
f10622,FunctionExpression:iframe
f10623,Literal:languages
f10624,MemberExpression:requestFrame
f10625,Property:startTime
f10626,LogicalExpression:mediaType
f10627,MemberExpression:SVGPathSegCurvetoCubicSmoothRel
f10628,AssignmentExpression:rid
f10629,MethodDefinition:scrollTo
f10630,ArrayExpression:lineJoin
f10631,UnaryExpression:double
f10632,CallExpression:showModalDialog
f10633,CallExpression:parameters
f10634,LogicalExpression:POST
f10635,Identifier:currentEvent
f10636,NewExpression:percent
f10637,Identifier:host
f10638,Identifier:tag
f10639,ArrayExpression:loadstart
f10640,FunctionExpression:confirm
f10641,LogicalExpression:void
f10642,UnaryExpression:readonly
f10643,FunctionDeclaration:up
f10644,BinaryExpression:detach
f10645,ForInStatement:clone
f10646,Literal:closed
f10647,VariableDeclarator:ontimeupdate
f10648,NewExpression:prompt
f10649,CallExpression:compositionupdate
f10650,IfStatement:isReload
f10651,NewExpression:collapse
f10652,LogicalExpression:Uint8ClampedArray
f10653,CallExpression:sample
f10654,BinaryExpression:textTrack
f10655,Identifier:ratio
f10656,ConditionalExpression:getComputedStyle
f10657,Property:AnimationPlayer
f10658,MemberExpression:collapseToStart
f10659,Identifier:paste
f10660,NewExpression:attributes
f10661,Literal:uniform4uiv
f10662,Identifier:elementFromPoint
f10663,LogicalExpression:dblclick
f10664,MemberExpression:preventBubble
f10665,IfStatement:then
f10666,VariableDeclarator:billingAddress
f10667,LogicalExpression:addEventListener
f10668,VariableDeclarator:success
f10669,MemberExpression:ServiceWorkerGlobalScope
f10670,ConditionalExpression:command
f10671,Property:SVGFilterPrimitiveStandardAttributes
f10672,ArrayExpression:DocumentFragment
f10673,CallExpression:hasAttributeNS
f10674,BinaryExpression:touchleave
f10675,ArrayExpression:EXT_sRGB
f10676,Identifier:endAngle
f10677,MemberExpression:dataTransfer
f10678,MemberExpression:systemLanguage
f10679,SwitchCase:mousewheel
f10680,AssignmentExpression:IN
f10681,Literal:console
f10682,FunctionExpression:apply
f10683,ReturnStatement:custom
f10684,Identifier:SVGCSSRule
f10685,UnaryExpression:milliseconds
f10686,MemberExpression:onerror
f10687,AssignmentExpression:sdp
f10688,ForInStatement:from
f10689,NewExpression:DOMRect
f10690,Identifier:listener
f10691,ReturnStatement:newName
f10692,Identifier:SVGFEConvolveMatrixElement
f10693,SwitchCase:item
f10694,SwitchCase:types
f10695,MemberExpression:ondrop
f10696,Literal:longDesc
f10697,TemplateLiteral:dir
f10698,AssignmentExpression:transmission
f10699,VariableDeclarator:parseFromString
f10700,FunctionExpression:metadata
f10701,ConditionalExpression:Animation
f10702,FunctionDeclaration:icon
f10703,NewExpression:InvalidStateError
f10704,SwitchCase:smooth
f10705,SequenceExpression:animation
f10706,AssignmentPattern:POST
f10707,ReturnStatement:left
f10708,ReturnStatement:Report
f10709,IfStatement:strokeRect
f10710,CallExpression:StorageEvent
f10711,BinaryExpression:oncopy
f10712,Literal:onwebkitanimationstart
f10713,CallExpression:billingAddress
f10714,SwitchCase:nested
f10715,VariableDeclarator:archive
f10716,VariableDeclarator:shape
f10717,Identifier:button
f10718,Property:PRESERVEASPECTRATIO
f10719,FunctionExpression:defaultPlaybackRate
f10720,AssignmentExpression:watch
f10721,NewExpression:connectionstatechange
f10722,Identifier:chunks
f10723,Property:BOOLEAN_TYPE
f10724,CallExpression:scrollY
f10725,MemberExpression:storageQuota
f10726,VariableDeclarator:taskList
f10727,SwitchCase:alpha
f10728,AssignmentExpression:requestsReceived
f10729,Literal:align
f10730,ReturnStatement:login
f10731,Property:enqueueTask
f10732,ThrowStatement:options
f10733,SwitchCase:fetch
f10734,Property:compareNode
f10735,ConditionalExpression:selectionchange
f10736,CallExpression:globalStorage
f10737,Property:cartebancaire
f10738,Identifier:CSSMediaRule
f10739,FunctionDeclaration:bubbles
f10740,MemberExpression:ontouchmove
f10741,FunctionExpression:getComputedStyle
f10742,ArrayExpression:Integer
f10743,Identifier:dateTime
f10744,Literal:connections
f10745,VariableDeclarator:mozilla
f10746,BinaryExpression:TextTrackList
f10747,Property:initKeyEvent
f10748,IfStatement:additionalData
f10749,MethodDefinition:storage
f10750,Literal:FileWriter
f10751,NewExpression:sessionStorage
f10752,Literal:domain
f10753,CallExpression:onkeydown
f10754,ArrayExpression:iso
f10755,Literal:cssFloat
f10756,ThrowStatement:ii
f10757,IfStatement:pt
f10758,ReturnStatement:BlobBuilder
f10759,Property:appVersion
f10760,CallExpression:msExitFullscreen
f10761,UnaryExpression:data
f10762,CallExpression:onaddstream
f10763,ArrayExpression:sessionStorage
f10764,NewExpression:TouchEvent
f10765,SwitchCase:mute
f10766,ReturnStatement:colSpan
f10767,Identifier:HTMLBaseElement
f10768,Identifier:USVString
f10769,AssignmentExpression:pageshow
f10770,AssignmentPattern:speed
f10771,AssignmentExpression:tagName
f10772,MemberExpression:useMap
f10773,SequenceExpression:passive
f10774,Literal:notify
f10775,Property:animatedInstanceRoot
f10776,ArrayExpression:radiogroup
f10777,ArrayExpression:shadowOffsetY
f10778,ConditionalExpression:strokeRect
f10779,BinaryExpression:lock
f10780,IfStatement:containerId
f10781,Identifier:__noSuchMethod__
f10782,SwitchStatement:display
f10783,UnaryExpression:relatedTarget
f10784,ConditionalExpression:visibilitychange
f10785,SwitchStatement:background
f10786,BinaryExpression:collapsed
f10787,SwitchStatement:point
f10788,SwitchCase:presentation
f10789,CallExpression:expiryYear
f10790,FunctionExpression:Cache
f10791,MemberExpression:entryTypes
f10792,FunctionDeclaration:WebAuth
f10793,SwitchStatement:state
f10794,Property:DragEvent
f10795,Property:getAnimations
f10796,CallExpression:picture
f10797,Identifier:kind
f10798,Property:onwaiting
f10799,IfStatement:accesskey
f10800,BinaryExpression:Array
f10801,FunctionExpression:fullScreen
f10802,ConditionalExpression:NodeList
f10803,ReturnStatement:artist
f10804,Identifier:Media
f10805,VariableDeclarator:total
f10806,Literal:erode
f10807,UnaryExpression:customElements
f10808,MemberExpression:MediaError
f10809,UnaryExpression:port
f10810,FunctionDeclaration:latency
f10811,SequenceExpression:URLSearchParams
f10812,Property:ancestorOrigins
f10813,Identifier:createQueryEXT
f10814,CallExpression:fy
f10815,FunctionExpression:confidence
f10816,IfStatement:defaultPrevented
f10817,Literal:results
f10818,MemberExpression:byobRequest
f10819,ConditionalExpression:region
f10820,UnaryExpression:end
f10821,FunctionExpression:m11
f10822,Literal:mediaKeys
f10823,Literal:marginWidth
f10824,VariableDeclarator:online
f10825,UnaryExpression:strings
f10826,MemberExpression:unwatch
f10827,MemberExpression:uniform1fv
f10828,ReturnStatement:navigation
f10829,ExpressionStatement:ActiveXObject
f10830,Identifier:copyTexSubImage2D
f10831,FunctionDeclaration:codec
f10832,ConditionalExpression:KeyboardEvent
f10833,ArrayExpression:NUMBER
f10834,MemberExpression:workerStart
f10835,AssignmentPattern:top
f10836,AssignmentExpression:clientY
f10837,BinaryExpression:Selection
f10838,Identifier:bindBufferRange
f10839,ArrayExpression:containerType
f10840,Property:knee
f10841,IfStatement:ping
f10842,ArrayExpression:region
f10843,ReturnStatement:action
f10844,AssignmentExpression:disposition
f10845,ReturnStatement:createRange
f10846,AssignmentExpression:userAgent
f10847,MemberExpression:loadEventStart
f10848,FunctionExpression:setProperty
f10849,Property:SVGExternalResourcesRequired
f10850,ArrayExpression:databases
f10851,FunctionExpression:registrations
f10852,FunctionExpression:MediaError
f10853,IfStatement:formTarget
f10854,CallExpression:formaction
f10855,Property:language
f10856,MemberExpression:TYPE_RELOAD
f10857,Property:HTMLMediaElement
f10858,NewExpression:element
f10859,UnaryExpression:MediaRecorder
f10860,ConditionalExpression:force
f10861,Property:SHOW_ATTRIBUTE
f10862,MemberExpression:XDomainRequest
f10863,Identifier:OfflineAudioCompletionEvent
f10864,MethodDefinition:channels
f10865,LogicalExpression:random
f10866,Identifier:createVertexArray
f10867,BinaryExpression:endOffset
f10868,NewExpression:videoWidth
f10869,MemberExpression:timestamp
f10870,Identifier:controller
f10871,FunctionDeclaration:JSON
f10872,IfStatement:lineCap
f10873,SwitchStatement:host
f10874,FunctionDeclaration:moveRight
f10875,ConditionalExpression:m32
f10876,FunctionDeclaration:title
f10877,MemberExpression:adoptNode
f10878,ArrayExpression:ownerDocument
f10879,ArrayExpression:NotReadableError
f10880,VariableDeclarator:bgColor
f10881,Identifier:cookie
f10882,FunctionExpression:unregister
f10883,LogicalExpression:scrolledToEnd
f10884,MemberExpression:shippingaddresschange
f10885,ConditionalExpression:isMap
f10886,Identifier:photoSettings
f10887,Literal:setLineJoin
f10888,FunctionExpression:grammars
f10889,SwitchCase:HMAC
f10890,CallExpression:scrollbars
f10891,SwitchCase:scope
f10892,Property:clipboardData
f10893,Literal:host
f10894,Identifier:attestationObject
f10895,VariableDeclarator:unsubscribe
f10896,BinaryExpression:auto
f10897,Property:submit
f10898,VariableDeclarator:msWriteProfilerMark
f10899,BinaryExpression:relatedTarget
f10900,CallExpression:HTMLLabelElement
f10901,VariableDeclarator:recognition
f10902,CallExpression:canplay
f10903,MemberExpression:dtx
f10904,ReturnStatement:connection
f10905,Property:domInteractive
f10906,ConditionalExpression:MIN
f10907,AssignmentExpression:onreadystatechange
f10908,ArrayExpression:up
f10909,UnaryExpression:bgcolor
f10910,Identifier:toggleAttribute
f10911,LogicalExpression:HTMLCollection
f10912,ArrayExpression:m34
f10913,VariableDeclarator:isDirectory
f10914,FunctionDeclaration:p4
f10915,FunctionExpression:vb
f10916,Property:MediaMetaData
f10917,CallExpression:compositionend
f10918,SwitchCase:gesturechange
f10919,Literal:angle
f10920,UnaryExpression:mediaSource
f10921,ReturnStatement:POST
f10922,ReturnStatement:MEDIA_ERR_DECODE
f10923,NewExpression:wheel
f10924,Property:RTCIceCandidate
f10925,SequenceExpression:embed
f10926,VariableDeclarator:uniformMatrix2x3fv
f10927,ArrayExpression:colno
f10928,BinaryExpression:setStart
f10929,Literal:ScreenOrientation
f10930,CallExpression:verify
f10931,BinaryExpression:byteOffset
f10932,Identifier:SVGAnimationElement
f10933,LogicalExpression:idName
f10934,ReturnStatement:challenge
f10935,Identifier:prevRatio
f10936,Identifier:componentId
f10937,AssignmentExpression:successCallback
f10938,LogicalExpression:paymentMethod
f10939,Literal:credential
f10940,FunctionExpression:requestId
f10941,SwitchCase:integer
f10942,Literal:m21
f10943,CallExpression:persisted
f10944,ArrayExpression:EXT_frag_depth
f10945,MemberExpression:javaEnabled
f10946,NewExpression:appVersion
f10947,BinaryExpression:Report
f10948,ConditionalExpression:WebGL2
f10949,MemberExpression:FileList
f10950,Property:replaceData
f10951,VariableDeclarator:expires
f10952,NewExpression:center
f10953,Identifier:Text
f10954,Property:SVGFEFuncAElement
f10955,NewExpression:init
f10956,VariableDeclarator:weight
f10957,AssignmentExpression:ReadableStream
f10958,SequenceExpression:interval
f10959,MethodDefinition:print
f10960,Identifier:events
f10961,VariableDeclarator:paint
f10962,CallExpression:magnify
f10963,ReturnStatement:columnNumber
f10964,ArrowFunctionExpression:code
f10965,FunctionExpression:shippingType
f10966,CallExpression:crossOrigin
f10967,FunctionDeclaration:UIEvent
f10968,AssignmentExpression:pressure
f10969,FunctionDeclaration:getSubscription
f10970,ConditionalExpression:cancelIdleCallback
f10971,AssignmentExpression:addListener
f10972,IfStatement:height
f10973,ArrayExpression:register
f10974,BinaryExpression:exception
f10975,FunctionDeclaration:nodeName
f10976,SwitchCase:clone
f10977,MemberExpression:loaded
f10978,Property:ontimeout
f10979,BinaryExpression:Node
f10980,Identifier:stencilFunc
f10981,BinaryExpression:m44
f10982,IfStatement:setPosition
f10983,Identifier:when
f10984,Literal:find
f10985,Identifier:getDirectory
f10986,IfStatement:readyState
f10987,Identifier:oncut
f10988,ArrayExpression:strings
f10989,Property:size
f10990,Identifier:reason
f10991,ArrayExpression:cmp
f10992,CallExpression:setLineJoin
f10993,MemberExpression:transferToImageBitmap
f10994,CallExpression:MSFullscreenChange
f10995,Literal:move
f10996,ReturnStatement:Client
f10997,CallExpression:spellcheck
f10998,VariableDeclarator:fill
f10999,UpdateExpression:autoIncrement
f11000,BinaryExpression:rules
f11001,AssignmentExpression:language
f11002,CallExpression:follow
f11003,Identifier:onplaying
f11004,BinaryExpression:ondragover
f11005,MemberExpression:country
f11006,Property:waiting
f11007,MemberExpression:input
f11008,FunctionExpression:removeStream
f11009,MemberExpression:ondischargingtimechange
f11010,MemberExpression:webkitConvertPointFromNodeToPage
f11011,BinaryExpression:actions
f11012,Property:SVGTransformable
f11013,SwitchStatement:push
f11014,CallExpression:onstop
f11015,Property:HTMLShadowElement
f11016,ForInStatement:cache
f11017,Property:unknown
f11018,NewExpression:tel
f11019,MemberExpression:sender
f11020,CallExpression:FederatedCredential
f11021,ReturnStatement:entries
f11022,Literal:colorDepth
f11023,MemberExpression:offsetTop
f11024,FunctionDeclaration:cellIndex
f11025,FunctionDeclaration:slide
f11026,CallExpression:onmousemove
f11027,FunctionDeclaration:CharacterData
f11028,Literal:texParameteri
f11029,CallExpression:maxTouchPoints
f11030,MemberExpression:createConvolver
f11031,UpdateExpression:startOffset
f11032,MemberExpression:getShaderParameter
f11033,VariableDeclarator:face
f11034,Identifier:denied
f11035,Property:platform
f11036,AssignmentExpression:colgroup
f11037,Literal:pointerup
f11038,Identifier:CountQueuingStrategy
f11039,CallExpression:transceiver
f11040,FunctionDeclaration:containerId
f11041,FunctionExpression:negative
f11042,Literal:setParameter
f11043,MemberExpression:matchMedia
f11044,ConditionalExpression:when
f11045,Property:scrollIntoViewIfNeeded
f11046,FunctionDeclaration:iso
f11047,ForInStatement:local
f11048,UnaryExpression:lines
f11049,VariableDeclarator:isContentEditable
f11050,VariableDeclarator:oldVersion
f11051,Property:createTextNode
f11052,NewExpression:VideoTrackList
f11053,WhileStatement:target
f11054,ReturnStatement:parent
f11055,SwitchCase:brightness
f11056,ArrayExpression:writer
f11057,MemberExpression:setLiveSeekableRange
f11058,BinaryExpression:mozMatchesSelector
f11059,Property:lastEventID
f11060,MethodDefinition:record
f11061,Literal:onmouseenter
f11062,FunctionExpression:highWaterMark
f11063,CallExpression:altitude
f11064,Identifier:texSubImage3D
f11065,CallExpression:error
f11066,Identifier:getNumberOfChars
f11067,ConditionalExpression:alt
f11068,FunctionDeclaration:labels
f11069,FunctionDeclaration:ctx
f11070,BinaryExpression:clear
f11071,AssignmentExpression:createTextNode
f11072,Property:requestMediaKeySystemAccess
f11073,AssignmentExpression:req
f11074,VariableDeclarator:flush
f11075,VariableDeclarator:dataTransfer
f11076,ConditionalExpression:deviceorientation
f11077,ReturnStatement:ReadableStreamDefaultController
f11078,ArrayExpression:lang
f11079,Identifier:isTypeSupported
f11080,AssignmentExpression:framesEncoded
f11081,Property:mimeTypes
f11082,CallExpression:Sensor
f11083,Identifier:counter
f11084,ArrayExpression:check
f11085,Literal:luminanceToAlpha
f11086,MethodDefinition:stop
f11087,Literal:releaseCapture
f11088,VariableDeclarator:channel
f11089,MemberExpression:QueryInterface
f11090,UnaryExpression:onevent
f11091,Literal:unwrapKey
f11092,ReturnStatement:device
f11093,MemberExpression:postalCode
f11094,SequenceExpression:ReportingObserver
f11095,LogicalExpression:parseFromString
f11096,MemberExpression:onfetch
f11097,BinaryExpression:contentRect
f11098,FunctionExpression:only
f11099,CallExpression:AnimationEvent
f11100,Property:vrdisplayconnected
f11101,ConditionalExpression:querySelectorAll
f11102,AssignmentExpression:rotationAngle
f11103,ConditionalExpression:getBoundingClientRect
f11104,AssignmentExpression:navigation
f11105,MemberExpression:scope
f11106,SwitchCase:Option
f11107,Identifier:onmouseup
f11108,BinaryExpression:XMLSerializer
f11109,UnaryExpression:maxlength
f11110,NewExpression:charCode
f11111,LogicalExpression:axis
f11112,BinaryExpression:childElementCount
f11113,BinaryExpression:IDBCursorWithValue
f11114,CallExpression:confirm
f11115,Property:runtimeStyle
f11116,UnaryExpression:paint
f11117,TemplateLiteral:resource
f11118,LogicalExpression:relatedTarget
f11119,ConditionalExpression:seeked
f11120,UnaryExpression:menu
f11121,SwitchCase:removeItem
f11122,LogicalExpression:amount
f11123,SwitchCase:button
f11124,Identifier:Sensor
f11125,LogicalExpression:append
f11126,ArrayExpression:dump
f11127,IfStatement:element
f11128,Property:mozGetUserMedia
f11129,ReturnStatement:Storage
f11130,CallExpression:datetime
f11131,AssignmentExpression:unlock
f11132,ConditionalExpression:touchend
f11133,CallExpression:detach
f11134,UpdateExpression:duration
f11135,Literal:TimeEvent
f11136,Property:searchParams
f11137,Literal:initMouseEvent
f11138,MemberExpression:Report
f11139,SwitchCase:method
f11140,Property:uniform4i
f11141,FunctionDeclaration:objectStore
f11142,ReturnStatement:upper
f11143,FunctionExpression:finished
f11144,MemberExpression:acceleration
f11145,Property:udp
f11146,Identifier:init
f11147,UnaryExpression:index
f11148,Literal:writable
f11149,BinaryExpression:removeListener
f11150,Identifier:replaceState
f11151,Identifier:false
f11152,MemberExpression:getMetadata
f11153,BinaryExpression:default
f11154,ArrayExpression:altKey
f11155,ForInStatement:result
f11156,FunctionDeclaration:pitch
f11157,Property:renderHeight
f11158,ConditionalExpression:bgcolor
f11159,MemberExpression:addEventListener
f11160,Literal:readyState
f11161,MemberExpression:getConstraints
f11162,FunctionExpression:pathLength
f11163,LogicalExpression:scoped
f11164,UnaryExpression:Infinity
f11165,SwitchCase:items
f11166,VariableDeclarator:IntersectionObserver
f11167,Literal:getReader
f11168,IfStatement:endTime
f11169,ArrowFunctionExpression:index
f11170,BinaryExpression:deprecation
f11171,CallExpression:cm
f11172,CallExpression:HTMLBaseElement
f11173,VariableDeclarator:readable
f11174,MethodDefinition:handleEvent
f11175,Identifier:SVGFEOffsetElement
f11176,Literal:beginElement
f11177,ConditionalExpression:unit
f11178,Identifier:createSVGPathSegLinetoVerticalAbs
f11179,Property:getAsDataURL
f11180,AssignmentExpression:indexedDB
f11181,VariableDeclarator:poster
f11182,SequenceExpression:timestamp
f11183,NewExpression:token
f11184,CallExpression:ErrorEvent
f11185,IfStatement:option
f11186,Literal:negotiated
f11187,AssignmentExpression:coneInnerAngle
f11188,MemberExpression:PointerEvent
f11189,Identifier:getDistributedNodes
f11190,LogicalExpression:elements
f11191,MemberExpression:integer
f11192,MemberExpression:resetTransform
f11193,ThrowStatement:pt
f11194,LogicalExpression:prepend
f11195,FunctionDeclaration:webdriver
f11196,VariableDeclarator:nomatch
f11197,VariableDeclarator:slice
f11198,ReturnStatement:miter
f11199,VariableDeclarator:DOCUMENT_FRAGMENT_NODE
f11200,LogicalExpression:timeout
f11201,ArrayExpression:preserveAspectRatio
f11202,CallExpression:animVal
f11203,SequenceExpression:_blank
f11204,TemplateElement:Element
f11205,IfStatement:language
f11206,Literal:addCue
f11207,SequenceExpression:constructor
f11208,ArrayExpression:deltaMode
f11209,SequenceExpression:InvalidStateError
f11210,Identifier:showModal
f11211,VariableDeclarator:radio
f11212,ArrayExpression:Iterator
f11213,VariableDeclarator:revoke
f11214,BinaryExpression:Uint8ClampedArray
f11215,SequenceExpression:alt
f11216,VariableDeclarator:debit
f11217,Literal:keyIdentifier
f11218,FunctionDeclaration:getState
f11219,SwitchCase:diners
f11220,Literal:midi
f11221,ConditionalExpression:offer
f11222,ReturnStatement:set
f11223,ArrayExpression:speechstart
f11224,IfStatement:matrix
f11225,Literal:platform
f11226,Literal:GestureEvent
f11227,ArrayExpression:setEndAfter
f11228,LogicalExpression:updateDisplay
f11229,ConditionalExpression:scripts
f11230,MethodDefinition:next
f11231,VariableDeclarator:persist
f11232,Literal:WEBGL_debug_shaders
f11233,CallExpression:autoCapitalize
f11234,NewExpression:m34
f11235,BinaryExpression:keyText
f11236,ArrayExpression:show
f11237,AssignmentPattern:events
f11238,Identifier:SVGAltGlyphElement
f11239,CallExpression:arithmetic
f11240,SwitchCase:touchend
f11241,CallExpression:lastEventID
f11242,ArrayExpression:terminate
f11243,MemberExpression:init
f11244,Property:UNSIGNED_INT
f11245,Property:sessionStorage
f11246,Property:TextTrackCueList
f11247,CallExpression:beginEvent
f11248,Property:tFoot
f11249,Literal:SVGScroll
f11250,Identifier:SyntaxError
f11251,MethodDefinition:href
f11252,FunctionExpression:char
f11253,Property:setParameter
f11254,ConditionalExpression:cancel
f11255,Identifier:createSVGPathSegCurvetoQuadraticSmoothAbs
f11256,CallExpression:ELEMENT_NODE
f11257,FunctionExpression:Position
f11258,ReturnStatement:origin
f11259,ArrayExpression:family
f11260,ArrayExpression:ownerElement
f11261,BinaryExpression:charIndex
f11262,ForInStatement:sign
f11263,ConditionalExpression:label
f11264,LogicalExpression:lowerBound
f11265,SwitchCase:draggable
f11266,CallExpression:PT
f11267,LogicalExpression:flags
f11268,MemberExpression:reports
f11269,LogicalExpression:vibrate
f11270,NewExpression:margin
f11271,CallExpression:imageCapture
f11272,IfStatement:background
f11273,ArrayExpression:onresize
f11274,AssignmentExpression:typeName
f11275,ArrayExpression:touchleave
f11276,LogicalExpression:rx
f11277,UnaryExpression:node
f11278,Identifier:transaction
f11279,MemberExpression:getAttribute
f11280,ArrayExpression:onopen
f11281,FunctionExpression:udp
f11282,Property:wheelDelta
f11283,ConditionalExpression:navigationStart
f11284,Identifier:cellspacing
f11285,Identifier:POST
f11286,Property:registerElement
f11287,FunctionExpression:transcript
f11288,FunctionExpression:Animation
f11289,SequenceExpression:TextTrack
f11290,UpdateExpression:axis
f11291,MemberExpression:shippingType
f11292,ReturnStatement:touches
f11293,Property:initialTime
f11294,MemberExpression:requestAnimationFrame
f11295,ArrayExpression:keytype
f11296,CallExpression:previousElementSibling
f11297,MemberExpression:onclose
f11298,BinaryExpression:anchors
f11299,CallExpression:getActiveUniformBlockName
f11300,ArrayExpression:getAttributeNode
f11301,VariableDeclarator:MediaQueryListener
f11302,LogicalExpression:HTMLScriptElement
f11303,FunctionDeclaration:PaymentAddress
f11304,ConditionalExpression:openDialog
f11305,CallExpression:renotify
f11306,ArrayExpression:onlostpointercapture
f11307,TemplateElement:icon
f11308,ArrayExpression:regions
f11309,Property:bytesSent
f11310,Property:rtx
f11311,Property:dppx
f11312,ArrayExpression:width
f11313,UnaryExpression:SVGAngle
f11314,FunctionDeclaration:duplicate
f11315,Identifier:charIndex
f11316,MemberExpression:bindVertexArray
f11317,SwitchStatement:productId
f11318,IfStatement:PerformanceObserver
f11319,Literal:sampleCoverage
f11320,MemberExpression:iso
f11321,Literal:clientX
f11322,CallExpression:getEntriesByName
f11323,UnaryExpression:accessKey
f11324,VariableDeclarator:Entity
f11325,Identifier:taintEnabled
f11326,SwitchStatement:add
f11327,Property:SVGSetElement
f11328,MethodDefinition:publicId
f11329,AssignmentExpression:multiple
f11330,Literal:fullscreenEnabled
f11331,ArrayExpression:answer
f11332,Identifier:FileReaderSync
f11333,Literal:getEntriesByType
f11334,MemberExpression:uniformMatrix2fv
f11335,ArrayExpression:tabindex
f11336,Property:uniform2fv
f11337,FunctionDeclaration:requestId
f11338,IfStatement:onstart
f11339,Identifier:buffered
f11340,Literal:webkitresourcetimingbufferfull
f11341,Identifier:gradientUnits
f11342,Literal:beforeinput
f11343,SequenceExpression:false
f11344,Identifier:HTMLPreElement
f11345,CallExpression:minValue
f11346,MethodDefinition:mul
f11347,MemberExpression:next
f11348,BinaryExpression:broadcast
f11349,MemberExpression:getAttention
f11350,AssignmentExpression:abbr
f11351,Literal:scrollByPages
f11352,CallExpression:whenDefined
f11353,AssignmentExpression:content
f11354,ArrayExpression:gain
f11355,LogicalExpression:timing
f11356,SwitchCase:addEvent
f11357,UnaryExpression:array
f11358,MemberExpression:NOTATION_NODE
f11359,VariableDeclarator:groupEnd
f11360,LogicalExpression:currency
f11361,LogicalExpression:HTMLSelectElement
f11362,MemberExpression:uniform4f
f11363,MemberExpression:checkValidity
f11364,CallExpression:never
f11365,SwitchStatement:search
f11366,BinaryExpression:controls
f11367,MemberExpression:indexedDB
f11368,MemberExpression:transitionName
f11369,ArrayExpression:sessionId
f11370,AssignmentExpression:yes
f11371,VariableDeclarator:getPreventDefault
f11372,AssignmentExpression:pan
f11373,Literal:ip
f11374,Literal:getAttributeNode
f11375,Identifier:valign
f11376,CallExpression:loginUrl
f11377,Property:iterator
f11378,CallExpression:dblclick
f11379,MemberExpression:PushEvent
f11380,CallExpression:continuous
f11381,Identifier:generateKey
f11382,Literal:as
f11383,MemberExpression:addStream
f11384,LogicalExpression:experimental
f11385,SwitchCase:seekable
f11386,MemberExpression:UNKNOWN_RULE
f11387,LogicalExpression:TypedArray
f11388,Identifier:equals
f11389,Identifier:appVersion
f11390,FunctionExpression:adData
f11391,ReturnStatement:mozMatchesSelector
f11392,ArrowFunctionExpression:scope
f11393,MemberExpression:lastRequestTimestamp
f11394,Literal:shippingaddresschange
f11395,Property:booleanValue
f11396,BinaryExpression:register
f11397,Literal:filesystem
f11398,Property:createPattern
f11399,ArrayExpression:cancelAnimationFrame
f11400,NewExpression:style
f11401,CallExpression:privacy
f11402,CallExpression:reports
f11403,FunctionDeclaration:cancel
f11404,MemberExpression:getDisplayMedia
f11405,IfStatement:normal
f11406,Identifier:createDocumentFragment
f11407,AssignmentExpression:PointerEvent
f11408,Property:IDBDatabase
f11409,Identifier:DeviceLightEvent
f11410,BinaryExpression:Gecko
f11411,MemberExpression:rootMargin
f11412,BinaryExpression:PERCENTAGE
f11413,AssignmentExpression:addElement
f11414,MethodDefinition:reserve
f11415,Literal:enqueueTask
f11416,Literal:eme
f11417,BinaryExpression:fullscreenchange
f11418,VariableDeclarator:redirectStart
f11419,VariableDeclarator:orientationchange
f11420,ArrayExpression:center
f11421,CallExpression:load
f11422,LogicalExpression:align
f11423,CallExpression:ii
f11424,VariableDeclarator:locale
f11425,MemberExpression:colno
f11426,ForInStatement:productId
f11427,ReturnStatement:false
f11428,FunctionDeclaration:process
f11429,UnaryExpression:keyCode
f11430,VariableDeclarator:isRemote
f11431,SwitchCase:prefix
f11432,ArrayExpression:fullPath
f11433,Identifier:yPos
f11434,UnaryExpression:pname
f11435,LogicalExpression:base
f11436,Literal:HTMLBaseElement
f11437,BinaryExpression:scrollLeftMax
f11438,UnaryExpression:include
f11439,MemberExpression:then
f11440,IfStatement:parameters
f11441,Property:createIndex
f11442,ConditionalExpression:controllers
f11443,MemberExpression:languages
f11444,Identifier:onemptied
f11445,VariableDeclarator:controllers
f11446,AssignmentExpression:writeValue
f11447,UnaryExpression:variable
f11448,VariableDeclarator:token
f11449,Property:CredentialsContainer
f11450,NewExpression:client
f11451,MemberExpression:controls
f11452,Literal:setStartBefore
f11453,MemberExpression:clearBufferiv
f11454,Property:auxiliary
f11455,BinaryExpression:pointerout
f11456,BinaryExpression:msExitFullscreen
f11457,NewExpression:scriptURL
f11458,Identifier:true
f11459,MemberExpression:getDistributedNodes
f11460,LogicalExpression:ty
f11461,Property:table
f11462,NewExpression:head
f11463,Property:typeMustMatch
f11464,VariableDeclarator:XMLSerializer
f11465,Literal:oncancel
f11466,VariableDeclarator:Float64Array
f11467,MemberExpression:getGamepads
f11468,NewExpression:InvalidAccessError
f11469,VariableDeclarator:transactionId
f11470,Identifier:IV
f11471,LogicalExpression:Text
f11472,AssignmentExpression:fillText
f11473,FunctionDeclaration:validationMessage
f11474,UnaryExpression:viewBox
f11475,AssignmentExpression:parseFromString
f11476,CallExpression:reset
f11477,CallExpression:scrolldelay
f11478,CatchClause:SecurityError
f11479,UnaryExpression:cancel
f11480,MemberExpression:isShader
f11481,FunctionExpression:scrollHeight
f11482,NewExpression:RangeError
f11483,BinaryExpression:sum
f11484,Identifier:getCapabilities
f11485,Literal:webkitNotifications
f11486,VariableDeclarator:done
f11487,Property:SVGFEGaussianBlurElement
f11488,LogicalExpression:key
f11489,AssignmentExpression:Presentation
f11490,SwitchCase:add
f11491,ArrayExpression:contentScriptType
f11492,NewExpression:itemId
f11493,VariableDeclarator:getName
f11494,MethodDefinition:scrollTop
f11495,Literal:BeforeInstallPromptEvent
f11496,FunctionExpression:picture
f11497,VariableDeclarator:txt
f11498,Property:setFieldOfView
f11499,NewExpression:headers
f11500,ReturnStatement:Uint16Array
f11501,BinaryExpression:prop
f11502,Identifier:msSiteModeShowJumpList
f11503,VariableDeclarator:getState
f11504,BinaryExpression:keyboard
f11505,AssignmentExpression:filename
f11506,SwitchCase:microphone
f11507,ConditionalExpression:nextNode
f11508,AssignmentExpression:async
f11509,CallExpression:dropEffect
f11510,Property:exclusive
f11511,FunctionExpression:alternate
f11512,Literal:filterRes
f11513,CallExpression:portNumber
f11514,LogicalExpression:share
f11515,Literal:component
f11516,ArrayExpression:order
f11517,SwitchCase:moz
f11518,IfStatement:Date
f11519,CallExpression:mozGetUserMedia
f11520,ConditionalExpression:loadeddata
f11521,SwitchCase:load
f11522,Identifier:storageQuota
f11523,ArrayExpression:createPattern
f11524,FunctionDeclaration:previousSibling
f11525,AssignmentExpression:keyLocation
f11526,ThrowStatement:value
f11527,VariableDeclarator:createObjectURL
f11528,LogicalExpression:stalled
f11529,SwitchCase:variable
f11530,MemberExpression:createDocument
f11531,CallExpression:variant
f11532,CallExpression:rect
f11533,ForInStatement:newValue
f11534,MemberExpression:udp
f11535,BinaryExpression:butt
f11536,SwitchStatement:item
f11537,ConditionalExpression:select
f11538,VariableDeclarator:family
f11539,TemplateLiteral:values
f11540,WithStatement:speechSynthesis
f11541,SpreadElement:className
f11542,IfStatement:inactive
f11543,UnaryExpression:ServiceWorkerMessageEvent
f11544,AssignmentExpression:custom
f11545,ReturnStatement:uri
f11546,IfStatement:entries
f11547,ArrayExpression:statusText
f11548,AssignmentExpression:clientWidth
f11549,CallExpression:chargingchange
f11550,SequenceExpression:end
f11551,CallExpression:PushEvent
f11552,Property:codecs
f11553,IfStatement:navigation
f11554,Identifier:MS
f11555,SwitchStatement:transform
f11556,FunctionExpression:integrity
f11557,Identifier:paymentManager
f11558,CallExpression:readystatechange
f11559,Literal:readOnly
f11560,SwitchCase:highpass
f11561,Identifier:MutationObserver
f11562,SwitchCase:persist
f11563,CallExpression:trackList
f11564,TemplateElement:track
f11565,VariableDeclarator:pending
f11566,ReturnStatement:col
f11567,Property:useMap
f11568,CallExpression:positionAlign
f11569,FunctionDeclaration:pan
f11570,UnaryExpression:memory
f11571,AssignmentPattern:items
f11572,MemberExpression:durationchange
f11573,Property:label
f11574,ConditionalExpression:self
f11575,BinaryExpression:bytesSent
f11576,CallExpression:enumerateDevices
f11577,ArrayExpression:parentRule
f11578,VariableDeclarator:ethernet
f11579,ReturnStatement:languages
f11580,Literal:defer
f11581,AssignmentExpression:setRequestHeader
f11582,MemberExpression:forwardX
f11583,Literal:OffscreenCanvas
f11584,Literal:class
f11585,Property:SVGMPathElement
f11586,UnaryExpression:restore
f11587,BinaryExpression:Element
f11588,Identifier:variant
f11589,Identifier:featureSettings
f11590,MemberExpression:NotSupportedError
f11591,MemberExpression:createAnswer
f11592,Property:imageHeight
f11593,NewExpression:protocol
f11594,CallExpression:strokeStyle
f11595,BinaryExpression:setProperty
f11596,VariableDeclarator:usage
f11597,MemberExpression:db
f11598,MemberExpression:createStereoPanner
f11599,ArrowFunctionExpression:Name
f11600,Identifier:ratechange
f11601,ReturnStatement:camera
f11602,MemberExpression:appendWindowEnd
f11603,Literal:allpass
f11604,MemberExpression:handleIntersect
f11605,ArrayExpression:getAttributeNS
f11606,ConditionalExpression:org
f11607,VariableDeclarator:updateDisplay
f11608,ReturnStatement:record
f11609,Literal:trackList
f11610,MemberExpression:FILTER_REJECT
f11611,FunctionExpression:touch
f11612,UnaryExpression:identifier
f11613,LogicalExpression:char
f11614,CallExpression:velocityX
f11615,ReturnStatement:load
f11616,CallExpression:flash
f11617,LogicalExpression:square
f11618,VariableDeclarator:quota
f11619,VariableDeclarator:updatePage
f11620,FunctionDeclaration:productID
f11621,ConditionalExpression:baseURI
f11622,ArrayExpression:noWrap
f11623,Literal:UNSIGNED_INT
f11624,SwitchCase:function
f11625,Property:httpEquiv
f11626,Property:rollback
f11627,SwitchCase:alphabetic
f11628,MethodDefinition:toJSON
f11629,CallExpression:port
f11630,MemberExpression:closed
f11631,ConditionalExpression:getItem
f11632,ArrayExpression:viewportAnchorX
f11633,MemberExpression:onreset
f11634,Property:netinfo
f11635,NewExpression:algorithm
f11636,MemberExpression:dataset
f11637,CallExpression:FontFaceSetLoadEvent
f11638,Property:search
f11639,Property:AudioScheduledSourceNode
f11640,VariableDeclarator:EventSource
f11641,Property:ondurationchange
f11642,VariableDeclarator:getResponseHeader
f11643,FunctionDeclaration:removeListener
f11644,MemberExpression:getExtension
f11645,Literal:HTMLSourceElement
f11646,ArrayExpression:nextSibling
f11647,BinaryExpression:colgroup
f11648,MemberExpression:setParameter
f11649,ArrayExpression:onenter
f11650,SequenceExpression:when
f11651,Literal:setResizable
f11652,Literal:onunhandledrejection
f11653,ConditionalExpression:this
f11654,FunctionExpression:addModule
f11655,Literal:messageType
f11656,CallExpression:replaceItem
f11657,FunctionDeclaration:TimeRanges
f11658,MemberExpression:columnNumber
f11659,FunctionDeclaration:init
f11660,Literal:mozResponseArrayBuffer
f11661,Property:cellSpacing
f11662,Literal:lineNumber
f11663,FunctionExpression:wrap
f11664,Identifier:getElementsByClassName
f11665,UnaryExpression:sizes
f11666,Property:mul
f11667,VariableDeclarator:clientTop
f11668,VariableDeclarator:pushManager
f11669,BinaryExpression:paused
f11670,VariableDeclarator:imageSmoothingEnabled
f11671,LogicalExpression:dateTime
f11672,Property:removeRange
f11673,FunctionExpression:createEvent
f11674,VariableDeclarator:array
f11675,MemberExpression:xmlStandalone
f11676,ExpressionStatement:fullscreen
f11677,WhileStatement:td
f11678,Literal:onloadstart
f11679,FunctionExpression:now
f11680,NewExpression:NotSupportedError
f11681,CallExpression:speechSynthesis
f11682,Literal:abort
f11683,LogicalExpression:candidate
f11684,Property:rowgroup
f11685,MemberExpression:allpass
f11686,FunctionExpression:buttons
f11687,Literal:serverTiming
f11688,Identifier:initUIEvent
f11689,FunctionExpression:span
f11690,AssignmentExpression:tag
f11691,LogicalExpression:rows
f11692,FunctionExpression:commit
f11693,Identifier:SVGPathSegCurvetoCubicRel
f11694,Identifier:setAttributeNS
f11695,ArrayExpression:unloaded
f11696,ReturnStatement:name
f11697,LogicalExpression:mousewheel
f11698,Identifier:SVGAnimatedNumberList
f11699,FunctionExpression:recipient
f11700,MemberExpression:stencilMask
f11701,Property:xMidYMid
f11702,Identifier:Image
f11703,Property:eventHandler
f11704,MethodDefinition:find
f11705,ReturnStatement:keyCode
f11706,NewExpression:MediaError
f11707,MemberExpression:serialNumber
f11708,BinaryExpression:highWaterMark
f11709,FunctionExpression:code
f11710,UpdateExpression:itemId
f11711,Identifier:getShaderInfoLog
f11712,CallExpression:played
f11713,LogicalExpression:tracker
f11714,ArrowFunctionExpression:hint
f11715,Literal:meetOrSlice
f11716,Literal:idName
f11717,UnaryExpression:deadline
f11718,Identifier:oncanplay
f11719,CallExpression:gesturestart
f11720,ConditionalExpression:iframe
f11721,Identifier:clearBufferfv
f11722,FunctionDeclaration:cmp
f11723,LogicalExpression:statusText
f11724,AssignmentPattern:prefix
f11725,Property:paste
f11726,Literal:p1
f11727,MemberExpression:define
f11728,Identifier:onmouseenter
f11729,Property:cssText
f11730,Literal:uniformMatrix2fv
f11731,BinaryExpression:clipboardData
f11732,FunctionExpression:memory
f11733,MemberExpression:sendAsBinary
f11734,Literal:TEXT_NODE
f11735,CallExpression:FileReaderSync
f11736,Identifier:uniform4ui
f11737,ForInStatement:usage
f11738,ArrayExpression:auto
f11739,Property:onerror
f11740,NewExpression:over
f11741,ArrayExpression:ready
f11742,VariableDeclarator:permission
f11743,MemberExpression:characters
f11744,LogicalExpression:Infinity
f11745,CallExpression:deltaX
f11746,ForInStatement:nodes
f11747,BinaryExpression:mozResponseArrayBuffer
f11748,Literal:removetrack
f11749,CallExpression:top
f11750,MemberExpression:installing
f11751,CallExpression:getUniformIndices
f11752,BinaryExpression:readAsBinaryString
f11753,Identifier:isFramebuffer
f11754,Property:getConfiguration
f11755,VariableDeclarator:submit
f11756,MemberExpression:validationURL
f11757,VariableDeclarator:table
f11758,ConditionalExpression:attributeName
f11759,Identifier:attributeNamespace
f11760,Property:accelerometer
f11761,BinaryExpression:array
f11762,CallExpression:hanging
f11763,CallExpression:silent
f11764,MemberExpression:onpointerup
f11765,Identifier:SVGColorProfileElement
f11766,BinaryExpression:hasFeature
f11767,Identifier:provider
f11768,VariableDeclarator:getPropertyValue
f11769,Identifier:pointerId
f11770,CallExpression:typeName
f11771,Identifier:createTouchList
f11772,Literal:send
f11773,MemberExpression:disableRemotePlayback
f11774,Property:unicodeRange
f11775,ArrayExpression:actions
f11776,NewExpression:store
f11777,MemberExpression:scrollTop
f11778,NewExpression:ServiceWorker
f11779,CallExpression:OES_standard_derivatives
f11780,Identifier:HORIZONTAL_AXIS
f11781,MemberExpression:only
f11782,Identifier:setMatrix
f11783,ForInStatement:message
f11784,FunctionDeclaration:navigation
f11785,AssignmentExpression:clientTop
f11786,BinaryExpression:png
f11787,Literal:autocapitalize
f11788,AssignmentExpression:style
f11789,CallExpression:refresh
f11790,AssignmentExpression:statusMessage
f11791,ReturnStatement:rel
f11792,BinaryExpression:effect
f11793,Identifier:getAttributeNodeNS
f11794,ReturnStatement:Response
f11795,SwitchCase:TouchEvent
f11796,Property:Image
f11797,AssignmentExpression:BlobBuilder
f11798,Property:performance
f11799,ArrayExpression:Body
f11800,BinaryExpression:linear
f11801,Literal:mozBattery
f11802,Property:InvalidStateError
f11803,Identifier:currentTransform
f11804,FunctionExpression:backward
f11805,UnaryExpression:manifest
f11806,SwitchCase:txt
f11807,SwitchCase:resize
f11808,CallExpression:addListener
f11809,Identifier:VTTCue
f11810,Literal:low
f11811,VariableDeclarator:denied
f11812,Property:getCounterValue
f11813,VariableDeclarator:CharacterData
f11814,FunctionExpression:trackList
f11815,SwitchCase:attribution
f11816,ConditionalExpression:onmousedown
f11817,Property:onshippingaddresschange
f11818,VariableDeclarator:isQuery
f11819,SequenceExpression:addEventListener
f11820,BinaryExpression:ServiceWorkerMessageEvent
f11821,CallExpression:Clipboard
f11822,BinaryExpression:rootNode
f11823,UnaryExpression:startTime
f11824,FunctionDeclaration:videoWidth
f11825,FunctionDeclaration:butt
f11826,Identifier:DOMMouseScroll
f11827,FunctionDeclaration:source
f11828,MethodDefinition:sharpness
f11829,ArrayExpression:touched
f11830,BinaryExpression:Cache
f11831,Property:SVGPathSeg
f11832,VariableDeclarator:auxiliary
f11833,Identifier:negative
f11834,CallExpression:gesturechange
f11835,UnaryExpression:addEvent
f11836,SequenceExpression:version
f11837,Identifier:byteLength
f11838,ConditionalExpression:details
f11839,AssignmentExpression:debit
f11840,ConditionalExpression:closest
f11841,ArrayExpression:requestPermission
f11842,AssignmentExpression:webgl
f11843,ReturnStatement:createElement
f11844,CallExpression:right
f11845,Identifier:drawArrays
f11846,Property:FocusEvent
f11847,Property:oncanplaythrough
f11848,ArrayExpression:onsort
f11849,Property:recognition
f11850,BinaryExpression:toJson
f11851,Identifier:rect
f11852,CallExpression:cellspacing
f11853,MemberExpression:newValue
f11854,VariableDeclarator:delivery
f11855,VariableDeclarator:addCue
f11856,UnaryExpression:priority
f11857,Literal:Array
f11858,IfStatement:textContent
f11859,ExpressionStatement:data
f11860,VariableDeclarator:gamepad
f11861,Literal:onfocus
f11862,VariableDeclarator:datetime
f11863,AssignmentExpression:responseText
f11864,Literal:Gyroscope
f11865,ReturnStatement:validity
f11866,MemberExpression:handleStart
f11867,Literal:endpoint
f11868,UnaryExpression:assign
f11869,AssignmentExpression:EventTarget
f11870,MemberExpression:ty
f11871,Literal:CSSMatrix
f11872,LogicalExpression:fillStyle
f11873,BinaryExpression:getStreamById
f11874,VariableDeclarator:minValue
f11875,CallExpression:HTMLDListElement
f11876,Property:smooth
f11877,ArrayExpression:arguments
f11878,MemberExpression:CSSMatrix
f11879,BinaryExpression:rowIndex
f11880,Literal:commandType
f11881,SequenceExpression:local
f11882,MemberExpression:isPointInRange
f11883,Identifier:ReadableStreamDefaultReader
f11884,AssignmentExpression:uri
f11885,VariableDeclarator:URL
f11886,MemberExpression:canMakePayment
f11887,SequenceExpression:matchMedia
f11888,FunctionDeclaration:ttt
f11889,FunctionDeclaration:dx
f11890,ArrayExpression:Navigator
f11891,UnaryExpression:fullscreen
f11892,FunctionExpression:organization
f11893,CallExpression:createTexture
f11894,Identifier:clearBufferuiv
f11895,Identifier:HTMLContentElement
f11896,ArrayExpression:mspointercancel
f11897,Literal:copyLink
f11898,VariableDeclarator:home
f11899,FunctionExpression:enqueue
f11900,IfStatement:headers
f11901,IfStatement:exit
f11902,LogicalExpression:locale
f11903,ForInStatement:rid
f11904,VariableDeclarator:srcElement
f11905,CallExpression:Element
f11906,SequenceExpression:style
f11907,ReturnStatement:offsetHeight
f11908,WithStatement:core
f11909,Property:drawingBufferWidth
f11910,UnaryExpression:gamepad
f11911,VariableDeclarator:continue
f11912,VariableDeclarator:mozfullscreenchange
f11913,AssignmentExpression:radiusX
f11914,SwitchCase:disable
f11915,Identifier:createJavaScriptNode
f11916,ArrayExpression:complete
f11917,LogicalExpression:offsetY
f11918,Literal:db
f11919,CallExpression:setShadow
f11920,ArrayExpression:naturalHeight
f11921,Literal:write
f11922,CallExpression:javaEnabled
f11923,ConditionalExpression:addEventListener
f11924,AssignmentExpression:head
f11925,FunctionExpression:argument
f11926,UnaryExpression:HTMLFrameSetElement
f11927,ForInStatement:language
f11928,IfStatement:anchors
f11929,Property:unsubscribe
f11930,SwitchStatement:interval
f11931,Literal:routeEvent
f11932,CallExpression:display
f11933,ConditionalExpression:upperBound
f11934,Property:initMouseEvent
f11935,ArrayExpression:ResizeObserver
f11936,Identifier:CSSStyleDeclaration
f11937,Literal:pointerdown
f11938,LogicalExpression:DOMStringMap
f11939,MemberExpression:requestMediaKeySystemAccess
f11940,FunctionExpression:isPrimary
f11941,Identifier:scrolledToEnd
f11942,Property:RTCRtpReceiver
f11943,Identifier:screenTop
f11944,IfStatement:weight
f11945,UnaryExpression:numberOfItems
f11946,ArrowFunctionExpression:stop
f11947,ArrayExpression:Element
f11948,Literal:NotSupportedError
f11949,CallExpression:onremovestream
f11950,Identifier:takeRecords
f11951,Literal:facingMode
f11952,SwitchStatement:reason
f11953,ForStatement:src
f11954,CallExpression:line
f11955,ConditionalExpression:volume
f11956,NewExpression:clear
f11957,BinaryExpression:fallback
f11958,NewExpression:rootNode
f11959,MemberExpression:NaN
f11960,FunctionDeclaration:ty
f11961,ArrayExpression:ondragend
f11962,Property:execCommand
f11963,Identifier:WebGLShaderPrecisionFormat
f11964,MemberExpression:UNSIGNED_SHORT
f11965,FunctionDeclaration:MutationObserver
f11966,Property:registerProtocolHandler
f11967,ConditionalExpression:textarea
f11968,BinaryExpression:chunks
f11969,Identifier:entries
f11970,ArrayExpression:effectiveType
f11971,FunctionExpression:getElementById
f11972,VariableDeclarator:counter
f11973,ExpressionStatement:filesystem
f11974,Identifier:allowedFeatures
f11975,Identifier:getSubscription
f11976,Identifier:mediaQueryList
f11977,AssignmentExpression:prepaid
f11978,MemberExpression:ondurationchange
f11979,Identifier:pixels
f11980,BinaryExpression:iframe
f11981,VariableDeclarator:tone
f11982,MemberExpression:languageCode
f11983,UnaryExpression:hh
f11984,ReturnStatement:menu
f11985,ArrayExpression:oldVersion
f11986,FunctionDeclaration:finished
f11987,Property:mozSystem
f11988,Literal:publicExponent
f11989,MemberExpression:noValidate
f11990,CallExpression:iceServers
f11991,FunctionDeclaration:copyLink
f11992,AssignmentExpression:skewX
f11993,ConditionalExpression:follow
f11994,ArrayExpression:HTMLTableDataCellElement
f11995,CallExpression:referrerpolicy
f11996,ArrayExpression:setParameter
f11997,IfStatement:disabled
f11998,FunctionExpression:mousemove
f11999,VariableDeclarator:startContainer
f12000,BinaryExpression:sessionId
f12001,ArrayExpression:MozMousePixelScroll
f12002,Identifier:queryUsageAndQuota
f12003,ConditionalExpression:referrer
f12004,ReturnStatement:prefix
f12005,CallExpression:contentEditable
f12006,AssignmentExpression:HTMLImageElement
f12007,Literal:ancestorOrigins
f12008,UnaryExpression:system
f12009,Literal:onactivate
f12010,MemberExpression:Mozilla
f12011,SequenceExpression:TextTrackCueList
f12012,FunctionDeclaration:vmax
f12013,NewExpression:transport
f12014,Identifier:userproximity
f12015,ArrayExpression:CSSMatrix
f12016,Property:getStreamById
f12017,NewExpression:order
f12018,SwitchStatement:provider
f12019,Literal:td
f12020,MemberExpression:getSVGDocument
f12021,FunctionDeclaration:Document
f12022,ConditionalExpression:deleteRule
f12023,MemberExpression:createDelay
f12024,Literal:containerType
f12025,NewExpression:record
f12026,Identifier:persist
f12027,AssignmentExpression:Geolocation
f12028,CallExpression:Float64Array
f12029,FunctionExpression:orientation
f12030,Property:labels
f12031,CallExpression:storeNames
f12032,SwitchCase:childNodes
f12033,ArrayExpression:fonts
f12034,MemberExpression:blur
f12035,SequenceExpression:close
f12036,LabeledStatement:var
f12037,NewExpression:product
f12038,MemberExpression:Object
f12039,MemberExpression:cancelIdleCallback
f12040,MemberExpression:audioCapabilities
f12041,VariableDeclarator:getUserMedia
f12042,MemberExpression:onnotificationclose
f12043,ConditionalExpression:defer
f12044,ReturnStatement:seeked
f12045,SequenceExpression:cursor
f12046,MethodDefinition:progress
f12047,AssignmentExpression:weight
f12048,Property:statusMessage
f12049,BinaryExpression:keydown
f12050,Identifier:seeking
f12051,FunctionExpression:signature
f12052,Identifier:Crypto
f12053,BinaryExpression:example
f12054,ConditionalExpression:alternate
f12055,CallExpression:IntersectionObserverEntry
f12056,ArrayExpression:textTracks
f12057,Identifier:toURL
f12058,Literal:enabledPlugin
f12059,Literal:importScripts
f12060,CallExpression:loadEventEnd
f12061,AssignmentExpression:pushManager
f12062,CallExpression:lengthAdjust
f12063,MethodDefinition:sub
f12064,Literal:flipX
f12065,Property:nested
f12066,ConditionalExpression:onactivate
f12067,Literal:DOMActivate
f12068,ConditionalExpression:oMatchesSelector
f12069,VariableDeclarator:baseURI
f12070,Literal:databases
f12071,MemberExpression:onmouseover
f12072,IfStatement:responseXML
f12073,VariableDeclarator:INDEX_SIZE_ERR
f12074,Property:framebufferTextureLayer
f12075,AssignmentExpression:exclusive
f12076,CallExpression:touchcancel
f12077,ReturnStatement:stop
f12078,Property:AnimationPlaybackEvent
f12079,Literal:changeType
f12080,BinaryExpression:get
f12081,Identifier:measure
f12082,IfStatement:poster
f12083,FunctionExpression:URLSearchParams
f12084,Literal:serviceData
f12085,Identifier:getRandomIntInclusive
f12086,Literal:clientTop
f12087,ReturnStatement:ResizeObservation
f12088,CallExpression:setPosition
f12089,NewExpression:m13
f12090,NewExpression:fileName
f12091,Identifier:contains
f12092,NewExpression:closest
f12093,VariableDeclarator:clearMarks
f12094,MemberExpression:ononline
f12095,ArrayExpression:timeupdate
f12096,ForInStatement:window
f12097,AssignmentExpression:groupId
f12098,MemberExpression:indeterminate
f12099,CallExpression:loaded
f12100,CallExpression:afterprint
f12101,SequenceExpression:service
f12102,Identifier:sign
f12103,ArrayExpression:SVGZoom
f12104,FunctionExpression:username
f12105,BinaryExpression:hasAttribute
f12106,UpdateExpression:keys
f12107,Literal:selectionStart
f12108,FunctionDeclaration:setShadow
f12109,LogicalExpression:\n
f12110,VariableDeclarator:links
f12111,ArrayExpression:TransformStream
f12112,MemberExpression:stageParameters
f12113,MemberExpression:requestPayerName
f12114,Identifier:mozDecodedFrames
f12115,MemberExpression:setVersion
f12116,UnaryExpression:noHref
f12117,Property:SVGAnimatedNumber
f12118,ThrowStatement:cancel
f12119,VariableDeclarator:pattern
f12120,FunctionDeclaration:iterator
f12121,BinaryExpression:getSelection
f12122,FunctionExpression:alpha
f12123,ReturnStatement:quadraticCurveTo
f12124,SwitchCase:ERROR
f12125,BinaryExpression:installed
f12126,MemberExpression:MutationObserver
f12127,FunctionExpression:video
f12128,AssignmentExpression:NUMBER
f12129,Identifier:gamepadconnected
f12130,MemberExpression:NAMESPACE_ERR
f12131,Property:loaded
f12132,CallExpression:MediaStreamTrackEvent
f12133,Identifier:polygonOffset
f12134,Identifier:gestureend
f12135,FunctionDeclaration:both
f12136,Identifier:uniform3ui
f12137,UnaryExpression:any
f12138,NewExpression:Infinity
f12139,Identifier:x2
f12140,BinaryExpression:curve
f12141,Identifier:PluginArray
f12142,VariableDeclarator:privacy
f12143,SwitchCase:explicit
f12144,LogicalExpression:suffixes
f12145,IfStatement:priority
f12146,MemberExpression:setResourceTimingBufferSize
f12147,UnaryExpression:platform
f12148,AssignmentExpression:OscillatorNode
f12149,ReturnStatement:ReadableStreamBYOBRequest
f12150,Identifier:GamepadButton
f12151,Property:webkitGetUserMedia
f12152,AssignmentExpression:details
f12153,IfStatement:timecode
f12154,IfStatement:nodeName
f12155,FunctionDeclaration:shippingType
f12156,Literal:HTMLBodyElement
f12157,Property:vertical
f12158,BinaryExpression:createEvent
f12159,FunctionDeclaration:deviceName
f12160,MemberExpression:getBlob
f12161,Literal:arity
f12162,MemberExpression:imageWidth
f12163,FunctionDeclaration:cm
f12164,ArrayExpression:getBBox
f12165,IfStatement:preventDefault
f12166,CallExpression:attachEvent
f12167,CallExpression:preserveAlpha
f12168,IfStatement:document
f12169,Literal:endEvent
f12170,Literal:Document
f12171,Identifier:PREV
f12172,NewExpression:touch
f12173,WithStatement:Math
f12174,BinaryExpression:trace
f12175,Literal:onresume
f12176,NewExpression:SVGPathSegCurvetoQuadraticSmoothRel
f12177,NewExpression:cells
f12178,ArrayExpression:email
f12179,MemberExpression:parameters
f12180,Identifier:adoptedStyleSheets
f12181,VariableDeclarator:codecs
f12182,UnaryExpression:onplaying
f12183,ArrayExpression:itemRef
f12184,Literal:candidateType
f12185,Identifier:createHTMLDocument
f12186,LogicalExpression:iframe
f12187,AssignmentExpression:requestAnimationFrame
f12188,VariableDeclarator:codec
f12189,UnaryExpression:speed
f12190,VariableDeclarator:toString
f12191,ConditionalExpression:webkitdirectory
f12192,NewExpression:put
f12193,MethodDefinition:mute
f12194,ArrayExpression:Geolocation
f12195,AssignmentExpression:hasStorageAccess
f12196,ExpressionStatement:false
f12197,MemberExpression:HTMLMenuElement
f12198,FunctionExpression:timestamp
f12199,SwitchCase:DOCUMENT_FRAGMENT_NODE
f12200,NewExpression:false
f12201,UnaryExpression:scrollLeft
f12202,NewExpression:sandbox
f12203,MemberExpression:scrollbars
f12204,ConditionalExpression:hasFocus
f12205,ArrayExpression:entities
f12206,ArrayExpression:security
f12207,ReturnStatement:linear
f12208,BinaryExpression:ready
f12209,FunctionDeclaration:createTexture
f12210,ExpressionStatement:instanceof
f12211,AssignmentPattern:auto
f12212,Literal:normalize
f12213,IfStatement:className
f12214,CallExpression:playbackTime
f12215,Literal:keyText
f12216,MemberExpression:getAttributeNames
f12217,Property:distinctiveIdentifier
f12218,FunctionDeclaration:appVersion
f12219,Property:ANGLE
f12220,UnaryExpression:recording
f12221,ArrayExpression:speed
f12222,BinaryExpression:online
f12223,LogicalExpression:unlock
f12224,Identifier:scrollDelay
f12225,Property:classList
f12226,Literal:clearRect
f12227,Identifier:browserLanguage
f12228,AssignmentExpression:attribution
f12229,Identifier:chOff
f12230,FunctionDeclaration:onmessage
f12231,NewExpression:EventTarget
f12232,MemberExpression:customElements
f12233,Identifier:inputBuffer
f12234,CallExpression:createContextualFragment
f12235,CallExpression:publicExponent
f12236,FunctionDeclaration:flash
f12237,MethodDefinition:isTrusted
f12238,MemberExpression:log
f12239,FunctionExpression:angle
f12240,ReturnStatement:rp
f12241,SwitchCase:fullscreenchange
f12242,IfStatement:now
f12243,VariableDeclarator:attachment
f12244,MemberExpression:charIndex
f12245,MemberExpression:ServiceWorkerState
f12246,VariableDeclarator:onplay
f12247,Identifier:ontouchstart
f12248,UnaryExpression:cancelAnimationFrame
f12249,SequenceExpression:newItem
f12250,VariableDeclarator:webkit
f12251,CallExpression:arc
f12252,ArrayExpression:OES_element_index_uint
f12253,ReturnStatement:embed
f12254,Identifier:Clients
f12255,LogicalExpression:only
f12256,MemberExpression:HTMLModElement
f12257,MemberExpression:when
f12258,CallExpression:webkitmouseforceup
f12259,FunctionDeclaration:aLink
f12260,UnaryExpression:mozRequestAnimationFrame
f12261,CallExpression:createVertexArray
f12262,FunctionExpression:saturate
f12263,FunctionExpression:credit
f12264,ReturnStatement:newValue
f12265,ArrowFunctionExpression:next
f12266,Identifier:webkitForce
f12267,FunctionExpression:privacy
f12268,Literal:Uint8Array
f12269,ForStatement:item
f12270,ForInStatement:getData
f12271,ArrayExpression:maxlength
f12272,Identifier:HTMLHeadElement
f12273,SwitchStatement:click
f12274,UnaryExpression:UIEvent
f12275,DoWhileStatement:parent
f12276,CallExpression:clearMark
f12277,Property:Transferable
f12278,MemberExpression:TIMESTAMP_EXT
f12279,MemberExpression:orientationchange
f12280,BinaryExpression:vAlign
f12281,LogicalExpression:defaultValue
f12282,FunctionExpression:supports
f12283,MemberExpression:relatedAddress
f12284,ArrayExpression:release
f12285,Property:cancelIdleCallback
f12286,VariableDeclarator:reset
f12287,Property:compileShader
f12288,ExpressionStatement:parent
f12289,VariableDeclarator:double
f12290,CallExpression:moveLeft
f12291,MemberExpression:clientDataJSON
f12292,UnaryExpression:init
f12293,SwitchCase:reason
f12294,ArrayExpression:productId
f12295,FunctionDeclaration:short
f12296,CallExpression:createOffer
f12297,UpdateExpression:rid
f12298,CallExpression:arguments
f12299,Property:UnknownError
f12300,UpdateExpression:link
f12301,ReturnStatement:buttons
f12302,FunctionExpression:center
f12303,VariableDeclarator:m13
f12304,CallExpression:unlock
f12305,FunctionDeclaration:overflow
f12306,UnaryExpression:position
f12307,SwitchCase:upper
f12308,ConditionalExpression:pixels
f12309,AssignmentExpression:ENTITY_NODE
f12310,VariableDeclarator:long
f12311,CallExpression:setInterval
f12312,Literal:URL_MISMATCH_ERR
f12313,AssignmentExpression:checkbox
f12314,ArrayExpression:resourcetimingbufferfull
f12315,Property:expansion
f12316,CallExpression:unique
f12317,Identifier:messageerror
f12318,Identifier:example
f12319,ArrayExpression:inputEncoding
f12320,AssignmentExpression:scrollbars
f12321,MemberExpression:HTMLSelectElement
f12322,MemberExpression:cardSecurityCode
f12323,ArrayExpression:col
f12324,AssignmentExpression:filter
f12325,MemberExpression:back_forward
f12326,FunctionExpression:setPrototypeOf
f12327,MemberExpression:oncuechange
f12328,FunctionExpression:offsetY
f12329,ArrayExpression:accessKey
f12330,CallExpression:addModule
f12331,ForStatement:element
f12332,FunctionDeclaration:animation
f12333,LogicalExpression:background
f12334,AssignmentExpression:MIN
f12335,TemplateLiteral:search
f12336,TemplateLiteral:code
f12337,VariableDeclarator:ScrollTo
f12338,VariableDeclarator:p3
f12339,ForInStatement:var
f12340,CallExpression:onpageshow
f12341,Property:reliable
f12342,MemberExpression:srcset
f12343,Literal:setEndBefore
f12344,ArrayExpression:expiryYear
f12345,MethodDefinition:unregister
f12346,Identifier:upgrade
f12347,IfStatement:arrayBuffer
f12348,MemberExpression:encodedBodySize
f12349,BinaryExpression:removeEventListener
f12350,Literal:HTMLLegendElement
f12351,CallExpression:sessionStorage
f12352,LogicalExpression:querySelectorAll
f12353,Property:iceConnectionState
f12354,VariableDeclarator:broadcast
f12355,ReturnStatement:new
f12356,Property:pointermove
f12357,ArrayExpression:submitFrame
f12358,Literal:store
f12359,MemberExpression:getParameter
f12360,Identifier:disabled
f12361,Literal:UIEvent
f12362,Property:port2
f12363,UnaryExpression:onchange
f12364,ConditionalExpression:proximity
f12365,MemberExpression:formNoValidate
f12366,CallExpression:previousNode
f12367,ConditionalExpression:push
f12368,FunctionDeclaration:upgrade
f12369,Property:Keyboard
f12370,FunctionDeclaration:behavior
f12371,CallExpression:defaultChecked
f12372,VariableDeclarator:flipY
f12373,ArrayExpression:other
f12374,ConditionalExpression:setProperty
f12375,FunctionExpression:webgl
f12376,NewExpression:body
f12377,Literal:scale3d
f12378,ArrayExpression:valueType
f12379,VariableDeclarator:pixelDepth
f12380,Identifier:objectStoreNames
f12381,UnaryExpression:ownerDocument
f12382,Identifier:msExitFullscreen
f12383,FunctionExpression:srclang
f12384,ConditionalExpression:forEach
f12385,ArrayExpression:audioCapabilities
f12386,AssignmentExpression:radio
f12387,Literal:onstorage
f12388,CallExpression:statusMessage
f12389,MemberExpression:getRangeAt
f12390,IfStatement:addAll
f12391,FunctionDeclaration:inherit
f12392,LabeledStatement:minLength
f12393,UpdateExpression:rules
f12394,Property:className
f12395,LogicalExpression:unit
f12396,CallExpression:pull
f12397,NewExpression:minValue
f12398,FunctionExpression:groupCollapsed
f12399,ForInStatement:points
f12400,LogicalExpression:nonce
f12401,Literal:prop
f12402,Property:onMSFullscreenChange
f12403,ArrayExpression:right
f12404,Literal:createJavaScriptNode
f12405,MemberExpression:prepend
f12406,MemberExpression:buildThresholdList
f12407,MemberExpression:Performance
f12408,SwitchCase:id
f12409,CallExpression:DataChannel
f12410,UnaryExpression:as
f12411,MemberExpression:numberOfOutputs
f12412,Identifier:words
f12413,LogicalExpression:sourceBuffer
f12414,AssignmentExpression:console
f12415,VariableDeclarator:vb
f12416,Literal:empty
f12417,CallExpression:mozTextStyle
f12418,FunctionExpression:persist
f12419,Identifier:iii
f12420,Literal:createAnswer
f12421,Property:devicelight
f12422,Identifier:unionpay
f12423,VariableDeclarator:domInteractive
f12424,SwitchCase:credit
f12425,SequenceExpression:align
f12426,SwitchCase:DOMAttributeNameChanged
f12427,BinaryExpression:offset
f12428,AssignmentExpression:namespaceURI
f12429,Property:MediaStreamTrack
f12430,ArrayExpression:textLength
f12431,IfStatement:body
f12432,ArrayExpression:level
f12433,CallExpression:registerElement
f12434,MethodDefinition:strings
f12435,ArrayExpression:bounds
f12436,MemberExpression:HTMLHeadElement
f12437,CallExpression:signal
f12438,UpdateExpression:salt
f12439,BinaryExpression:TextDecoder
f12440,NewExpression:groupId
f12441,Identifier:writeValue
f12442,VariableDeclarator:underflow
f12443,SequenceExpression:button
f12444,ArrayExpression:productSub
f12445,Literal:longitude
f12446,ConditionalExpression:mouseleave
f12447,VariableDeclarator:extend
f12448,BinaryExpression:appearance
f12449,WithStatement:modifiers
f12450,Literal:gbk
f12451,Literal:scheme
f12452,MemberExpression:createNodeIterator
f12453,Literal:iterator
f12454,MemberExpression:getKey
f12455,FunctionDeclaration:inputBuffer
f12456,Property:linkProgram
f12457,CallExpression:constraint
f12458,NewExpression:deviceId
f12459,SwitchCase:__proto__
f12460,ArrayExpression:unresponsive
f12461,ClassDeclaration:CustomEvent
f12462,IfStatement:scrolling
f12463,LogicalExpression:loaded
f12464,ArrayPattern:options
f12465,CallExpression:fatal
f12466,AssignmentExpression:up
f12467,VariableDeclarator:Node
f12468,ArrayExpression:nowrap
f12469,ArrayExpression:screenLeft
f12470,ConditionalExpression:locale
f12471,BinaryExpression:DOCUMENT_FRAGMENT_NODE
f12472,AssignmentExpression:direction
f12473,Identifier:Lock
f12474,VariableDeclarator:URLSearchParams
f12475,CallExpression:onversionchange
f12476,MemberExpression:mozMatchesSelector
f12477,MemberExpression:URLUtils
f12478,BinaryExpression:__proto__
f12479,ThrowStatement:SYNTAX_ERR
f12480,ArrayExpression:createTextNode
f12481,FunctionExpression:containerId
f12482,AssignmentExpression:multiply
f12483,ConditionalExpression:whenDefined
f12484,SwitchCase:connected
f12485,Literal:Keyboard
f12486,MemberExpression:creationTime
f12487,Property:readAsDataURL
f12488,NewExpression:display
f12489,AssignmentExpression:domComplete
f12490,Identifier:DOMStringMap
f12491,Identifier:cancel
f12492,IfStatement:unsigned
f12493,CallExpression:bottom
f12494,Property:Screen
f12495,Literal:INVALID_CHARACTER_ERR
f12496,NewExpression:required
f12497,ArrayExpression:headers
f12498,VariableDeclarator:wifi
f12499,Identifier:getPropertyValue
f12500,VariableDeclarator:IntersectionObserverEntry
f12501,FunctionDeclaration:charset
f12502,ArrayExpression:appVersion
f12503,SwitchCase:transition
f12504,ConditionalExpression:DOMParser
f12505,AssignmentExpression:blob
f12506,MemberExpression:scrollX
f12507,WithStatement:item
f12508,ArrayExpression:CharacterData
f12509,VariableDeclarator:colorMask
f12510,ConditionalExpression:colSpan
f12511,AssignmentExpression:XMLHttpRequestEventTarget
f12512,Identifier:played
f12513,Property:childList
f12514,VariableDeclarator:MEDIA_ERR_SRC_NOT_SUPPORTED
f12515,ArrayExpression:getAll
f12516,NewExpression:attr
f12517,ReturnStatement:identifier
f12518,UnaryExpression:HTMLAnchorElement
f12519,Identifier:firCount
f12520,AssignmentExpression:disable
f12521,MemberExpression:getBoundingClientRect
f12522,CallExpression:easing
f12523,CallExpression:renderRect
f12524,IfStatement:next
f12525,FunctionExpression:timeEnd
f12526,SequenceExpression:message
f12527,Property:setInterval
f12528,Literal:city
f12529,UnaryExpression:HTMLKeygenElement
f12530,SwitchCase:profileEnd
f12531,DoWhileStatement:process
f12532,Identifier:onreset
f12533,Identifier:hasExtension
f12534,FunctionDeclaration:transaction
f12535,ArrayExpression:toolbar
f12536,SwitchStatement:signal
f12537,FunctionExpression:broadcast
f12538,AssignmentExpression:hasAttribute
f12539,ArrowFunctionExpression:txt
f12540,ReturnStatement:forms
f12541,ArrayExpression:timelines
f12542,ConditionalExpression:metaKey
f12543,CallExpression:requiredFeatures
f12544,UnaryExpression:offsetParent
f12545,UnaryExpression:onLine
f12546,SwitchCase:pageshow
f12547,Literal:uniform4ui
f12548,SwitchCase:nowrap
f12549,BinaryExpression:rp
f12550,ReturnStatement:argument
f12551,ArrayExpression:archive
f12552,FunctionExpression:setParameters
f12553,NewExpression:EntityReference
f12554,MemberExpression:mark
f12555,ArrayExpression:suspend
f12556,UnaryExpression:message
f12557,CallExpression:getFrameData
f12558,FunctionDeclaration:playState
f12559,MethodDefinition:referrer
f12560,ConditionalExpression:value
f12561,Literal:CloseEvent
f12562,FunctionExpression:notifications
f12563,CallExpression:endElement
f12564,ConditionalExpression:External
f12565,LogicalExpression:currentNode
f12566,CallExpression:SVGElement
f12567,MemberExpression:CLOSED
f12568,Literal:curve
f12569,BinaryExpression:replaceState
f12570,BinaryExpression:attestation
f12571,MemberExpression:NamespaceError
f12572,Literal:stencilFunc
f12573,ConditionalExpression:hardwareConcurrency
f12574,Identifier:responseEnd
f12575,ReturnStatement:appName
f12576,Identifier:onexit
f12577,CallExpression:DragEvent
f12578,CallExpression:onafterprint
f12579,FunctionDeclaration:MouseEvent
f12580,ConditionalExpression:groupCollapsed
f12581,Property:TIMEOUT_ERR
f12582,Identifier:databases
f12583,FunctionExpression:media
f12584,FunctionDeclaration:keys
f12585,BinaryExpression:rowspan
f12586,LogicalExpression:referenceNode
f12587,FunctionDeclaration:img
f12588,IfStatement:ctrl
f12589,CallExpression:ordered
f12590,MemberExpression:cssValueType
f12591,BinaryExpression:DOMError
f12592,AssignmentExpression:Entity
f12593,Property:onanimationend
f12594,UnaryExpression:IDBIndex
f12595,MemberExpression:createSVGPathSegCurvetoQuadraticSmoothAbs
f12596,CallExpression:mozRequestFullScreen
f12597,CallExpression:HTMLDocument
f12598,Identifier:samplerParameterf
f12599,Property:uniform1fv
f12600,BinaryExpression:BroadcastChannel
f12601,VariableDeclarator:beginPath
f12602,IfStatement:tagName
f12603,UpdateExpression:px
f12604,Property:ranges
f12605,SwitchCase:standalone
f12606,Literal:LinkStyle
f12607,NewExpression:connection
f12608,VariableDeclarator:wholeText
f12609,BinaryExpression:getEntriesByName
f12610,UnaryExpression:latitude
f12611,ArrayExpression:onpointerdown
f12612,ArrayExpression:define
f12613,Literal:connectionstatechange
f12614,Literal:SVGElement
f12615,SequenceExpression:successCallback
f12616,Property:setMatrixValue
f12617,IfStatement:frequency
f12618,Property:mediaElement
f12619,VariableDeclarator:scrollLeftMax
f12620,MemberExpression:scrollByPages
f12621,BinaryExpression:URLSearchParams
f12622,ArrayExpression:fillStyle
f12623,ConditionalExpression:notify
f12624,MemberExpression:onsuccess
f12625,SwitchCase:mailto
f12626,LogicalExpression:m42
f12627,SwitchCase:list
f12628,FunctionDeclaration:styleSheets
f12629,NewExpression:static
f12630,ForInStatement:pattern
f12631,CallExpression:isId
f12632,ConditionalExpression:constructor
f12633,AssignmentExpression:example
f12634,Literal:getBoundingClientRect
f12635,VariableDeclarator:statusText
f12636,ReturnStatement:highWaterMark
f12637,Identifier:getLayers
f12638,MemberExpression:RTCRtpSender
f12639,BinaryExpression:clone
f12640,LogicalExpression:fetch
f12641,MemberExpression:array
f12642,ConditionalExpression:current
f12643,CallExpression:__proto__
f12644,CallExpression:scope
f12645,ArrayExpression:playbackState
f12646,ReturnStatement:msExitFullscreen
f12647,CallExpression:redirectEnd
f12648,NewExpression:indeterminate
f12649,Identifier:yoffset
f12650,SwitchCase:context
f12651,UnaryExpression:current
f12652,ArrayExpression:mir
f12653,FunctionDeclaration:onfinish
f12654,Property:profile
f12655,Identifier:embeds
f12656,ArrayExpression:cellpadding
f12657,IfStatement:selectedOptions
f12658,VariableDeclarator:sampleSize
f12659,BinaryExpression:nodeName
f12660,UnaryExpression:CompositionEvent
f12661,Identifier:createMediaElementSource
f12662,FunctionExpression:string
f12663,BinaryExpression:equals
f12664,AssignmentPattern:option
f12665,Literal:gotpointercapture
f12666,CallExpression:onsoundstart
f12667,CallExpression:round
f12668,ArrayExpression:HTMLEmbedElement
f12669,UnaryExpression:EventTarget
f12670,CallExpression:canBubble
f12671,FunctionDeclaration:getWriter
f12672,Literal:mapping
f12673,ArrayExpression:crossOrigin
f12674,LogicalExpression:country
f12675,LogicalExpression:never
f12676,NewExpression:previous
f12677,Identifier:saveData
f12678,BinaryExpression:Float64Array
f12679,MemberExpression:uniform
f12680,AssignmentExpression:reverse
f12681,BinaryExpression:selectionchange
f12682,MemberExpression:sectionRowIndex
f12683,AssignmentExpression:mozOrientation
f12684,NewExpression:m32
f12685,VariableDeclarator:DOMString
f12686,ConditionalExpression:gesturestart
f12687,FunctionDeclaration:statechange
f12688,SequenceExpression:searchParams
f12689,LogicalExpression:textContent
f12690,FunctionDeclaration:Body
f12691,Identifier:getVertexAttrib
f12692,Property:currentScript
f12693,Literal:ShadowRoot
f12694,AssignmentExpression:fgColor
f12695,ConditionalExpression:inherit
f12696,UpdateExpression:newValue
f12697,UpdateExpression:border
f12698,ConditionalExpression:requestId
f12699,SwitchCase:region
f12700,ConditionalExpression:encrypt
f12701,ConditionalExpression:nonce
f12702,MemberExpression:m12
f12703,ConditionalExpression:Promise
f12704,Identifier:Client
f12705,MethodDefinition:radius
f12706,AssignmentExpression:wget
f12707,Literal:localCandidateId
f12708,Literal:MediaKeyMessageEvent
f12709,ArrayExpression:down
f12710,Property:ctx
f12711,Property:intersectsNode
f12712,ReturnStatement:keyup
f12713,Property:NamedNodeMap
f12714,LogicalExpression:DOMParser
f12715,Property:init
f12716,MemberExpression:addCue
f12717,VariableDeclarator:mimeType
f12718,Property:when
f12719,SwitchCase:sentences
f12720,BinaryExpression:ports
f12721,FunctionDeclaration:XMLHttpRequest
f12722,MemberExpression:interval
f12723,NewExpression:ondragenter
f12724,ArrayExpression:scrollLeft
f12725,FunctionDeclaration:clearTimeout
f12726,Property:SVGMaskElement
f12727,SwitchCase:mspointercancel
f12728,Literal:escape
f12729,Identifier:foo
f12730,Property:timeupdate
f12731,ArrayExpression:filterUnits
f12732,Literal:controllerchange
f12733,ArrayExpression:methodName
f12734,ReturnStatement:popup
f12735,ArrayExpression:lines
f12736,ReturnStatement:encode
f12737,ReturnStatement:exact
f12738,BinaryExpression:External
f12739,MemberExpression:requestQuota
f12740,AssignmentPattern:format
f12741,ArrayExpression:nodeValue
f12742,Property:policy
f12743,VariableDeclarator:writer
f12744,BinaryExpression:rotation
f12745,MemberExpression:File
f12746,Property:deleteCell
f12747,Identifier:isVertexArray
f12748,FunctionExpression:view
f12749,CallExpression:outerHTML
f12750,Property:rangeMax
f12751,MemberExpression:hasAttributes
f12752,Identifier:recognition
f12753,VariableDeclarator:started
f12754,Identifier:initialize
f12755,Literal:mouseover
f12756,AssignmentExpression:metaKey
f12757,MemberExpression:example
f12758,ExpressionStatement:webgl
f12759,MemberExpression:navigationStart
f12760,ForInStatement:storage
f12761,UnaryExpression:point
f12762,Identifier:email
f12763,MemberExpression:Integer
f12764,AssignmentExpression:oncancel
f12765,NewExpression:Range
f12766,FunctionExpression:configurations
f12767,MemberExpression:radiusX
f12768,Property:db
f12769,Literal:releaseLock
f12770,Identifier:mozCancelFullScreen
f12771,FunctionDeclaration:exitFullscreen
f12772,MemberExpression:applyConstraints
f12773,SwitchCase:scrollBy
f12774,UnaryExpression:client
f12775,UnaryExpression:publicId
f12776,MemberExpression:READ_ONLY
f12777,UnaryExpression:forceRedraw
f12778,SwitchCase:multiple
f12779,ArrayExpression:state
f12780,CallExpression:share
f12781,MemberExpression:setTransform
f12782,SwitchStatement:level
f12783,CallExpression:atob
f12784,ArrayExpression:lh
f12785,Literal:navigation
f12786,Identifier:tls
f12787,MethodDefinition:notify
f12788,MemberExpression:DataChannel
f12789,ForInStatement:pending
f12790,Literal:suspend
f12791,SwitchCase:elevation
f12792,ArrayExpression:characteristic
f12793,FunctionExpression:pushState
f12794,Identifier:XPathNSResolver
f12795,CallExpression:set
f12796,IfStatement:offsetTop
f12797,Identifier:xmlhttprequest
f12798,UnaryExpression:btoa
f12799,ArrayExpression:loadEventStart
f12800,MemberExpression:COMPRESSED_RGBA_S3TC_DXT1_EXT
f12801,BinaryExpression:orientation
f12802,ForInStatement:match
f12803,UnaryExpression:onopen
f12804,ReturnStatement:sender
f12805,MemberExpression:createImageBitmap
f12806,Identifier:digest
f12807,Literal:arrayBuffer
f12808,FunctionExpression:textAlign
f12809,Identifier:DeviceMotionEvent
f12810,MemberExpression:targetY
f12811,Identifier:identifier
f12812,Identifier:statechange
f12813,ConditionalExpression:paired
f12814,FunctionDeclaration:DragEvent
f12815,ArrayExpression:INVALID_MODIFICATION_ERR
f12816,VariableDeclarator:clearData
f12817,WithStatement:navigator
f12818,Literal:onvoiceschanged
f12819,Identifier:SYNTAX_ERR
f12820,CallExpression:setEnd
f12821,CallExpression:importNode
f12822,MemberExpression:lineDashOffset
f12823,Identifier:uniform3fv
f12824,Identifier:copyTexSubImage3D
f12825,Identifier:WaveShaperNode
f12826,FunctionExpression:createDocumentFragment
f12827,AssignmentExpression:CustomEvent
f12828,TemplateLiteral:value
f12829,ArrayExpression:RTCIceCandidate
f12830,UnaryExpression:cssText
f12831,BinaryExpression:saveData
f12832,ArrayExpression:languages
f12833,FunctionDeclaration:fill
f12834,AssignmentExpression:getKey
f12835,MemberExpression:deleteSync
f12836,VariableDeclarator:dtmf
f12837,Literal:tFoot
f12838,Property:SourceBuffer
f12839,Property:control
f12840,UnaryExpression:actions
f12841,ForInStatement:destination
f12842,LogicalExpression:readValue
f12843,VariableDeclarator:pauseTransformFeedback
f12844,MemberExpression:CompositionEvent
f12845,Identifier:WorkerLocation
f12846,VariableDeclarator:replaceData
f12847,Property:indeterminate
f12848,BinaryExpression:getPathSegAtLength
f12849,AssignmentExpression:m42
f12850,Literal:buttonID
f12851,ReturnStatement:storage
f12852,Literal:m42
f12853,ArrayExpression:setImmediate
f12854,Property:localDescription
f12855,UpdateExpression:match
f12856,MemberExpression:channelCountMode
f12857,BinaryExpression:pull
f12858,Literal:rowSpan
f12859,Identifier:HTMLSlotElement
f12860,Literal:outputs
f12861,Property:subscribe
f12862,MemberExpression:queryCommandValue
f12863,ReturnStatement:push
f12864,Identifier:moz
f12865,CallExpression:getSyncParameter
f12866,ConditionalExpression:icon
f12867,UnaryExpression:sourceBuffer
f12868,MemberExpression:readOnly
f12869,ForInStatement:target
f12870,ConditionalExpression:clearImmediate
f12871,SequenceExpression:document
f12872,ReturnStatement:behavior
f12873,Property:deltaX
f12874,ForInStatement:array
f12875,Property:scrollBy
f12876,MemberExpression:publicId
f12877,MemberExpression:audioTracks
f12878,Property:append
f12879,AssignmentExpression:chunks
f12880,FunctionExpression:core
f12881,Identifier:mozPreservesPitch
f12882,FunctionDeclaration:min
f12883,Property:RTCTrackEvent
f12884,ConditionalExpression:back
f12885,MemberExpression:EntityReference
f12886,ArrayExpression:Animation
f12887,BinaryExpression:registrations
f12888,VariableDeclarator:sdpMLineIndex
f12889,Identifier:RTCRtpTransceiver
f12890,FunctionDeclaration:RGBColor
f12891,LogicalExpression:complete
f12892,CallExpression:selectionStart
f12893,IfStatement:onload
f12894,VariableDeclarator:waiting
f12895,SwitchCase:videoTracks
f12896,Literal:INVALID_ACCESS_ERR
f12897,SequenceExpression:HTMLElement
f12898,TemplateLiteral:random
f12899,Property:fractalNoise
f12900,MemberExpression:ratechange
f12901,Identifier:CryptoKey
f12902,Property:touchmove
f12903,Identifier:effectAllowed
f12904,CallExpression:languageCode
f12905,Literal:shippingType
f12906,ArrayExpression:channels
f12907,Literal:src
f12908,ArrayExpression:keypress
f12909,Literal:WebGL2
f12910,ReturnStatement:network
f12911,BinaryExpression:scrollTop
f12912,ArrayExpression:kernelMatrix
f12913,MemberExpression:compositionupdate
f12914,AssignmentPattern:cancelable
f12915,Property:getEyeParameters
f12916,ReturnStatement:textarea
f12917,CatchClause:p3
f12918,MemberExpression:globalAlpha
f12919,Property:HTMLTableColElement
f12920,NewExpression:currentTarget
f12921,SwitchCase:channel
f12922,CallExpression:createDocumentFragment
f12923,Identifier:createPattern
f12924,Literal:features
f12925,MemberExpression:commonAncestorContainer
f12926,AssignmentExpression:broadcast
f12927,VariableDeclarator:lineCap
f12928,ConditionalExpression:upper
f12929,Identifier:typedef
f12930,FunctionExpression:fileSize
f12931,AssignmentExpression:join
f12932,Literal:QuotaExceededError
f12933,SwitchCase:offsetTop
f12934,Identifier:margin
f12935,Literal:onmousemove
f12936,SwitchCase:cssText
f12937,ReturnStatement:disable
f12938,Property:R16F
f12939,Property:releaseCapture
f12940,AssignmentExpression:dataTransfer
f12941,AssignmentExpression:characterData
f12942,SequenceExpression:subscribe
f12943,Identifier:uniform3f
f12944,CallExpression:details
f12945,SequenceExpression:up
f12946,BinaryExpression:HTMLScriptElement
f12947,VariableDeclarator:udp
f12948,ArrayExpression:showNotification
f12949,ConditionalExpression:send
f12950,MemberExpression:serviceData
f12951,IfStatement:succeeded
f12952,Literal:rp
f12953,NewExpression:replace
f12954,FunctionDeclaration:blur
f12955,Identifier:MediaError
f12956,FunctionExpression:tabs
f12957,ArrayExpression:pushManager
f12958,AssignmentExpression:currentScale
f12959,UpdateExpression:attr
f12960,Property:SVGStylable
f12961,ForInStatement:ctx
f12962,Property:removetrack
f12963,Property:Notification
f12964,CallExpression:exitPointerLock
f12965,Identifier:noshade
f12966,Identifier:SVGEllipseElement
f12967,BinaryExpression:applets
f12968,Literal:requestFullscreen
f12969,Property:currentState
f12970,Identifier:strings
f12971,AssignmentExpression:deleteRow
f12972,BinaryExpression:Counter
f12973,CallExpression:depthMask
f12974,VariableDeclarator:Components
f12975,MemberExpression:numberOfInputs
f12976,Identifier:relatedAddress
f12977,Identifier:addHitRegion
f12978,CallExpression:thresholds
f12979,Literal:rowspan
f12980,FunctionExpression:unknown
f12981,SequenceExpression:activeElement
f12982,VariableDeclarator:altKey
f12983,ArrayExpression:WEBGL_depth_texture
f12984,ArrayExpression:trackList
f12985,LogicalExpression:alphabetic
f12986,Property:MS
f12987,FunctionDeclaration:getClientRect
f12988,Literal:mssitemodejumplistitemremoved
f12989,Identifier:transitionstart
f12990,MethodDefinition:vb
f12991,AssignmentExpression:Transition
f12992,VariableDeclarator:columnNumber
f12993,Property:HTMLFieldSetElement
f12994,Identifier:clearDepth
f12995,Literal:distanceModel
f12996,ReturnStatement:contentType
f12997,Literal:movementY
f12998,MemberExpression:emma
f12999,ForInStatement:invalid
f13000,Literal:lastChild
f13001,Literal:removestream
f13002,ArrayExpression:nomatch
f13003,SwitchCase:ip
f13004,Literal:bound
f13005,ArrayExpression:accelerationIncludingGravity
f13006,Identifier:UNSIGNED_INT_24_8
f13007,VariableDeclarator:vmax
f13008,ForInStatement:abbr
f13009,Property:vendorId
f13010,BinaryExpression:indicate
f13011,AssignmentExpression:MediaSource
f13012,Identifier:auxiliary
f13013,SwitchCase:onshow
f13014,VariableDeclarator:cmp
f13015,AssignmentExpression:public
f13016,ArrayExpression:undefined
f13017,AssignmentExpression:ondblclick
f13018,Identifier:setStartBefore
f13019,ArrayExpression:newValue
f13020,AssignmentExpression:TextTrack
f13021,Literal:getAvailability
f13022,Literal:soundstart
f13023,Property:row
f13024,Property:Enabled
f13025,AssignmentExpression:targetX
f13026,CallExpression:track
f13027,Literal:uniformBlockBinding
f13028,BinaryExpression:dropzone
f13029,Property:radiusY
f13030,Literal:scoped
f13031,Identifier:getImmediatePose
f13032,NewExpression:inactive
f13033,ConditionalExpression:msMatchesSelector
f13034,Identifier:hidden
f13035,MemberExpression:styleSheet
f13036,BinaryExpression:accept
f13037,BinaryExpression:successCallback
f13038,CallExpression:WEBGL_compressed_texture_pvrtc
f13039,Identifier:hint
f13040,Property:notification
f13041,VariableDeclarator:Display
f13042,MemberExpression:currentRoundTripTime
f13043,Property:ClipboardEvent
f13044,BinaryExpression:getElementsByTagName
f13045,Identifier:INVALID_OPERATION
f13046,FunctionExpression:appendBuffer
f13047,NewExpression:width
f13048,Property:cellpadding
f13049,ConditionalExpression:variable
f13050,BinaryExpression:renderingIntent
f13051,FunctionExpression:onkeydown
f13052,LogicalExpression:disabled
f13053,SequenceExpression:image
f13054,Identifier:oncomplete
f13055,LogicalExpression:file
f13056,NewExpression:KeyboardEvent
f13057,BinaryExpression:showModal
f13058,SequenceExpression:byteLength
f13059,SwitchCase:NUMBER
f13060,BinaryExpression:isEnabled
f13061,NewExpression:country
f13062,SequenceExpression:count
f13063,ArrayExpression:speechend
f13064,VariableDeclarator:PseudoElement
f13065,CallExpression:tel
f13066,Property:formNoValidate
f13067,Identifier:sortingCode
f13068,FunctionDeclaration:first
f13069,LogicalExpression:previousElementSibling
f13070,NewExpression:DOMTokenList
f13071,Identifier:void
f13072,Identifier:velocityX
f13073,ReturnStatement:zoom
f13074,NewExpression:ry
f13075,MemberExpression:channels
f13076,ReturnStatement:FileException
f13077,Literal:characteristic
f13078,VariableDeclarator:urls
f13079,BinaryExpression:previous
f13080,FunctionDeclaration:Console
f13081,CallExpression:pauseOnExit
f13082,CallExpression:init
f13083,MemberExpression:defaultPlaybackRate
f13084,LogicalExpression:getTags
f13085,MemberExpression:webkitFullscreenElement
f13086,VariableDeclarator:frequency
f13087,NewExpression:removeItem
f13088,MemberExpression:updateWith
f13089,SwitchCase:poster
f13090,Literal:utils
f13091,Property:firstChild
f13092,MemberExpression:decode
f13093,LogicalExpression:defaultPrevented
f13094,FunctionDeclaration:set
f13095,Literal:submitFrame
f13096,Identifier:systemID
f13097,SequenceExpression:tag
f13098,Identifier:onmousemove
f13099,Identifier:substringData
f13100,FunctionDeclaration:startRendering
f13101,FunctionExpression:point
f13102,Identifier:TextTrackList
f13103,Identifier:nonce
f13104,CallExpression:idle
f13105,BinaryExpression:Uint8Array
f13106,Property:storeName
f13107,ArrayExpression:isEqualNode
f13108,AssignmentExpression:lang
f13109,Property:ondeviceproximity
f13110,Literal:timecode
f13111,AssignmentExpression:productVersion
f13112,ReturnStatement:badge
f13113,BinaryExpression:oncomplete
f13114,LogicalExpression:startOffset
f13115,WithStatement:th
f13116,Identifier:torch
f13117,CallExpression:respond
f13118,IfStatement:fullscreenEnabled
f13119,UnaryExpression:activeElement
f13120,MemberExpression:clientTop
f13121,Identifier:confidence
f13122,FunctionExpression:respond
f13123,MemberExpression:negative
f13124,VariableDeclarator:kinds
f13125,BinaryExpression:activated
f13126,FunctionDeclaration:EventHandler
f13127,NewExpression:enabled
f13128,Property:illuminance
f13129,ArrayExpression:locationbar
f13130,NewExpression:devicePixelRatio
f13131,ArrayExpression:createRange
f13132,Property:ontransitionstart
f13133,MemberExpression:WebKitCSSMatrix
f13134,Literal:uniform2f
f13135,IfStatement:onmessage
f13136,FunctionExpression:define
f13137,Identifier:tooltipNode
f13138,WithStatement:body
f13139,Identifier:assign
f13140,Property:TYPE_BACK_FORWARD
f13141,AssignmentExpression:AudioTrackList
f13142,MemberExpression:SharedArrayBuffer
f13143,Property:clientId
f13144,FunctionExpression:getNotifications
f13145,Literal:dpcm
f13146,ConditionalExpression:endTime
f13147,ArrayExpression:DOMStringList
f13148,MemberExpression:getActiveUniforms
f13149,VariableDeclarator:forward
f13150,ForInStatement:item
f13151,Identifier:cardholderName
f13152,ArrayExpression:openCursor
f13153,AssignmentExpression:touched
f13154,ForInStatement:matrix
f13155,Property:task
f13156,FunctionExpression:assertion
f13157,VariableDeclarator:ontransitionend
f13158,NewExpression:Math
f13159,ArrowFunctionExpression:listener
f13160,ConditionalExpression:IV
f13161,FunctionDeclaration:isGenerator
f13162,ArrayExpression:persistentState
f13163,MemberExpression:excludeCredentials
f13164,VariableDeclarator:out
f13165,Identifier:getCurrentPosition
f13166,Literal:gamepad
f13167,ConditionalExpression:typeName
f13168,SwitchCase:ConstraintError
f13169,VariableDeclarator:imageSmoothingQuality
f13170,ConditionalExpression:on
f13171,BinaryExpression:isDirectory
f13172,ForInStatement:cx
f13173,AssignmentExpression:controls
f13174,FunctionExpression:microphone
f13175,Literal:mozFullScreen
f13176,AssignmentExpression:illuminance
f13177,BinaryExpression:getTracks
f13178,NewExpression:onpaste
f13179,ArrayExpression:succeeded
f13180,Property:SVGPathSegCurvetoCubicAbs
f13181,UnaryExpression:buffered
f13182,BinaryExpression:gathering
f13183,CallExpression:EXT_texture_filter_anisotropic
f13184,SwitchCase:nntp
f13185,FunctionDeclaration:CryptoKey
f13186,AssignmentExpression:reportValidity
f13187,Property:channel
f13188,MemberExpression:WEBVTT
f13189,FunctionDeclaration:cells
f13190,MemberExpression:audioBitsPerSecond
f13191,NewExpression:print
f13192,NewExpression:INVALID_CHARACTER_ERR
f13193,VariableDeclarator:flatten
f13194,ReturnStatement:escape
f13195,AssignmentExpression:username
f13196,FunctionDeclaration:data
f13197,Property:supportedNetworks
f13198,Identifier:ATTRIBUTE_NODE
f13199,Property:serviceWorker
f13200,MemberExpression:outerHTML
f13201,Literal:HTMLAllCollection
f13202,Property:Iterator
f13203,ConditionalExpression:xor
f13204,Identifier:idName
f13205,UnaryExpression:numberValue
f13206,BinaryExpression:outerHTML
f13207,Identifier:windowFeatures
f13208,VariableDeclarator:playing
f13209,SwitchCase:defaultPrevented
f13210,CallExpression:contentRect
f13211,MemberExpression:textTracks
f13212,Literal:miterLimit
f13213,BinaryExpression:senderId
f13214,MemberExpression:getTranslatedShaderSource
f13215,ArrayExpression:capabilities
f13216,Identifier:platform
f13217,ConditionalExpression:callback
f13218,Literal:onsignalingstatechange
f13219,BinaryExpression:contentEditable
f13220,Identifier:SharedWorkerGlobalScope
f13221,Identifier:CSSUnknownRule
f13222,Literal:playbackTime
f13223,MemberExpression:clearBufferfi
f13224,Property:select
f13225,CallExpression:locationbar
f13226,CallExpression:CONNECTING
f13227,MemberExpression:modulusLength
f13228,Property:pan
f13229,AssignmentExpression:httpEquiv
f13230,SequenceExpression:Date
f13231,MemberExpression:scriptURL
f13232,AssignmentPattern:false
f13233,Identifier:isEnabled
f13234,Identifier:PresentationAvailability
f13235,Property:xmlVersion
f13236,Literal:touches
f13237,Identifier:ServiceWorker
f13238,Literal:ping
f13239,Literal:handleEvent
f13240,Property:command
f13241,MemberExpression:placeholder
f13242,ConditionalExpression:direction
f13243,ArrayExpression:brightness
f13244,ReturnStatement:display
f13245,UnaryExpression:th
f13246,MemberExpression:dragover
f13247,ArrayExpression:getComputedStyle
f13248,Literal:OES_element_index_uint
f13249,CallExpression:DOMParser
f13250,Identifier:autocapitalize
f13251,CallExpression:TouchEvent
f13252,FunctionDeclaration:arrayBuffer
f13253,AssignmentPattern:delay
f13254,Literal:Float64Array
f13255,BinaryExpression:linkColor
f13256,FunctionExpression:deleteBuffer
f13257,Property:texSubImage2D
f13258,FunctionExpression:delivery
f13259,FunctionDeclaration:transceiver
f13260,NewExpression:URLString
f13261,Property:Media
f13262,MethodDefinition:then
f13263,Property:acceleration
f13264,Identifier:getPropertyCSSValue
f13265,FunctionDeclaration:Clipboard
f13266,NewExpression:removeListener
f13267,UnaryExpression:ServiceWorker
f13268,BinaryExpression:cssRules
f13269,FunctionExpression:unique
f13270,TemplateLiteral:options
f13271,Literal:gl_FragDepthEXT
f13272,Identifier:onunmute
f13273,AssignmentExpression:setSelectionRange
f13274,ArrayExpression:setAttributeNS
f13275,IfStatement:th
f13276,FunctionExpression:FLOAT
f13277,BinaryExpression:bevel
f13278,CallExpression:currentView
f13279,NewExpression:WritableStreamDefaultWriter
f13280,Property:tabs
f13281,FunctionExpression:scheme
f13282,FunctionDeclaration:addRange
f13283,MemberExpression:OES_element_index_uint
f13284,VariableDeclarator:DOMContentLoaded
f13285,WhileStatement:form
f13286,Identifier:setResizable
f13287,SwitchCase:htmlFor
f13288,UnaryExpression:set
f13289,Property:SVGAnimatedAngle
f13290,FunctionDeclaration:crossOrigin
f13291,FunctionDeclaration:seeking
f13292,BinaryExpression:checked
f13293,Identifier:createElement
f13294,SwitchCase:rx
f13295,ConditionalExpression:removeAllRanges
f13296,NewExpression:devicechange
f13297,VariableDeclarator:cy
f13298,AssignmentExpression:outerWidth
f13299,VariableDeclarator:monitor
f13300,AssignmentExpression:drawImage
f13301,CallExpression:sampleSize
f13302,NewExpression:state
f13303,Literal:availWidth
f13304,CallExpression:measure
f13305,CallExpression:drop
f13306,VariableDeclarator:lineJoin
f13307,Literal:RTCRtpReceiver
f13308,Literal:VTTCue
f13309,CallExpression:lastChance
f13310,VariableDeclarator:lastModified
f13311,ArrayExpression:initEvent
f13312,Identifier:getActiveUniformBlockName
f13313,Literal:enqueue
f13314,UnaryExpression:MediaDevices
f13315,FunctionExpression:attachEvent
f13316,CallExpression:validity
f13317,ConditionalExpression:childNodes
f13318,MemberExpression:isFile
f13319,AssignmentExpression:hasOwnProperty
f13320,SwitchStatement:form
f13321,Literal:HTMLDataListElement
f13322,MemberExpression:amplitude
f13323,Identifier:frame
f13324,MemberExpression:loadeddata
f13325,ExpressionStatement:fetch
f13326,FunctionDeclaration:performance
f13327,LogicalExpression:Message
f13328,TemplateElement:History
f13329,SwitchCase:\n
f13330,BinaryExpression:nextHopProtocol
f13331,ReturnStatement:loaded
f13332,MemberExpression:currentSrc
f13333,FunctionDeclaration:sizeY
f13334,UnaryExpression:commit
f13335,BinaryExpression:CompositionEvent
f13336,ArrayExpression:sorted
f13337,IfStatement:counter
f13338,BinaryExpression:target
f13339,Identifier:clone
f13340,CallExpression:msCaching
f13341,BinaryExpression:shippingaddresschange
f13342,Property:SHOW_CDATA_SECTION
f13343,Property:Method
f13344,Identifier:frameRate
f13345,Literal:compareBoundaryPoints
f13346,Identifier:isSameNode
f13347,MemberExpression:enabledPlugin
f13348,Literal:other
f13349,MemberExpression:NUMBER_TYPE
f13350,Property:TransitionEvent
f13351,MemberExpression:if
f13352,UnaryExpression:updating
f13353,SequenceExpression:media
f13354,AssignmentExpression:unload
f13355,FunctionExpression:bind
f13356,FunctionExpression:protocol
f13357,SwitchStatement:channel
f13358,Property:getAll
f13359,AssignmentExpression:transformPoint
f13360,Property:MIN
f13361,IfStatement:load
f13362,Identifier:dpi
f13363,ArrayExpression:forms
f13364,CallExpression:release
f13365,Property:NOT_SUPPORTED_ERR
f13366,AssignmentExpression:containerName
f13367,Identifier:DOCUMENT_RULE
f13368,IfStatement:foo
f13369,AssignmentExpression:motion
f13370,Identifier:RTCPeerConnection
f13371,VariableDeclarator:observe
f13372,Property:xml
f13373,ArrayExpression:forward
f13374,FunctionDeclaration:Animatable
f13375,CallExpression:UIEvent
f13376,Property:animVal
f13377,MemberExpression:onmousewheel
f13378,ArrayExpression:permissions
f13379,Property:currentTime
f13380,Literal:qpSum
f13381,LogicalExpression:home
f13382,Property:confidence
f13383,MethodDefinition:set
f13384,BinaryExpression:print
f13385,Literal:playbackState
f13386,ReturnStatement:explicit
f13387,FunctionDeclaration:signature
f13388,Identifier:setValueAtTime
f13389,Literal:nonce
f13390,ConditionalExpression:webkitMatchesSelector
f13391,Literal:onloadend
f13392,SwitchCase:deviceid
f13393,SequenceExpression:MozMousePixelScroll
f13394,VariableDeclarator:implementation
f13395,Identifier:interimResults
f13396,Identifier:fullScreen
f13397,MemberExpression:styleSheets
f13398,UnaryExpression:Boolean
f13399,MemberExpression:threshold
f13400,NewExpression:forms
f13401,FunctionExpression:usage
f13402,BinaryExpression:codebase
f13403,Property:none
f13404,CallExpression:cancelAnimationFrame
f13405,SequenceExpression:counter
f13406,ArrowFunctionExpression:left
f13407,MemberExpression:getBudget
f13408,VariableDeclarator:previousNode
f13409,CallExpression:Node
f13410,Identifier:hasAttributeNS
f13411,MemberExpression:echoCancellation
f13412,ArrayExpression:onplay
f13413,MemberExpression:handleEnd
f13414,ConditionalExpression:allowFullScreen
f13415,SwitchCase:debit
f13416,Identifier:SVGDocument
f13417,FunctionExpression:Client
f13418,AssignmentExpression:media
f13419,FunctionExpression:shiftKey
f13420,BinaryExpression:mozfullscreenchange
f13421,Identifier:public
f13422,BinaryExpression:isPrimary
f13423,Identifier:fractalNoise
f13424,FunctionDeclaration:pixelDepth
f13425,ArrayExpression:radio
f13426,LogicalExpression:setTransform
f13427,UnaryExpression:enqueue
f13428,Property:toSource
f13429,ArrayExpression:getDevices
f13430,MemberExpression:ideographic
f13431,Literal:javascript
f13432,ArrayExpression:fillRect
f13433,Identifier:DOMError
f13434,SwitchCase:innerHTML
f13435,ArrayExpression:getUniform
f13436,ArrayExpression:animationName
f13437,ArrayExpression:allowpaymentrequest
f13438,MethodDefinition:location
f13439,WithStatement:values
f13440,FunctionExpression:prop
f13441,MethodDefinition:service
f13442,UnaryExpression:done
f13443,ForInStatement:network
f13444,MemberExpression:DOMTokenList
f13445,CallExpression:registration
f13446,MemberExpression:copyTexSubImage2D
f13447,ArrayExpression:pointercancel
f13448,VariableDeclarator:Window
f13449,SwitchCase:isPrototypeOf
f13450,ArrayExpression:new
f13451,AssignmentExpression:collapse
f13452,VariableDeclarator:meetOrSlice
f13453,UnaryExpression:PerformanceLongTaskTiming
f13454,Literal:scrollTo
f13455,AssignmentExpression:com
f13456,ConditionalExpression:NONE
f13457,UnaryExpression:TypedArray
f13458,Literal:onMessage
f13459,BinaryExpression:variable
f13460,Identifier:innerText
f13461,BinaryExpression:UNSENT
f13462,Identifier:PresentationConnection
f13463,ReturnStatement:Cache
f13464,CallExpression:debug
f13465,MemberExpression:endQuery
f13466,ArrayExpression:seeking
f13467,Identifier:rawId
f13468,Identifier:createImageData
f13469,VariableDeclarator:dom
f13470,Property:readText
f13471,BinaryExpression:PaymentRequest
f13472,Identifier:getClientRects
f13473,IfStatement:multiple
f13474,Property:SVGFEDistantLightElement
f13475,NewExpression:permissions
f13476,MemberExpression:initMouseEvent
f13477,CallExpression:USVString
f13478,MemberExpression:WritableStream
f13479,MemberExpression:attributes
f13480,ReturnStatement:headers
f13481,IfStatement:scrollDelay
f13482,Identifier:XMLHttpRequest
f13483,VariableDeclarator:INVALID_STATE_ERR
f13484,SwitchCase:time
f13485,SequenceExpression:MouseEvent
f13486,CallExpression:documentElement
f13487,NewExpression:textarea
f13488,Identifier:SVGURIReference
f13489,VariableDeclarator:ltr
f13490,Identifier:iconURL
f13491,BinaryExpression:createDTMFSender
f13492,BinaryExpression:ranges
f13493,FunctionDeclaration:supportedTypes
f13494,Identifier:oncopy
f13495,VariableDeclarator:initEvent
f13496,BinaryExpression:cookieEnabled
f13497,Identifier:SVGRenderingIntent
f13498,VariableDeclarator:paste
f13499,NewExpression:slide
f13500,ConditionalExpression:scrollX
f13501,Property:stencilOpSeparate
f13502,SequenceExpression:transform
f13503,UnaryExpression:children
f13504,BinaryExpression:fullpath
f13505,UnaryExpression:HTMLQuoteElement
f13506,Identifier:inputs
f13507,VariableDeclarator:level
f13508,Literal:scripts
f13509,MemberExpression:Display
f13510,MemberExpression:isQuery
f13511,LogicalExpression:bound
f13512,CallExpression:onload
f13513,Identifier:getBoundingClientRect
f13514,CallExpression:addedNodes
f13515,Literal:DOMMatrix
f13516,MemberExpression:dependentLocality
f13517,FunctionDeclaration:EncodingError
f13518,ReturnStatement:getContext
f13519,LogicalExpression:total
f13520,ConditionalExpression:imageHeight
f13521,LogicalExpression:col
f13522,WhileStatement:format
f13523,Identifier:addTrack
f13524,Literal:line
f13525,UnaryExpression:Promise
f13526,LogicalExpression:low
f13527,BinaryExpression:bezierCurveTo
f13528,NewExpression:Int8Array
f13529,Literal:altitude
f13530,NewExpression:background
f13531,BinaryExpression:scrollWidth
f13532,ReturnStatement:static
f13533,VariableDeclarator:delayTime
f13534,LogicalExpression:high
f13535,FunctionDeclaration:pointerType
f13536,Identifier:ext
f13537,Identifier:External
f13538,BinaryExpression:TEMPORARY
f13539,Identifier:contentType
f13540,Literal:setConfiguration
f13541,NewExpression:PING
f13542,MemberExpression:saltLength
f13543,Literal:attachment
f13544,CallExpression:positionY
f13545,MemberExpression:texStorage3D
f13546,ConditionalExpression:previousSibling
f13547,Property:isPrototypeOf
f13548,CallExpression:hash
f13549,BinaryExpression:XDomainRequest
f13550,UnaryExpression:requestData
f13551,Property:description
f13552,ConditionalExpression:HTMLPictureElement
f13553,FunctionExpression:stopped
f13554,Literal:terminate
f13555,NewExpression:Uint32Array
f13556,VariableDeclarator:pointerleave
f13557,ArrayExpression:groupEnd
f13558,ConditionalExpression:maxlength
f13559,Literal:timeline
f13560,AssignmentExpression:extensions
f13561,VariableDeclarator:tcp
f13562,Literal:SVGLoad
f13563,Literal:result
f13564,Literal:offsetX
f13565,UnaryExpression:mark
f13566,Literal:blob
f13567,FunctionDeclaration:brightness
f13568,FunctionExpression:saturation
f13569,NewExpression:SVGPathSegClosePath
f13570,Property:nackCount
f13571,ReturnStatement:phone
f13572,Identifier:cite
f13573,CallExpression:String
f13574,Literal:DOMPoint
f13575,ConditionalExpression:cursor
f13576,ArrayExpression:positionX
f13577,NewExpression:transferSize
f13578,Literal:bindTexture
f13579,VariableDeclarator:static
f13580,CallExpression:defaultStatus
f13581,FunctionDeclaration:srcObject
f13582,SwitchCase:req
f13583,FunctionExpression:containerName
f13584,IfStatement:rad
f13585,Property:hueRotate
f13586,CallExpression:oninput
f13587,MemberExpression:leftProjectionMatrix
f13588,CallExpression:onresult
f13589,AssignmentExpression:user
f13590,UnaryExpression:kind
f13591,Property:photoSettings
f13592,Literal:handleStart
f13593,Identifier:SVGScriptElement
f13594,IfStatement:butt
f13595,FunctionDeclaration:key
f13596,ArrayExpression:port2
f13597,Property:SVGFitToViewBox
f13598,Identifier:responseURL
f13599,Property:Clients
f13600,UnaryExpression:HTMLTableDataCellElement
f13601,ConditionalExpression:promise
f13602,AssignmentPattern:true
f13603,Literal:new
f13604,AssignmentExpression:NULL
f13605,CallExpression:setEndBefore
f13606,ReturnStatement:mozFullScreenElement
f13607,AssignmentExpression:after
f13608,BinaryExpression:scope
f13609,MemberExpression:beginPath
f13610,ReturnStatement:styleMap
f13611,BinaryExpression:HTMLMenuElement
f13612,UnaryExpression:AbortController
f13613,Property:connected
f13614,SwitchCase:menu
f13615,MemberExpression:hasFocus
f13616,Identifier:attributeStyleMap
f13617,ArrayExpression:Display
f13618,Property:video
f13619,FunctionDeclaration:operation
f13620,CallExpression:currentStyle
f13621,NewExpression:implementation
f13622,AssignmentPattern:target
f13623,UnaryExpression:withCredentials
f13624,VariableDeclarator:animVal
f13625,Literal:previousElementSibling
f13626,UpdateExpression:hidden
f13627,IfStatement:vb
f13628,FunctionExpression:relatedNode
f13629,SwitchCase:rel
f13630,ArrayExpression:XMLHttpRequest
f13631,ConditionalExpression:suspend
f13632,AssignmentExpression:effectiveType
f13633,Property:shape
f13634,LogicalExpression:nodeType
f13635,VariableDeclarator:offsetY
f13636,Identifier:wheelDeltaY
f13637,Literal:keyStatuses
f13638,ArrayExpression:setResizable
f13639,FunctionExpression:mediaStream
f13640,Property:setConfiguration
f13641,Property:focus
f13642,CallExpression:m31
f13643,NewExpression:domainLookupEnd
f13644,UnaryExpression:body
f13645,NewExpression:enter
f13646,Identifier:local
f13647,Identifier:sendMessage
f13648,CallExpression:embed
f13649,Property:p3
f13650,Identifier:privacy
f13651,CallExpression:sender
f13652,Property:SHOW_ENTITY_REFERENCE
f13653,MemberExpression:ABORT_ERR
f13654,NewExpression:unhandledrejection
f13655,ExpressionStatement:Boolean
f13656,AssignmentExpression:collapsed
f13657,CallExpression:getSubscription
f13658,SwitchStatement:first
f13659,Literal:mozfullscreenerror
f13660,Identifier:drawWindow
f13661,Identifier:addEvent
f13662,ArrayExpression:screenY
f13663,Literal:deviceid
f13664,FunctionDeclaration:areas
f13665,SwitchCase:keyboard
f13666,Literal:encrypted
f13667,NewExpression:keypress
f13668,SwitchStatement:city
f13669,Identifier:elements
f13670,ArrayExpression:m14
f13671,Literal:handleAddressChange
f13672,SwitchCase:WEBGL_depth_texture
f13673,MemberExpression:WebVR
f13674,ArrayExpression:onbeforeinstallprompt
f13675,UnaryExpression:PushSubscription
f13676,LogicalExpression:cues
f13677,Property:tabStop
f13678,AssignmentExpression:0x01
f13679,CallExpression:artwork
f13680,ConditionalExpression:ArrayBuffer
f13681,MemberExpression:intersectionRect
f13682,NewExpression:debug
f13683,BinaryExpression:backward
f13684,MemberExpression:pitch
f13685,ArrayExpression:revoke
f13686,Identifier:generateCertificate
f13687,BinaryExpression:PC
f13688,AssignmentExpression:onhashchange
f13689,MemberExpression:MediaKeys
f13690,CatchClause:db
f13691,ReturnStatement:Rules
f13692,ArrayExpression:onpointerleave
f13693,SequenceExpression:navigator
f13694,CallExpression:decoding
f13695,Literal:tangentialPressure
f13696,Identifier:SVGGElement
f13697,Property:call
f13698,MemberExpression:AudioBuffer
f13699,Literal:doctype
f13700,ConditionalExpression:srcset
f13701,Literal:prflx
f13702,FunctionDeclaration:activeElement
f13703,UnaryExpression:getSources
f13704,ReturnStatement:normal
f13705,MethodDefinition:updateDetails
f13706,VariableDeclarator:toJson
f13707,VariableDeclarator:ry
f13708,Literal:responsesReceived
f13709,ReturnStatement:Animatable
f13710,FunctionExpression:percent
f13711,Property:range
f13712,BinaryExpression:search
f13713,CallExpression:connected
f13714,MemberExpression:latency
f13715,MemberExpression:pose
f13716,ConditionalExpression:seeking
f13717,NewExpression:Coordinates
f13718,NewExpression:CloseEvent
f13719,CallExpression:m32
f13720,MemberExpression:selected
f13721,Identifier:CDATA_SECTION_NODE
f13722,FunctionDeclaration:Option
f13723,TemplateElement:ready
f13724,LogicalExpression:threshold
f13725,CallExpression:rowIndex
f13726,ReturnStatement:navigate
f13727,BinaryExpression:hreflang
f13728,Literal:enter
f13729,MemberExpression:modify
f13730,NewExpression:multiply
f13731,MemberExpression:not
f13732,Identifier:reports
f13733,Identifier:unmuted
f13734,VariableDeclarator:manufacturerData
f13735,Property:Int8Array
f13736,Property:crossOrigin
f13737,Literal:ratechange
f13738,NewExpression:dom
f13739,Identifier:ownerRule
f13740,UnaryExpression:paste
f13741,MethodDefinition:before
f13742,Property:onbegin
f13743,CallExpression:readText
f13744,ArrayExpression:transport
f13745,AssignmentExpression:connection
f13746,VariableDeclarator:display
f13747,FunctionDeclaration:insertData
f13748,MemberExpression:msMatchesSelector
f13749,SwitchStatement:event
f13750,ArrayExpression:CDATA_SECTION_NODE
f13751,FunctionDeclaration:touchend
f13752,MemberExpression:clearDepth
f13753,Property:targetTouches
f13754,FunctionDeclaration:sum
f13755,AssignmentExpression:MSFullscreenError
f13756,ArrowFunctionExpression:credentials
f13757,AssignmentExpression:Text
f13758,IfStatement:registration
f13759,Property:onsort
f13760,Literal:usage
f13761,VariableDeclarator:clientX
f13762,VariableDeclarator:alphabetic
f13763,Identifier:AbortError
f13764,MemberExpression:pageshow
f13765,UnaryExpression:pageXOffset
f13766,ConditionalExpression:right
f13767,MemberExpression:ptime
f13768,AssignmentExpression:geolocation
f13769,SwitchStatement:char
f13770,UnaryExpression:imageHeight
f13771,LogicalExpression:SVGElement
f13772,FunctionExpression:targetBitrate
f13773,ReturnStatement:readyState
f13774,FunctionExpression:dy
f13775,ArrayExpression:importNode
f13776,Literal:cloneRange
f13777,UnaryExpression:credentials
f13778,Identifier:ChildNode
f13779,Identifier:vlinkColor
f13780,MemberExpression:buffered
f13781,BinaryExpression:turn
f13782,UnaryExpression:preload
f13783,Literal:renotify
f13784,Literal:deleteVertexArray
f13785,UnaryExpression:utils
f13786,ArrayExpression:onabort
f13787,Literal:json
f13788,ConditionalExpression:scrollY
f13789,Identifier:loading
f13790,Identifier:getConstraints
f13791,Literal:FormData
f13792,Identifier:radius
f13793,IfStatement:systemID
f13794,LogicalExpression:ms
f13795,Property:bundlePolicy
f13796,VariableDeclarator:requireInteraction
f13797,ReturnStatement:quaternion
f13798,MemberExpression:createRadialGradient
f13799,MemberExpression:getProgramParameter
f13800,Identifier:productID
f13801,AssignmentExpression:copyMove
f13802,ArrayExpression:dischargingTime
f13803,SwitchCase:wifi
f13804,ReturnStatement:unlock
f13805,Identifier:getModifierState
f13806,NewExpression:down
f13807,Property:mediaCapabilities
f13808,SequenceExpression:btoa
f13809,ReturnStatement:changeType
f13810,SwitchCase:scrollTo
f13811,Identifier:JSON
f13812,VariableDeclarator:indeterminate
f13813,CallExpression:createIndex
f13814,Identifier:grep
f13815,UpdateExpression:end
f13816,Identifier:languages
f13817,LogicalExpression:languages
f13818,LogicalExpression:escape
f13819,ArrayExpression:subscribe
f13820,Identifier:Netscape
f13821,IfStatement:origin
f13822,FunctionDeclaration:failIfMajorPerformanceCaveat
f13823,Literal:onmouseleave
f13824,NewExpression:pointerout
f13825,MemberExpression:expiryYear
f13826,UnaryExpression:assert
f13827,VariableDeclarator:src
f13828,VariableDeclarator:resize
f13829,Identifier:deleteVertexArray
f13830,Identifier:insertAdjacentHTML
f13831,Literal:m44
f13832,ArrayExpression:pathname
f13833,SequenceExpression:img
f13834,Identifier:webkitNotification
f13835,BinaryExpression:DOMString
f13836,ConditionalExpression:storeName
f13837,MethodDefinition:image
f13838,MemberExpression:right
f13839,MemberExpression:permission
f13840,BinaryExpression:imageHeight
f13841,MemberExpression:XMLHttpRequest
f13842,LogicalExpression:get
f13843,Identifier:generateMipmap
f13844,FunctionExpression:csp
f13845,MemberExpression:element
f13846,CallExpression:pointerLockElement
f13847,Literal:defaultMuted
f13848,ConditionalExpression:played
f13849,NewExpression:cardNumber
f13850,WhileStatement:true
f13851,SwitchCase:trackid
f13852,CallExpression:notch
f13853,FunctionDeclaration:th
f13854,Property:Name
f13855,BinaryExpression:enctype
f13856,IfStatement:variable
f13857,BinaryExpression:worker
f13858,ArrayExpression:createAttributeNS
f13859,ReturnStatement:dy
f13860,ArrayExpression:FormData
f13861,MethodDefinition:method
f13862,VariableDeclarator:videoWidth
f13863,AssignmentExpression:getItem
f13864,BinaryExpression:noModule
f13865,Literal:attributeFilter
f13866,MemberExpression:offer
f13867,ArrayPattern:height
f13868,IfStatement:attachment
f13869,Literal:uniform1fv
f13870,Identifier:isDefaultNamespace
f13871,LogicalExpression:point
f13872,UnaryExpression:checked
f13873,BinaryExpression:methodName
f13874,Identifier:devicePixelRatio
f13875,Literal:slotchange
f13876,SwitchCase:hostname
f13877,MemberExpression:namedItem
f13878,ExpressionStatement:fireEvent
f13879,ArrayExpression:devicechange
f13880,Identifier:bufferedAmountLowThreshold
f13881,FunctionExpression:screenY
f13882,FunctionExpression:system
f13883,UnaryExpression:interval
f13884,UnaryExpression:touchmove
f13885,TemplateElement:color
f13886,Identifier:clip
f13887,CallExpression:eventPhase
f13888,IfStatement:documentElement
f13889,NewExpression:diners
f13890,IfStatement:cacheName
f13891,AssignmentExpression:presentation
f13892,Property:SVGAltGlyphElement
f13893,IfStatement:transceiver
f13894,CallExpression:querySelectorAll
f13895,CallExpression:clearData
f13896,Identifier:timeStamp
f13897,SequenceExpression:exception
f13898,CallExpression:truncate
f13899,TemplateLiteral:prefix
f13900,Literal:customelements
f13901,IfStatement:backward
f13902,Identifier:ownerNode
f13903,MemberExpression:console
f13904,TemplateElement:margin
f13905,CallExpression:firstElementChild
f13906,ConditionalExpression:aspectRatio
f13907,ArrayExpression:requestFileSystem
f13908,Property:accept_languages
f13909,Property:enter
f13910,MemberExpression:Int32Array
f13911,ArrayExpression:play
f13912,MemberExpression:animationiteration
f13913,SwitchCase:setInterval
f13914,ArrayExpression:parent
f13915,MethodDefinition:promise
f13916,ArrayExpression:msManipulationViewsEnabled
f13917,ArrayExpression:uniform
f13918,LogicalExpression:ERROR
f13919,AssignmentExpression:cellSpacing
f13920,FunctionDeclaration:ErrorEvent
f13921,SwitchStatement:type
f13922,Literal:scope
f13923,AssignmentExpression:minlength
f13924,VariableDeclarator:local
f13925,BinaryExpression:other
f13926,Identifier:radiogroup
f13927,Literal:HTMLDataElement
f13928,MemberExpression:TYPE_NAVIGATE
f13929,CallExpression:xpi
f13930,Property:PluginArray
f13931,Literal:setLocalDescription
f13932,BinaryExpression:short
f13933,VariableDeclarator:isSync
f13934,BinaryExpression:isConnected
f13935,AssignmentExpression:setProperty
f13936,Literal:HTMLTableCellElement
f13937,Property:dtmfSender
f13938,IfStatement:persisted
f13939,BinaryExpression:animVal
f13940,MemberExpression:insertCell
f13941,LogicalExpression:miter
f13942,VariableDeclarator:HMAC
f13943,BinaryExpression:userChoice
f13944,SwitchCase:char
f13945,CallExpression:time
f13946,VariableDeclarator:inputs
f13947,BinaryExpression:shadowColor
f13948,VariableDeclarator:updateStyle
f13949,CallExpression:knee
f13950,SwitchCase:removeEventListener
f13951,AssignmentExpression:success
f13952,SequenceExpression:startAngle
f13953,Identifier:clearTimeout
f13954,FunctionExpression:clientX
f13955,MemberExpression:getSources
f13956,SwitchCase:parentRule
f13957,MethodDefinition:disabled
f13958,CallExpression:canPlayType
f13959,MemberExpression:MSFullscreenError
f13960,Identifier:addtrack
f13961,SequenceExpression:node
f13962,VariableDeclarator:requestPermission
f13963,Literal:getTexParameter
f13964,Identifier:oncanplaythrough
f13965,FunctionExpression:policy
f13966,Identifier:canplay
f13967,Property:SyncEvent
f13968,ConditionalExpression:contenteditable
f13969,Literal:readValue
f13970,VariableDeclarator:DOMException
f13971,Identifier:has
f13972,MemberExpression:clearResourceTimings
f13973,ConditionalExpression:offsetTop
f13974,Literal:requestPayerPhone
f13975,AssignmentExpression:\n
f13976,FunctionExpression:Image
f13977,SequenceExpression:dom
f13978,CallExpression:getItem
f13979,ArrayExpression:relatedTarget
f13980,CallExpression:Boolean
f13981,Identifier:lower
f13982,TemplateElement:cm
f13983,VariableDeclarator:element
f13984,SwitchCase:NotFoundError
f13985,SwitchCase:elements
f13986,FunctionExpression:href
f13987,FunctionDeclaration:rows
f13988,Identifier:TextTrack
f13989,BinaryExpression:federated
f13990,Literal:onmspointerup
f13991,Property:uniformMatrix4x2fv
f13992,MemberExpression:face
f13993,UpdateExpression:text
f13994,ArrayExpression:charset
f13995,Literal:iconURL
f13996,Property:_blank
f13997,BinaryExpression:queryCommandSupported
f13998,SwitchCase:not
f13999,ArrayExpression:as
f14000,AssignmentExpression:cmp
f14001,ArrayExpression:form
f14002,ArrayExpression:minimize
f14003,AssignmentExpression:accesskey
f14004,Property:bufferSubData
f14005,CallExpression:CSSMozDocumentRule
f14006,LogicalExpression:pointerType
f14007,Property:channels
f14008,Literal:sourceclose
f14009,FunctionExpression:DOMException
f14010,MemberExpression:getVertexAttrib
f14011,Identifier:suffix
f14012,ArrayExpression:mousemove
f14013,Literal:exception
f14014,UnaryExpression:after
f14015,VariableDeclarator:relay
f14016,Property:__lookupGetter__
f14017,Identifier:textLength
f14018,ConditionalExpression:postalCode
f14019,LogicalExpression:hidden
f14020,ReturnStatement:lower
f14021,MemberExpression:maxAlternatives
f14022,Literal:VRDisplay
f14023,LogicalExpression:nodes
f14024,Property:MediaRecorder
f14025,Identifier:CloseEvent
f14026,Identifier:HTMLTableDataCellElement
f14027,Identifier:scale3d
f14028,Literal:meet
f14029,ArrayExpression:oncopy
f14030,BinaryExpression:responseType
f14031,SpreadElement:as
f14032,CallExpression:broadcast
f14033,ArrayExpression:itemValue
f14034,Identifier:rad
f14035,FunctionDeclaration:effect
f14036,ArrayExpression:multiple
f14037,Identifier:visibilityState
f14038,SwitchCase:readonly
f14039,Property:selectionStart
f14040,ArrayExpression:onmessage
f14041,AssignmentExpression:maxDistance
f14042,SwitchCase:cx
f14043,FunctionDeclaration:offset
f14044,UnaryExpression:MutationObserver
f14045,CallExpression:isGenerator
f14046,CallExpression:copy
f14047,AssignmentExpression:HTMLDocument
f14048,ConditionalExpression:move
f14049,CallExpression:oncontextmenu
f14050,FunctionExpression:linkColor
f14051,BinaryExpression:compositionend
f14052,Literal:insertAdjacentHTML
f14053,Literal:isRenderbuffer
f14054,BinaryExpression:srclang
f14055,SwitchCase:recording
f14056,Literal:m32
f14057,MemberExpression:composite
f14058,CallExpression:webkitmouseforcechanged
f14059,Identifier:gamepaddisconnected
f14060,Literal:childElementCount
f14061,Identifier:getActiveUniforms
f14062,VariableDeclarator:statusCode
f14063,ReturnStatement:matchAll
f14064,ConditionalExpression:scriptNode
f14065,Identifier:colspan
f14066,NewExpression:HIERARCHY_REQUEST_ERR
f14067,Property:cursor
f14068,LogicalExpression:showNotification
f14069,SequenceExpression:forward
f14070,IfStatement:overrideMimeType
f14071,UnaryExpression:skewX
f14072,AssignmentExpression:never
f14073,NewExpression:share
f14074,FunctionDeclaration:deleteRow
f14075,SwitchCase:noshade
f14076,MemberExpression:touches
f14077,UnaryExpression:sessionId
f14078,Identifier:text
f14079,Property:dopplerFactor
f14080,Identifier:dy
f14081,Literal:include
f14082,Identifier:WebVR
f14083,Literal:bufferedamountlow
f14084,ArrayExpression:candidate
f14085,Literal:filename
f14086,Property:embeds
f14087,Identifier:setProperty
f14088,ConditionalExpression:canplay
f14089,Property:domain
f14090,UnaryExpression:relList
f14091,ArrayExpression:trackId
f14092,Property:colorDepth
f14093,AssignmentExpression:disabled
f14094,Identifier:loop
f14095,LogicalExpression:display
f14096,UnaryExpression:load
f14097,BinaryExpression:deltaZ
f14098,SequenceExpression:format
f14099,ConditionalExpression:RTCIceCandidate
f14100,AssignmentExpression:String
f14101,CallExpression:focusNode
f14102,ReturnStatement:NUMBER
f14103,AssignmentExpression:frameRate
f14104,CallExpression:colspan
f14105,CallExpression:services
f14106,SwitchCase:attributes
f14107,SequenceExpression:in
f14108,Identifier:wasDiscarded
f14109,FunctionDeclaration:middle
f14110,Literal:HTMLScriptElement
f14111,ArrayExpression:TouchEvent
f14112,Identifier:mozSetImageElement
f14113,Identifier:LINEAR_MIPMAP_NEAREST
f14114,IfStatement:instanceof
f14115,VariableDeclarator:restore
f14116,Property:played
f14117,ArrayExpression:fillText
f14118,Identifier:tabs
f14119,WhileStatement:nextSibling
f14120,Property:IV
f14121,Literal:cartebancaire
f14122,MemberExpression:MAX_COLOR_ATTACHMENTS_WEBGL
f14123,Identifier:checked
f14124,Literal:maxTouchPoints
f14125,FunctionExpression:playbackRate
f14126,Identifier:point
f14127,Literal:turn
f14128,Literal:keyboard
f14129,Property:iterations
f14130,AssignmentExpression:transitionName
f14131,Identifier:statusMessage
f14132,Identifier:performance
f14133,Property:remove
f14134,BinaryExpression:ReportingObserver
f14135,ConditionalExpression:angle
f14136,MemberExpression:defer
f14137,VariableDeclarator:numberValue
f14138,Property:version
f14139,IfStatement:focus
f14140,CallExpression:cullFace
f14141,SwitchCase:src
f14142,Literal:createProgram
f14143,Literal:collapseToEnd
f14144,BinaryExpression:has
f14145,Literal:granted
f14146,Identifier:exact
f14147,Literal:DataView
f14148,MemberExpression:MEDIA_ERR_ABORTED
f14149,MemberExpression:counter
f14150,FunctionExpression:region
f14151,BinaryExpression:Entity
f14152,CallExpression:storage
f14153,VariableDeclarator:readwrite
f14154,AssignmentExpression:anticlockwise
f14155,FunctionDeclaration:URLUtils
f14156,ArrayExpression:MutationObserver
f14157,Property:IDBRequest
f14158,Identifier:createElementNS
f14159,MemberExpression:beforeprint
f14160,Literal:ondevicechange
f14161,BinaryExpression:wheelDelta
f14162,SwitchCase:setData
f14163,BinaryExpression:prevRatio
f14164,MemberExpression:radio
f14165,IfStatement:extend
f14166,Identifier:eventPhase
f14167,SwitchCase:speak
f14168,Literal:phone
f14169,BinaryExpression:setSinkId
f14170,Property:regionCode
f14171,CallExpression:HTMLInputElement
f14172,SequenceExpression:parentNode
f14173,MemberExpression:compositing
f14174,Literal:head
f14175,IfStatement:isQuery
f14176,MemberExpression:PerformanceMark
f14177,AssignmentExpression:Notification
f14178,IfStatement:xml
f14179,ForInStatement:pname
f14180,ForInStatement:embeds
f14181,ConditionalExpression:MutationObserver
f14182,VariableDeclarator:transform
f14183,CallExpression:WebSocket
f14184,ReturnStatement:ordered
f14185,Literal:methodName
f14186,MemberExpression:Int8Array
f14187,Identifier:sourceFile
f14188,Literal:restoreContext
f14189,AssignmentExpression:lineTo
f14190,Literal:deltaMode
f14191,ForInStatement:adData
f14192,Identifier:selectstart
f14193,NewExpression:reset
f14194,FunctionDeclaration:lineno
f14195,SequenceExpression:profile
f14196,Property:MIDIMessageEvent
f14197,CallExpression:commonAncestorContainer
f14198,Property:HIERARCHY_REQUEST_ERR
f14199,CallExpression:eme
f14200,Property:messageerror
f14201,SequenceExpression:types
f14202,UnaryExpression:CSS2Properties
f14203,CallExpression:edgeMode
f14204,FunctionExpression:exponent
f14205,ArrayExpression:HTMLIFrameElement
f14206,ArrayExpression:rules
f14207,FunctionExpression:services
f14208,UnaryExpression:abbr
f14209,AssignmentExpression:shiftKey
f14210,LogicalExpression:buffer
f14211,ConditionalExpression:mouseup
f14212,LogicalExpression:focus
f14213,CallExpression:shadowColor
f14214,Property:offsetTop
f14215,CallExpression:NotFoundError
f14216,Property:getRemoteStreams
f14217,FunctionExpression:verify
f14218,UnaryExpression:json
f14219,MemberExpression:XPathNSResolver
f14220,NewExpression:null
f14221,UnaryExpression:tooLong
f14222,Property:rowSpan
f14223,ArrayExpression:finished
f14224,ReturnStatement:region
f14225,ArrayExpression:useCapture
f14226,VariableDeclarator:overrideMimeType
f14227,Property:elementFromPoint
f14228,ArrowFunctionExpression:random
f14229,Literal:pname
f14230,CallExpression:w3
f14231,TemplateElement:event
f14232,Property:blocked
f14233,TemplateElement:fr
f14234,ArrayExpression:endEvent
f14235,BinaryExpression:active
f14236,FunctionExpression:responseXML
f14237,ConditionalExpression:dispatchEvent
f14238,ArrayExpression:onpagehide
f14239,CallExpression:click
f14240,ArrayExpression:naturalWidth
f14241,VariableDeclarator:m11
f14242,VariableDeclarator:serviceData
f14243,VariableDeclarator:inputMode
f14244,Literal:onseeking
f14245,LogicalExpression:ss
f14246,UnaryExpression:Notification
f14247,FunctionExpression:Map
f14248,AssignmentExpression:getError
f14249,ForInStatement:dom
f14250,VariableDeclarator:readonly
f14251,MemberExpression:loadEventEnd
f14252,ReturnStatement:register
f14253,Identifier:generateRequest
f14254,VariableDeclarator:platforms
f14255,CallExpression:validationURL
f14256,AssignmentExpression:Comment
f14257,IfStatement:reverse
f14258,VariableDeclarator:oldURL
f14259,Property:addModule
f14260,Identifier:videoTracks
f14261,UnaryExpression:HTMLLinkElement
f14262,Property:pointerType
f14263,ReturnStatement:amex
f14264,Identifier:call
f14265,IfStatement:yes
f14266,VariableDeclarator:row
f14267,MemberExpression:layerY
f14268,AssignmentExpression:standalone
f14269,IfStatement:ontimeout
f14270,CallExpression:ongotpointercapture
f14271,Identifier:mozWriteAudio
f14272,FunctionDeclaration:RangeException
f14273,Literal:ApplicationCache
f14274,SwitchCase:absolute
f14275,ConditionalExpression:succeeded
f14276,ConditionalExpression:wheelDeltaY
f14277,SwitchStatement:valueType
f14278,AssignmentExpression:specified
f14279,MemberExpression:onencrypted
f14280,Literal:ended
f14281,VariableDeclarator:smooth
f14282,MemberExpression:picture
f14283,IfStatement:mediaType
f14284,Literal:specularExponent
f14285,SwitchStatement:tagName
f14286,FunctionDeclaration:enter
f14287,NewExpression:credentials
f14288,UnaryExpression:XPathResult
f14289,ConditionalExpression:get
f14290,Identifier:isReload
f14291,ConditionalExpression:sign
f14292,Property:MutationEvent
f14293,Property:watch
f14294,IfStatement:frameElement
f14295,BinaryExpression:opened
f14296,AssignmentExpression:activeElement
f14297,FunctionExpression:lastEventId
f14298,ArrayExpression:removedNodes
f14299,ArrayExpression:pathLength
f14300,ArrayExpression:Node
f14301,Identifier:compositing
f14302,Literal:vendor
f14303,NewExpression:after
f14304,ArrayExpression:controlsList
f14305,Literal:cancel
f14306,Property:currentEvent
f14307,MemberExpression:onicecandidate
f14308,VariableDeclarator:maximize
f14309,MemberExpression:hasOrientation
f14310,ConditionalExpression:update
f14311,WhileStatement:controller
f14312,BinaryExpression:subtle
f14313,MemberExpression:getImageData
f14314,Literal:MSFullscreenChange
f14315,CallExpression:HTMLOptionElement
f14316,VariableDeclarator:pickup
f14317,FunctionDeclaration:clearData
f14318,FunctionExpression:childNodes
f14319,Literal:xMaxYMid
f14320,VariableDeclarator:RenderingContext
f14321,Property:ondragover
f14322,Identifier:insertItemBefore
f14323,Literal:sensors
f14324,NewExpression:readystatechange
f14325,FunctionDeclaration:protocol
f14326,FunctionExpression:browser
f14327,Identifier:texImage3D
f14328,FunctionExpression:send
f14329,FunctionDeclaration:items
f14330,Identifier:localService
f14331,Property:currentView
f14332,Literal:stopPropagation
f14333,Identifier:Iterator
f14334,MemberExpression:readAsText
f14335,AssignmentExpression:readonly
f14336,Literal:gain
f14337,MemberExpression:buttons
f14338,CallExpression:webvtt
f14339,SwitchCase:mouseleave
f14340,CallExpression:statechange
f14341,BinaryExpression:initCustomEvent
f14342,ArrowFunctionExpression:tag
f14343,AssignmentExpression:variant
f14344,Identifier:ontransitionend
f14345,MemberExpression:CLOSE_NORMAL
f14346,MemberExpression:preserveAspectRatio
f14347,Literal:ordered
f14348,ReturnStatement:ry
f14349,LogicalExpression:containerId
f14350,BinaryExpression:login
f14351,MemberExpression:RTCSessionDescription
f14352,AssignmentExpression:truncate
f14353,VariableDeclarator:bindSampler
f14354,MethodDefinition:refresh
f14355,SequenceExpression:Position
f14356,CallExpression:storageManager
f14357,ForInStatement:update
f14358,UnaryExpression:clientHeight
f14359,FunctionExpression:propertyIsEnumerable
f14360,Property:authenticatorSelection
f14361,CallExpression:messageType
f14362,ArrayExpression:cloneContents
f14363,VariableDeclarator:retry
f14364,VariableDeclarator:altitudeAccuracy
f14365,NewExpression:contenteditable
f14366,BinaryExpression:appName
f14367,MemberExpression:clearMeasures
f14368,ArrayExpression:getResponseHeader
f14369,NewExpression:write
f14370,ArrayExpression:force
f14371,LogicalExpression:option
f14372,NewExpression:argument
f14373,VariableDeclarator:groupCollapsed
f14374,Identifier:MediaSession
f14375,FunctionExpression:modifiers
f14376,MemberExpression:developer
f14377,AssignmentExpression:CryptoKey
f14378,MemberExpression:classList
f14379,BinaryExpression:UIEvent
f14380,Property:getSupportedConstraints
f14381,Literal:PerformanceNavigationTiming
f14382,ForInStatement:keys
f14383,TemplateLiteral:button
f14384,BinaryExpression:REGION
f14385,Identifier:WebKitPoint
f14386,ConditionalExpression:iceConnectionState
f14387,FunctionExpression:setLineWidth
f14388,BinaryExpression:SVGTitleElement
f14389,MemberExpression:summary
f14390,BinaryExpression:oMatchesSelector
f14391,Property:AudioDestinationNode
f14392,Literal:AudioStreamTrack
f14393,ArrayExpression:MimeType
f14394,MemberExpression:ondragexit
f14395,CallExpression:spawnNotification
f14396,AssignmentExpression:always
f14397,Identifier:downlinkMax
f14398,ArrayExpression:flash
f14399,UnaryExpression:clearTimeout
f14400,AssignmentExpression:currentScript
f14401,ForInStatement:controllers
f14402,LogicalExpression:class
f14403,Literal:WEBGL_compressed_texture_etc1
f14404,VariableDeclarator:idName
f14405,Property:over
f14406,ConditionalExpression:timeupdate
f14407,ConditionalExpression:isTrusted
f14408,IfStatement:fromPoint
f14409,UnaryExpression:parameters
f14410,ConditionalExpression:kind
f14411,SwitchCase:preload
f14412,FunctionDeclaration:hint
f14413,LogicalExpression:gamepad
f14414,AssignmentExpression:optimum
f14415,ArrayExpression:NavigatorGeolocation
f14416,CatchClause:ip
f14417,Property:setFillColor
f14418,MemberExpression:lookupPrefix
f14419,Literal:removeListener
f14420,VariableDeclarator:Iterator
f14421,IfStatement:callback
f14422,CallExpression:webgl
f14423,Property:rules
f14424,VariableDeclarator:result
f14425,BinaryExpression:datetime
f14426,NewExpression:getKey
f14427,ConditionalExpression:streams
f14428,Identifier:viewTarget
f14429,VariableDeclarator:alternate
f14430,Literal:dom
f14431,VariableDeclarator:VideoConfiguration
f14432,CallExpression:Document
f14433,ArrayExpression:onwheel
f14434,MemberExpression:applicationCache
f14435,MemberExpression:resumeTransformFeedback
f14436,Property:watchPosition
f14437,BinaryExpression:diners
f14438,ConditionalExpression:previousElementSibling
f14439,FunctionExpression:offsetLeft
f14440,NewExpression:SVGPathSegCurvetoQuadraticAbs
f14441,VariableDeclarator:ReadableStream
f14442,MemberExpression:deltaY
f14443,CallExpression:defaultView
f14444,ReturnStatement:outputBuffer
f14445,BinaryExpression:which
f14446,IfStatement:sidebar
f14447,VariableDeclarator:isMap
f14448,Identifier:FileSystem
f14449,LogicalExpression:mark
f14450,VariableDeclarator:bubbles
f14451,Identifier:Report
f14452,VariableDeclarator:scrollDelay
f14453,AssignmentExpression:finished
f14454,Property:string
f14455,FunctionDeclaration:elements
f14456,BinaryExpression:getError
f14457,ConditionalExpression:sortable
f14458,VariableDeclarator:operation
f14459,FunctionDeclaration:progress
f14460,BinaryExpression:inputBuffer
f14461,FunctionExpression:activated
f14462,BinaryExpression:desiredSize
f14463,Identifier:result
f14464,MemberExpression:ActiveXObject
f14465,Literal:unloadEventStart
f14466,CallExpression:mimeTypes
f14467,ArrayExpression:getAllKeys
f14468,Literal:datachannel
f14469,UnaryExpression:clientWidth
f14470,VariableDeclarator:HTMLCanvasElement
f14471,BinaryExpression:String
f14472,ArrayExpression:urls
f14473,MemberExpression:Float64Array
f14474,LogicalExpression:down
f14475,AssignmentExpression:dst
f14476,SwitchStatement:appName
f14477,Literal:inputs
f14478,BinaryExpression:fatal
f14479,MemberExpression:onpause
f14480,FunctionDeclaration:loaded
f14481,ReturnStatement:cellular
f14482,Identifier:function
f14483,Identifier:copyTexImage2D
f14484,CallExpression:writeText
f14485,Property:PaymentOptions
f14486,SequenceExpression:controls
f14487,ArrayExpression:NEXT
f14488,Property:list
f14489,ConditionalExpression:clone
f14490,AssignmentExpression:mimeTypes
f14491,Property:cullFace
f14492,BinaryExpression:validationMessage
f14493,FunctionExpression:charset
f14494,Identifier:SHOW_ELEMENT
f14495,MemberExpression:webkit
f14496,AssignmentExpression:platform
f14497,ArrayExpression:responseType
f14498,UnaryExpression:languageCode
f14499,Literal:onstatechange
f14500,MemberExpression:motion
f14501,Identifier:onsignalingstatechange
f14502,SwitchCase:pointerup
f14503,Property:HTMLTableDataCellElement
f14504,IfStatement:focused
f14505,Literal:gradientTransform
f14506,ReturnStatement:duration
f14507,CallExpression:connectStart
f14508,Identifier:frameType
f14509,Literal:ActiveXObject
f14510,Literal:getElementsByTagName
f14511,CallExpression:PaymentRequestUpdateEvent
f14512,Literal:sizeY
f14513,Identifier:onstatechange
f14514,FunctionExpression:port
f14515,FunctionExpression:uri
f14516,CallExpression:radiusX
f14517,ConditionalExpression:onmouseleave
f14518,MemberExpression:onhashchange
f14519,IfStatement:touchmove
f14520,IfStatement:motion
f14521,FunctionExpression:keypress
f14522,SwitchCase:p3
f14523,Literal:deselectAll
f14524,Literal:icecandidate
f14525,Literal:removeStream
f14526,Property:battery
f14527,Property:IDBOpenDBRequest
f14528,LogicalExpression:device
f14529,MethodDefinition:watch
f14530,MemberExpression:registerContentHandler
f14531,Identifier:mozfullscreenchange
f14532,Property:ready
f14533,VariableDeclarator:Beacon
f14534,ArrayExpression:addEventListener
f14535,BinaryExpression:cellular
f14536,Identifier:isPointInStroke
f14537,MemberExpression:VALIDATION_ERR
f14538,Property:ReportBody
f14539,LogicalExpression:redirect
f14540,MethodDefinition:trace
f14541,ConditionalExpression:charCode
f14542,Identifier:onmouseout
f14543,FunctionDeclaration:playing
f14544,NewExpression:deltaY
f14545,SwitchCase:TimeoutError
f14546,UnaryExpression:RTCIceCandidate
f14547,NewExpression:channels
f14548,BinaryExpression:alpha
f14549,ForInStatement:supports
f14550,Identifier:sdpMLineIndex
f14551,Identifier:flipY
f14552,LogicalExpression:arguments
f14553,BinaryExpression:badInput
f14554,AssignmentExpression:resourcetimingbufferfull
f14555,CallExpression:status
f14556,ObjectExpression:init
f14557,Literal:flatten
f14558,MemberExpression:setResizable
f14559,UnaryExpression:number
f14560,Property:HTMLDataListElement
f14561,VariableDeclarator:checkbox
f14562,Identifier:animationstart
f14563,Literal:createVertexArray
f14564,Property:AudioListener
f14565,CallExpression:deprecation
f14566,BinaryExpression:setItem
f14567,VariableDeclarator:deltaX
f14568,Literal:example
f14569,SwitchCase:contextmenu
f14570,MemberExpression:json
f14571,MemberExpression:skewY
f14572,FunctionDeclaration:pad
f14573,BinaryExpression:PerformanceObserver
f14574,VariableDeclarator:xul
f14575,MemberExpression:InvalidNodeTypeError
f14576,VariableDeclarator:ReadableStreamDefaultController
f14577,ArrayExpression:xMidYMid
f14578,CallExpression:metadata
f14579,ArrayExpression:targetY
f14580,Literal:imageHeight
f14581,BinaryExpression:flipY
f14582,Literal:mediaGroup
f14583,ArrayExpression:contextMenu
f14584,Property:MSGestureEnd
f14585,MemberExpression:targetClientId
f14586,ArrayExpression:ltr
f14587,MemberExpression:rangeMax
f14588,Identifier:oldURL
f14589,FunctionDeclaration:currency
f14590,BinaryExpression:SVGViewElement
f14591,VariableDeclarator:Keyboard
f14592,CallExpression:transformPoint
f14593,Identifier:lastChild
f14594,FunctionDeclaration:forEach
f14595,SwitchCase:chapters
f14596,ReturnStatement:align
f14597,BinaryExpression:fullscreenEnabled
f14598,Property:formmethod
f14599,BinaryExpression:hashchange
f14600,MemberExpression:timeConstant
f14601,BinaryExpression:currentTime
f14602,ConditionalExpression:microphone
f14603,Identifier:vendor
f14604,CallExpression:Policy
f14605,Literal:userproximity
f14606,SequenceExpression:true
f14607,MemberExpression:OPENED
f14608,CallExpression:algorithm
f14609,Identifier:isSampler
f14610,MemberExpression:primaryKey
f14611,FunctionDeclaration:trace
f14612,AssignmentExpression:currentState
f14613,Property:img
f14614,ConditionalExpression:gap
f14615,LogicalExpression:popup
f14616,MemberExpression:pointerType
f14617,Identifier:onclosed
f14618,BinaryExpression:lines
f14619,Property:productVersion
f14620,MemberExpression:links
f14621,ConditionalExpression:getElementsByClassName
f14622,ForInStatement:height
f14623,VariableDeclarator:AbortSignal
f14624,MemberExpression:TEXT_NODE
f14625,ForStatement:void
f14626,Property:element
f14627,FunctionExpression:fetch
f14628,FunctionExpression:Response
f14629,VariableDeclarator:ip
f14630,FunctionExpression:removeCue
f14631,UnaryExpression:ctrl
f14632,BinaryExpression:serverTiming
f14633,Property:scrolldelay
f14634,BinaryExpression:deleteRule
f14635,ArrayExpression:watch
f14636,IfStatement:ctrlKey
f14637,BinaryExpression:isolated
f14638,VariableDeclarator:played
f14639,MemberExpression:maxLayers
f14640,Identifier:VIEWPORT_RULE
f14641,ArrayExpression:snapToLines
f14642,ConditionalExpression:vAlign
f14643,ForInStatement:urls
f14644,Property:contentDocument
f14645,SwitchCase:toDataURL
f14646,FunctionExpression:currentEvent
f14647,Identifier:isSecureContext
f14648,Property:SVGAnimateMotionElement
f14649,ForInStatement:ic
f14650,BinaryExpression:left
f14651,ArrayExpression:rootNode
f14652,ReturnStatement:rootNode
f14653,ArrowFunctionExpression:cache
f14654,CallExpression:cues
f14655,MemberExpression:scrollTopMax
f14656,ArrayExpression:navigator
f14657,Property:transferSize
f14658,IfStatement:currentDirection
f14659,Identifier:clearData
f14660,ArrayExpression:DATA_CLONE_ERR
f14661,VariableDeclarator:navigationStart
f14662,NewExpression:TrackEvent
f14663,FunctionExpression:color
f14664,LogicalExpression:set
f14665,Literal:TYPE_BACK_FORWARD
f14666,NewExpression:webglcontextrestored
f14667,LogicalExpression:size
f14668,CallExpression:xoffset
f14669,FunctionExpression:accessibility
f14670,MemberExpression:CSSMediaRule
f14671,ConditionalExpression:previous
f14672,UnaryExpression:XSLTProcessor
f14673,SwitchCase:CDATA_SECTION_NODE
f14674,Property:exportKey
f14675,BinaryExpression:Name
f14676,Property:td
f14677,BinaryExpression:HTMLDialogElement
f14678,FunctionDeclaration:sessionId
f14679,Property:nonzero
f14680,NewExpression:now
f14681,ArrayExpression:getElementsByTagNameNS
f14682,NewExpression:MutationRecord
f14683,Property:getRegistrations
f14684,VariableDeclarator:Lock
f14685,Identifier:keyText
f14686,Property:originalPolicy
f14687,Literal:rollback
f14688,UnaryExpression:nonce
f14689,UnaryExpression:HTMLHtmlElement
f14690,Identifier:linkProgram
f14691,VariableDeclarator:networkState
f14692,BinaryExpression:animationcancel
f14693,Property:DOMImplementation
f14694,Literal:RTCIceCandidate
f14695,Identifier:checkFramebufferStatus
f14696,Property:updateDetails
f14697,VariableDeclarator:cssFloat
f14698,ArrayExpression:getShaderSource
f14699,Property:onshippingoptionchange
f14700,VariableDeclarator:openDialog
f14701,Literal:selectionDirection
f14702,ForInStatement:animation
f14703,SwitchCase:embeds
f14704,CallExpression:granted
f14705,UnaryExpression:channel
f14706,ReturnStatement:absolute
f14707,LogicalExpression:responseText
f14708,ExpressionStatement:element
f14709,Property:DOMObject
f14710,Property:effectiveType
f14711,ArrowFunctionExpression:sub
f14712,VariableDeclarator:NUMBER
f14713,MemberExpression:webkitEntries
f14714,BinaryExpression:currentTranslate
f14715,ConditionalExpression:square
f14716,Identifier:m32
f14717,ConditionalExpression:subscribe
f14718,FunctionExpression:setData
f14719,ReturnStatement:high
f14720,Literal:INDEX_SIZE_ERR
f14721,SwitchCase:exponent
f14722,BinaryExpression:srflx
f14723,MemberExpression:detachShader
f14724,VariableDeclarator:contextMenu
f14725,Property:payer
f14726,AssignmentExpression:coneOuterGain
f14727,BinaryExpression:contenteditable
f14728,IfStatement:parent
f14729,Identifier:activeElement
f14730,Identifier:STYLE_RULE
f14731,CallExpression:isSupported
f14732,ForInStatement:codecs
f14733,FunctionDeclaration:sheet
f14734,MemberExpression:select
f14735,MemberExpression:OES_vertex_array_object
f14736,FunctionExpression:active
f14737,ArrayExpression:removeListener
f14738,BinaryExpression:streams
f14739,Identifier:isCollapsed
f14740,Identifier:name
f14741,MemberExpression:namedCurve
f14742,BinaryExpression:setCustomValidity
f14743,ForInStatement:share
f14744,CallExpression:vrdisplayactivate
f14745,Property:deleteTransformFeedback
f14746,MemberExpression:multiply
f14747,VariableDeclarator:match
f14748,VariableDeclarator:activeElement
f14749,UnaryExpression:version
f14750,VariableDeclarator:wimax
f14751,VariableDeclarator:MEDIA_ERR_DECODE
f14752,CallExpression:ScreenOrientation
f14753,ArrayExpression:FileList
f14754,FunctionDeclaration:saveData
f14755,ReturnStatement:parameters
f14756,BinaryExpression:systemID
f14757,BinaryExpression:ontouchmove
f14758,CallExpression:kernelMatrix
f14759,ReturnStatement:content
f14760,IfStatement:fetch
f14761,CallExpression:uniformMatrix2fv
f14762,FunctionDeclaration:selectNode
f14763,BinaryExpression:notifications
f14764,BinaryExpression:push
f14765,ArrayExpression:DOMAttributeNameChanged
f14766,SwitchCase:enumerateDevices
f14767,ArrayExpression:notification
f14768,CallExpression:deviceName
f14769,Property:languagechange
f14770,VariableDeclarator:respond
f14771,Identifier:diffuseConstant
f14772,Property:setScale
f14773,NewExpression:screen
f14774,Property:host
f14775,AssignmentExpression:idName
f14776,VariableDeclarator:isGenerator
f14777,IfStatement:rx
f14778,Literal:offsetLeft
f14779,ExpressionStatement:arguments
f14780,ReturnStatement:close
f14781,VariableDeclarator:cellSpacing
f14782,ReturnStatement:firstChild
f14783,ArrayExpression:timestamps
f14784,SequenceExpression:Comment
f14785,CallExpression:startContainer
f14786,Literal:accept
f14787,ArrayExpression:positionAlign
f14788,CallExpression:lineTo
f14789,Identifier:mouseenter
f14790,Literal:responseURL
f14791,Literal:oMatchesSelector
f14792,MemberExpression:shiftKey
f14793,AssignmentExpression:properties
f14794,Literal:tooLong
f14795,SwitchStatement:transaction
f14796,ArrowFunctionExpression:cx
f14797,FunctionExpression:accuracy
f14798,Literal:createObjectURL
f14799,ArrayExpression:ABORT_ERR
f14800,SwitchCase:mouseup
f14801,LogicalExpression:cssText
f14802,CallExpression:p1
f14803,ArrayExpression:decrypt
f14804,Literal:modificationTime
f14805,Property:requestAll
f14806,MemberExpression:webkitRelativePath
f14807,ArrayExpression:onsearch
f14808,VariableDeclarator:createQuery
f14809,ConditionalExpression:setEndAfter
f14810,AssignmentExpression:initialTime
f14811,VariableDeclarator:getCurrentPosition
f14812,LogicalExpression:origin
f14813,Identifier:oninvalid
f14814,VariableDeclarator:outerText
f14815,Identifier:InvalidStateError
f14816,MemberExpression:exception
f14817,Literal:uniform
f14818,FunctionExpression:frameElement
f14819,Property:getSources
f14820,SwitchCase:apply
f14821,AssignmentExpression:hanging
f14822,Identifier:GlobalEventHandler
f14823,ArrayExpression:valign
f14824,VariableDeclarator:which
f14825,Property:silent
f14826,MemberExpression:onchargingtimechange
f14827,Identifier:ondataavailable
f14828,MemberExpression:removeSourceBuffer
f14829,Identifier:px
f14830,AssignmentExpression:fragmentShader
f14831,SwitchCase:developer
f14832,VariableDeclarator:devicePixelRatio
f14833,Identifier:registration
f14834,AssignmentExpression:compatMode
f14835,Identifier:computedName
f14836,MemberExpression:title
f14837,MemberExpression:actions
f14838,VariableDeclarator:ipAddress
f14839,VariableDeclarator:tooltip
f14840,Property:scrollIntoView
f14841,Identifier:FRAGMENT_SHADER_DERIVATIVE_HINT_OES
f14842,Identifier:regionCode
f14843,Literal:count
f14844,Property:meetOrSlice
f14845,Identifier:setLiveSeekableRange
f14846,SequenceExpression:Response
f14847,AssignmentExpression:Experimental
f14848,SequenceExpression:fy
f14849,LogicalExpression:VTTRegion
f14850,ArrayExpression:mailto
f14851,CallExpression:azimuth
f14852,CallExpression:hasStorageAccess
f14853,VariableDeclarator:parse
f14854,LogicalExpression:valueType
f14855,Identifier:measureText
f14856,FunctionExpression:stream
f14857,BinaryExpression:pc
f14858,ArrayExpression:isTrusted
f14859,CallExpression:Display
f14860,VariableDeclarator:dragstart
f14861,LogicalExpression:JSON
f14862,ArrayExpression:pause
f14863,BinaryExpression:declare
f14864,ConditionalExpression:getSelection
f14865,SwitchCase:capabilities
f14866,CallExpression:setPrototypeOf
f14867,NewExpression:HTMLImageElement
f14868,ArrayExpression:autocomplete
f14869,MemberExpression:clientX
f14870,VariableDeclarator:warn
f14871,ConditionalExpression:targetTouches
f14872,LogicalExpression:targetY
f14873,CallExpression:HTMLHeadElement
f14874,ReturnStatement:element
f14875,SwitchCase:DataView
f14876,SwitchCase:denied
f14877,AssignmentExpression:createObserver
f14878,LogicalExpression:frame
f14879,MemberExpression:in1
f14880,SwitchCase:step
f14881,CallExpression:statusCode
f14882,MemberExpression:clientId
f14883,SwitchCase:actions
f14884,Property:candidate
f14885,AssignmentExpression:ry
f14886,ArrayExpression:onunhandledrejection
f14887,NewExpression:modifiers
f14888,Property:microphone
f14889,ArrayExpression:ERROR
f14890,UnaryExpression:ii
f14891,ArrayExpression:deviceMemory
f14892,CallExpression:HTMLQuoteElement
f14893,Literal:replaceWith
f14894,Identifier:onsuccess
f14895,SwitchCase:finish
f14896,VariableDeclarator:ss
f14897,ReturnStatement:option
f14898,LogicalExpression:picture
f14899,ArrayExpression:numberOfItems
f14900,SwitchCase:core
f14901,CallExpression:caller
f14902,Identifier:deleteContents
f14903,MemberExpression:sourceBuffers
f14904,ReturnStatement:notify
f14905,Property:port
f14906,ArrayExpression:Mozilla
f14907,NewExpression:append
f14908,IfStatement:ss
f14909,Identifier:tooShort
f14910,AssignmentExpression:getUserData
f14911,MemberExpression:nextNode
f14912,AssignmentExpression:Date
f14913,AssignmentExpression:nodeValue
f14914,ForInStatement:selected
f14915,CallExpression:length
f14916,Property:ondragexit
f14917,VariableDeclarator:playbackState
f14918,NewExpression:unload
f14919,BinaryExpression:persist
f14920,ConditionalExpression:muted
f14921,BinaryExpression:linkMove
f14922,CallExpression:postalCode
f14923,ArrayExpression:noModule
f14924,FunctionDeclaration:http
f14925,NewExpression:ValidityState
f14926,MemberExpression:preloadVideo
f14927,NewExpression:json
f14928,NewExpression:foundation
f14929,Literal:counter
f14930,IfStatement:identity
f14931,VariableDeclarator:characters
f14932,FunctionExpression:contextMenu
f14933,ConditionalExpression:srcElement
f14934,ReturnStatement:country
f14935,UnaryExpression:mozilla
f14936,FunctionExpression:videoTracks
f14937,Literal:HTMLVideoElement
f14938,NewExpression:direction
f14939,Property:isFinal
f14940,LogicalExpression:self
f14941,Property:pinchZoom
f14942,CallExpression:setTransform
f14943,FunctionExpression:createHTMLDocument
f14944,MemberExpression:alert
f14945,CallExpression:options
f14946,AssignmentExpression:onkeydown
f14947,ReturnStatement:slot
f14948,SwitchCase:ltr
f14949,FunctionDeclaration:draggable
f14950,ConditionalExpression:redirect
f14951,SwitchCase:supported
f14952,MemberExpression:clients
f14953,Property:maxMessageSize
f14954,ArrowFunctionExpression:urls
f14955,FunctionDeclaration:fullscreen
f14956,FunctionExpression:languageCode
f14957,Property:lastEventId
f14958,ForInStatement:show
f14959,CallExpression:getRegistrations
f14960,SequenceExpression:modifiers
f14961,CallExpression:defaultPrevented
f14962,Literal:button
f14963,MemberExpression:mediaCapabilities
f14964,UpdateExpression:frames
f14965,Literal:onpopstate
f14966,Identifier:Selection
f14967,MemberExpression:StyleSheet
f14968,ConditionalExpression:item
f14969,Identifier:OES_vertex_array_object
f14970,LogicalExpression:addPath
f14971,NewExpression:expansion
f14972,Identifier:serviceWorker
f14973,FunctionDeclaration:removeParameter
f14974,FunctionDeclaration:comparePoint
f14975,Property:AudioTrack
f14976,ConditionalExpression:milliseconds
f14977,AssignmentExpression:WebKitCSSMatrix
f14978,Identifier:MediaStream
f14979,ForInStatement:rect
f14980,BinaryExpression:NaN
f14981,FunctionExpression:serviceWorker
f14982,IfStatement:reload
f14983,Literal:resultType
f14984,Identifier:doNotTrack
f14985,UnaryExpression:vb
f14986,FunctionExpression:inputType
f14987,Literal:queryCommandIndeterm
f14988,ArrayExpression:matches
f14989,AssignmentExpression:ActiveXObject
f14990,VariableDeclarator:muted
f14991,FunctionDeclaration:changeType
f14992,CallExpression:Client
f14993,NewExpression:onkeydown
f14994,Property:headers
f14995,CallExpression:compareDocumentPosition
f14996,UnaryExpression:isConnected
f14997,VariableDeclarator:decodeAudioData
f14998,Literal:readable
f14999,ArrayExpression:m24
f15000,LogicalExpression:_blank
f15001,ConditionalExpression:reverse
f15002,UnaryExpression:toolbar
f15003,Property:HTMLOptGroupElement
f15004,ConditionalExpression:MozBlobBuilder
f15005,SwitchCase:pointerleave
f15006,ConditionalExpression:arraybuffer
f15007,CallExpression:RTCPeerConnection
f15008,Literal:RTCSessionDescription
f15009,Literal:createScriptProcessor
f15010,VariableDeclarator:patternContentUnits
f15011,AssignmentPattern:info
f15012,SwitchCase:ondragstart
f15013,ConditionalExpression:prototype
f15014,MemberExpression:sizeY
f15015,Literal:getAudioTracks
f15016,CallExpression:removeEventListener
f15017,SequenceExpression:span
f15018,Identifier:platforms
f15019,AssignmentExpression:labels
f15020,LogicalExpression:tooShort
f15021,Literal:hasStorageAccess
f15022,VariableDeclarator:scrollbars
f15023,Identifier:shadowdom
f15024,Identifier:SVGVKernElement
f15025,CallExpression:ch
f15026,VariableDeclarator:keyCode
f15027,ArrayExpression:gotpointercapture
f15028,SwitchStatement:random
f15029,Identifier:usernameFragment
f15030,Identifier:writeText
f15031,Identifier:CSSSupportsRule
f15032,CallExpression:getBBox
f15033,Literal:complete
f15034,SwitchCase:points
f15035,BinaryExpression:unmuted
f15036,Identifier:bindAttribLocation
f15037,Property:MAX_TEXTURE_MAX_ANISOTROPY_EXT
f15038,ArrayExpression:watchPosition
f15039,SequenceExpression:code
f15040,BinaryExpression:navigate
f15041,MemberExpression:CanvasRenderingContext2D
f15042,Property:addCue
f15043,ArrayExpression:onprogress
f15044,Property:ttt
f15045,VariableDeclarator:addEvent
f15046,MethodDefinition:fill
f15047,BinaryExpression:false
f15048,BinaryExpression:indexedDB
f15049,ArrayExpression:toBlob
f15050,UnaryExpression:unique
f15051,Property:rawId
f15052,MemberExpression:speak
f15053,FunctionDeclaration:Text
f15054,UnaryExpression:decrypt
f15055,Property:onstorage
f15056,MemberExpression:clipboard
f15057,MethodDefinition:context
f15058,MemberExpression:easing
f15059,NewExpression:loadEventStart
f15060,ArrayExpression:fullscreen
f15061,SequenceExpression:precision
f15062,BinaryExpression:itemId
f15063,NewExpression:details
f15064,VariableDeclarator:shippingType
f15065,VariableDeclarator:recipient
f15066,CallExpression:close
f15067,MemberExpression:clockRate
f15068,AssignmentExpression:dragleave
f15069,VariableDeclarator:queryInfo
f15070,Identifier:webkitGetAsEntry
f15071,MethodDefinition:position
f15072,ConditionalExpression:Float32Array
f15073,SwitchCase:LOADED
f15074,Identifier:Beacon
f15075,ArrayExpression:onmousewheel
f15076,MemberExpression:userSpaceOnUse
f15077,Literal:mediasource
f15078,TemplateElement:\n
f15079,Property:canplay
f15080,ConditionalExpression:setImmediate
f15081,Identifier:ORDERED_NODE_ITERATOR_TYPE
f15082,UnaryExpression:cellIndex
f15083,BinaryExpression:onmouseenter
f15084,Property:clientWidth
f15085,UnaryExpression:charset
f15086,Identifier:XPathExpression
f15087,CallExpression:minLength
f15088,MemberExpression:scrollMaxX
f15089,SwitchCase:VersionError
f15090,SequenceExpression:as
f15091,SequenceExpression:mousemove
f15092,Identifier:renameNode
f15093,Literal:clearInterval
f15094,MemberExpression:startRendering
f15095,UnaryExpression:moveTo
f15096,CallExpression:windowFeatures
f15097,FunctionExpression:userLanguage
f15098,UnaryExpression:HTMLImageElement
f15099,ArrayExpression:createDocumentType
f15100,Identifier:metadata
f15101,SwitchCase:move
f15102,AssignmentExpression:video
f15103,ForInStatement:GET
f15104,IfStatement:maxDistance
f15105,SwitchCase:archive
f15106,ArrayExpression:xMinYMin
f15107,Identifier:timeupdate
f15108,FunctionDeclaration:auto
f15109,Property:attributeFilter
f15110,NewExpression:NULL
f15111,ArrayExpression:HTMLModElement
f15112,VariableDeclarator:tabindex
f15113,FunctionExpression:iterations
f15114,ArrayExpression:toSource
f15115,LogicalExpression:root
f15116,ReturnStatement:AudioTrack
f15117,CallExpression:locked
f15118,VariableDeclarator:lineNumber
f15119,Identifier:getQueryEXT
f15120,NewExpression:beforeunload
f15121,AssignmentExpression:PERSISTENT
f15122,FunctionExpression:cloneRange
f15123,ArrayExpression:linkMove
f15124,CallExpression:middle
f15125,CallExpression:oscpu
f15126,UnaryExpression:result
f15127,LogicalExpression:after
f15128,BinaryExpression:contextmenu
f15129,CallExpression:ReadableByteStreamController
f15130,Property:uniform1uiv
f15131,NewExpression:prerender
f15132,Literal:transportId
f15133,ArrayExpression:ty
f15134,MethodDefinition:subscribe
f15135,ForInStatement:delay
f15136,VariableDeclarator:dpi
f15137,CallExpression:AudioContext
f15138,VariableDeclarator:UnknownError
f15139,SequenceExpression:retry
f15140,VariableDeclarator:mms
f15141,ExpressionStatement:NaN
f15142,FunctionExpression:dump
f15143,AssignmentExpression:navigationStart
f15144,MethodDefinition:delete
f15145,Identifier:SVGImageElement
f15146,NewExpression:VTTCue
f15147,MemberExpression:getCoalescedEvents
f15148,BinaryExpression:points
f15149,CallExpression:features
f15150,FunctionDeclaration:collection
f15151,ForInStatement:style
f15152,Property:deleteMedium
f15153,SwitchCase:down
f15154,Identifier:xpi
f15155,FunctionExpression:removeItem
f15156,Identifier:transceiver
f15157,AssignmentExpression:operation
f15158,Identifier:failed
f15159,Property:assignedSlot
f15160,BinaryExpression:pointerLockElement
f15161,MemberExpression:Promise
f15162,ArrayExpression:wifi
f15163,SequenceExpression:alpha
f15164,Literal:removeParameter
f15165,ArrayExpression:controllers
f15166,VariableDeclarator:redundant
f15167,MemberExpression:updateStyle
f15168,MemberExpression:transformToDocument
f15169,CallExpression:getStartTime
f15170,MethodDefinition:end
f15171,ArrayExpression:HTMLOListElement
f15172,ArrowFunctionExpression:range
f15173,NewExpression:loginUrl
f15174,Literal:timeupdate
f15175,IfStatement:force
f15176,Identifier:getRandomValues
f15177,AssignmentPattern:action
f15178,AssignmentExpression:crypto
f15179,VariableDeclarator:styleSheet
f15180,AssignmentExpression:xPos
f15181,ArrayExpression:onmouseenter
f15182,ArrayExpression:vrdisplayconnected
f15183,Literal:preload
f15184,IfStatement:heading
f15185,CallExpression:isRemote
f15186,CallExpression:escape
f15187,FunctionExpression:focus
f15188,FunctionExpression:follow
f15189,ConditionalExpression:fx
f15190,SwitchCase:enter
f15191,FunctionExpression:arraybuffer
f15192,CallExpression:bgcolor
f15193,FunctionExpression:appVersion
f15194,MethodDefinition:window
f15195,SwitchCase:png
f15196,NewExpression:delete
f15197,Property:getAttributeNodeNS
f15198,FunctionExpression:lh
f15199,FunctionDeclaration:paused
f15200,ConditionalExpression:strings
f15201,VariableDeclarator:getData
f15202,Identifier:response
f15203,Identifier:rotationRate
f15204,MemberExpression:closest
f15205,VariableDeclarator:ValidityState
f15206,FunctionExpression:groupId
f15207,MemberExpression:prepaid
f15208,Literal:setProperty
f15209,Identifier:SVGZoomEvent
f15210,CallExpression:visualViewport
f15211,FunctionDeclaration:rid
f15212,Property:setEndAfter
f15213,UnaryExpression:inputs
f15214,Literal:HTMLFrameSetElement
f15215,AssignmentExpression:fetchStart
f15216,LogicalExpression:ttt
f15217,LogicalExpression:reversed
f15218,FunctionDeclaration:encrypted
f15219,ReturnStatement:touchend
f15220,SwitchCase:m32
f15221,SwitchStatement:layout
f15222,UpdateExpression:char
f15223,BinaryExpression:oldValue
f15224,SequenceExpression:change
f15225,Property:areas
f15226,CallExpression:maxDistance
f15227,FunctionDeclaration:setInterval
f15228,UnaryExpression:sendMessage
f15229,Literal:mozAnon
f15230,NewExpression:pushState
f15231,Identifier:uniform1f
f15232,Property:moveRight
f15233,ConditionalExpression:vpn
f15234,Identifier:left
f15235,SwitchCase:camera
f15236,MemberExpression:MimeType
f15237,FunctionExpression:TextTrackList
f15238,CatchClause:ty
f15239,CallExpression:context
f15240,Property:onvolumechange
f15241,CallExpression:paste
f15242,Identifier:transformToFragment
f15243,NewExpression:StorageManager
f15244,ArrayExpression:hasPermission
f15245,MemberExpression:lock
f15246,CallExpression:beforeprint
f15247,MemberExpression:notation
f15248,VariableDeclarator:labels
f15249,ForInStatement:sessionStorage
f15250,ArrayExpression:demote
f15251,UpdateExpression:cursor
f15252,BinaryExpression:registerElement
f15253,VariableDeclarator:flags
f15254,SequenceExpression:sort
f15255,AssignmentPattern:home
f15256,SwitchStatement:nodeType
f15257,CallExpression:OPENED
f15258,Property:NotSupportedError
f15259,Property:onexit
f15260,UnaryExpression:close
f15261,CallExpression:IDBDatabase
f15262,Identifier:DestinationNode
f15263,FunctionExpression:setCursor
f15264,SwitchCase:motion
f15265,SwitchCase:advance
f15266,MethodDefinition:submit
f15267,FunctionDeclaration:trackid
f15268,FunctionExpression:removeEventListener
f15269,CallExpression:onoffline
f15270,Literal:key
f15271,AssignmentExpression:paused
f15272,Property:MediaController
f15273,Literal:getRandomValues
f15274,LogicalExpression:remove
f15275,VariableDeclarator:paired
f15276,ConditionalExpression:exponent
f15277,Identifier:setFloatValue
f15278,VariableDeclarator:touchleave
f15279,IfStatement:explicit
f15280,CallExpression:onloadstart
f15281,Property:onabort
f15282,MemberExpression:m21
f15283,ArrayExpression:ErrorEvent
f15284,ConditionalExpression:currentTarget
f15285,ArrayExpression:setMatrix
f15286,MemberExpression:specified
f15287,FunctionExpression:cmp
f15288,Literal:SVGSVGElement
f15289,FunctionExpression:persisted
f15290,Property:getName
f15291,Property:minValue
f15292,Identifier:MutationEvent
f15293,NewExpression:placeholder
f15294,MemberExpression:orientationX
f15295,AssignmentExpression:region
f15296,AssignmentExpression:srcset
f15297,Property:locks
f15298,IfStatement:w3
f15299,Literal:compact
f15300,FunctionDeclaration:resume
f15301,Property:middle
f15302,ConditionalExpression:navigation
f15303,Literal:hasPointerCapture
f15304,SwitchCase:readystatechange
f15305,MemberExpression:RangeError
f15306,ArrayExpression:WEBGL_compressed_texture_atc
f15307,AssignmentExpression:lengthComputable
f15308,VariableDeclarator:copyLink
f15309,MethodDefinition:total
f15310,Identifier:lang
f15311,BinaryExpression:rangeMin
f15312,MemberExpression:RG32F
f15313,UnaryExpression:newItem
f15314,IfStatement:crossorigin
f15315,VariableDeclarator:ended
f15316,BinaryExpression:CSSMediaRule
f15317,Identifier:deltaX
f15318,ArrayExpression:lookupPrefix
f15319,VariableDeclarator:getStartTime
f15320,VariableDeclarator:streams
f15321,AssignmentExpression:setImmediate
f15322,IfStatement:json
f15323,CallExpression:intersectionRect
f15324,Identifier:setRequestHeader
f15325,Property:ratechange
f15326,VariableDeclarator:dateTime
f15327,LogicalExpression:keyup
f15328,AssignmentExpression:maxLength
f15329,FunctionDeclaration:queryCommandSupported
f15330,FunctionDeclaration:requestAnimationFrame
f15331,VariableDeclarator:returnValue
f15332,Property:gamma
f15333,MemberExpression:random
f15334,Property:drag
f15335,Identifier:points
f15336,SwitchCase:display
f15337,UpdateExpression:iterator
f15338,ReturnStatement:cite
f15339,BinaryExpression:designMode
f15340,CallExpression:face
f15341,CallExpression:smooth
f15342,AssignmentExpression:delete
f15343,FunctionExpression:createProgram
f15344,Identifier:abort
f15345,VariableDeclarator:fullscreenEnabled
f15346,NewExpression:connect
f15347,FunctionDeclaration:seed
f15348,SwitchCase:fireEvent
f15349,ForInStatement:image
f15350,Identifier:SHOW_DOCUMENT
f15351,ArrayExpression:URL_MISMATCH_ERR
f15352,LogicalExpression:NULL
f15353,ArrayExpression:nested
f15354,LogicalExpression:absolute
f15355,UpdateExpression:width
f15356,NewExpression:find
f15357,Literal:interpretation
f15358,MemberExpression:assignedSlot
f15359,ReturnStatement:CSSMatrix
f15360,AssignmentExpression:currentTarget
f15361,Literal:services
f15362,Identifier:clientHeight
f15363,ArrayExpression:reason
f15364,ArrayExpression:displayId
f15365,ConditionalExpression:screenLeft
f15366,MemberExpression:bundlePolicy
f15367,CallExpression:getQueryObject
f15368,AssignmentExpression:toURL
f15369,LogicalExpression:bgcolor
f15370,MemberExpression:speed
f15371,LogicalExpression:presentation
f15372,Identifier:upperBound
f15373,Literal:setResourceTimingBufferSize
f15374,MemberExpression:fileSize
f15375,MemberExpression:selectstart
f15376,UpdateExpression:restore
f15377,Literal:focusin
f15378,IfStatement:isContentEditable
f15379,Property:PERCENTAGE
f15380,Identifier:square
f15381,ReturnStatement:crossOrigin
f15382,CallExpression:mozPaintCount
f15383,Identifier:clipPathUnits
f15384,Property:fullscreenchange
f15385,MemberExpression:javascript
f15386,Literal:isTypeSupported
f15387,CallExpression:PresentationConnectionAvailableEvent
f15388,MemberExpression:vAlign
f15389,MemberExpression:onpagehide
f15390,LogicalExpression:upperBound
f15391,FunctionDeclaration:interval
f15392,LogicalExpression:channels
f15393,BinaryExpression:NotAllowedError
f15394,ConditionalExpression:canvas
f15395,ReturnStatement:integer
f15396,ConditionalExpression:lower
f15397,MemberExpression:crossorigin
f15398,FunctionExpression:getAttribute
f15399,CallExpression:join
f15400,Identifier:deadline
f15401,CallExpression:onfullscreenerror
f15402,VariableDeclarator:privateKey
f15403,CatchClause:ic
f15404,VariableDeclarator:CloseEvent
f15405,Identifier:keyCode
f15406,MemberExpression:setLineDash
f15407,CallExpression:elevation
f15408,ReturnStatement:pause
f15409,Literal:displayName
f15410,Property:placeholder
f15411,ArrayExpression:EXT_texture_filter_anisotropic
f15412,AssignmentExpression:regionCode
f15413,MemberExpression:isUserVerifyingPlatformAuthenticatorAvailable
f15414,ForInStatement:pad
f15415,Property:setLineCap
f15416,ReturnStatement:pointermove
f15417,Identifier:salt
f15418,VariableDeclarator:remote
f15419,ArrayExpression:autoIncrement
f15420,NewExpression:notify
f15421,Identifier:valueAsDate
f15422,MemberExpression:renotify
f15423,Property:fec
f15424,FunctionDeclaration:colSpan
f15425,Identifier:facingMode
f15426,ConditionalExpression:standby
f15427,ArrayExpression:useMap
f15428,MemberExpression:oldValue
f15429,Property:stitchTiles
f15430,VariableDeclarator:autocomplete
f15431,Literal:createMediaKeys
f15432,CallExpression:integer
f15433,Property:texImage2D
f15434,CallExpression:dragleave
f15435,Property:system
f15436,VariableDeclarator:mediaElement
f15437,NewExpression:if
f15438,ArrayExpression:lineDashOffset
f15439,Identifier:TimeoutError
f15440,ConditionalExpression:vendor
f15441,MemberExpression:gestureend
f15442,AssignmentExpression:locale
f15443,FunctionDeclaration:setResizable
f15444,BinaryExpression:createDocumentFragment
f15445,IfStatement:formAction
f15446,Literal:sendAsBinary
f15447,CallExpression:id
f15448,Identifier:parseAll
f15449,SwitchCase:profile
f15450,AssignmentExpression:kinds
f15451,Identifier:onscroll
f15452,CallExpression:responseEnd
f15453,FunctionDeclaration:NetworkError
f15454,ReturnStatement:scrollTo
f15455,AssignmentPattern:GET
f15456,UnaryExpression:validity
f15457,Identifier:webkitEntries
f15458,BinaryExpression:oscpu
f15459,LogicalExpression:anchorNode
f15460,FunctionDeclaration:example
f15461,FunctionDeclaration:head
f15462,BinaryExpression:SVGSymbolElement
f15463,CallExpression:stitchTiles
f15464,MemberExpression:frequencyBinCount
f15465,Property:webcrypto
f15466,ConditionalExpression:createDocument
f15467,BinaryExpression:renderHeight
f15468,LogicalExpression:IN
f15469,VariableDeclarator:port
f15470,Literal:radiusX
f15471,Literal:setLineCap
f15472,Literal:collapse
f15473,VariableDeclarator:containerId
f15474,Identifier:unloaded
f15475,ArrayExpression:focused
f15476,ArrayExpression:caller
f15477,MemberExpression:setVelocity
f15478,ReturnStatement:NOTE
f15479,ArrayExpression:defaultChecked
f15480,Literal:amex
f15481,Identifier:keepalive
f15482,Property:TYPE_RELOAD
f15483,AssignmentExpression:installing
f15484,BinaryExpression:inactive
f15485,Literal:decoding
f15486,Literal:country
f15487,SwitchCase:angle
f15488,Property:SVGTextContentElement
f15489,CallExpression:matchAll
f15490,SwitchCase:userLanguage
f15491,Property:isTexture
f15492,Identifier:cardSecurityCode
f15493,MemberExpression:after
f15494,NewExpression:scheme
f15495,BinaryExpression:WebKitCSSMatrix
f15496,ArrayExpression:auxiliary
f15497,Identifier:dblclick
f15498,FunctionDeclaration:crypto
f15499,MemberExpression:toFloat32Array
f15500,ConditionalExpression:oldURL
f15501,VariableDeclarator:deleteTransformFeedback
f15502,ConditionalExpression:cancelBubble
f15503,BinaryExpression:required
f15504,FunctionDeclaration:postMessage
f15505,VariableDeclarator:radiogroup
f15506,BinaryExpression:HTMLVideoElement
f15507,Literal:speechstart
f15508,AssignmentExpression:track
f15509,VariableDeclarator:navigation
f15510,Identifier:removeListener
f15511,Identifier:fullscreenchange
f15512,FunctionDeclaration:span
f15513,SequenceExpression:visible
f15514,Property:set
f15515,ConditionalExpression:control
f15516,Identifier:stencilMaskSeparate
f15517,ArrayExpression:root
f15518,ConditionalExpression:escape
f15519,BinaryExpression:unlock
f15520,NewExpression:ellipse
f15521,LogicalExpression:variant
f15522,NewExpression:link
f15523,FunctionDeclaration:XMLDocument
f15524,CallExpression:vrdisplaypointerunrestricted
f15525,Property:maxBitrate
f15526,ReturnStatement:pan
f15527,FunctionExpression:setEndBefore
f15528,AssignmentExpression:json
f15529,UpdateExpression:delayTime
f15530,Literal:registerContentHandler
f15531,Literal:PX
f15532,VariableDeclarator:downlinkMax
f15533,CallExpression:currentDirection
f15534,Literal:VRFrameData
f15535,IfStatement:getSelection
f15536,MemberExpression:getResponseHeader
f15537,Literal:bgcolor
f15538,BinaryExpression:tls
f15539,Identifier:touchend
f15540,SequenceExpression:pattern
f15541,CallExpression:getLayers
f15542,FunctionExpression:size
f15543,VariableDeclarator:for
f15544,VariableDeclarator:title
f15545,BinaryExpression:frameBorder
f15546,ArrayExpression:RTCIceTransport
f15547,MemberExpression:range
f15548,NewExpression:iterator
f15549,MemberExpression:createSVGPathSegLinetoHorizontalAbs
f15550,CallExpression:resultType
f15551,Identifier:ObjectStore
f15552,TemplateElement:ms
f15553,VariableDeclarator:setPosition
f15554,AssignmentExpression:instanceof
f15555,ArrayExpression:cm
f15556,BinaryExpression:component
f15557,FunctionDeclaration:getBlob
f15558,SwitchCase:compositionend
f15559,ReturnStatement:Uint32Array
f15560,ConditionalExpression:clientX
f15561,ArrayExpression:hueRotate
f15562,Literal:seeked
f15563,Literal:unit
f15564,Property:ECDH
f15565,Property:constructor
f15566,BinaryExpression:seeked
f15567,IfStatement:localStorage
f15568,TemplateLiteral:message
f15569,ConditionalExpression:MEDIA_ERR_SRC_NOT_SUPPORTED
f15570,Literal:m43
f15571,ConditionalExpression:restore
f15572,ArrayExpression:__defineSetter__
f15573,Identifier:detail
f15574,VariableDeclarator:pointerdown
f15575,IfStatement:patternTransform
f15576,MemberExpression:SVGPathSegCurvetoQuadraticSmoothAbs
f15577,ForInStatement:copy
f15578,ForInStatement:object
f15579,SwitchCase:collection
f15580,FunctionDeclaration:contains
f15581,BinaryExpression:adData
f15582,FunctionExpression:width
f15583,BinaryExpression:dblclick
f15584,CallExpression:getRootNode
f15585,FunctionDeclaration:constraint
f15586,Identifier:getBounds
f15587,BinaryExpression:email
f15588,SwitchCase:tabIndex
f15589,ArrayExpression:sub
f15590,Literal:addedNodes
f15591,FunctionDeclaration:menubar
f15592,Literal:OES_texture_float_linear
f15593,SwitchCase:configuration
f15594,ArrayExpression:bgcolor
f15595,BinaryExpression:angle
f15596,Literal:cellspacing
f15597,Property:moveBy
f15598,BinaryExpression:startOffset
f15599,Literal:HTMLShadowElement
f15600,BinaryExpression:openDialog
f15601,CallExpression:NUMBER
f15602,Identifier:src
f15603,FunctionDeclaration:org
f15604,BinaryExpression:focused
f15605,ForStatement:match
f15606,Identifier:Float32Array
f15607,Identifier:filterRes
f15608,ConditionalExpression:align
f15609,Literal:FLOAT
f15610,ArrayExpression:GET
f15611,SwitchCase:uri
f15612,FunctionExpression:isEnabled
f15613,Literal:SVGFEDisplacementMapElement
f15614,Property:any
f15615,FunctionExpression:Event
f15616,ReturnStatement:rx
f15617,ReturnStatement:inverse
f15618,BinaryExpression:remove
f15619,Property:slope
f15620,VariableDeclarator:endpoint
f15621,AssignmentExpression:inputs
f15622,ForInStatement:img
f15623,SequenceExpression:record
f15624,Property:detachEvent
f15625,LogicalExpression:location
f15626,CallExpression:transport
f15627,UnaryExpression:readable
f15628,Identifier:scrollLeft
f15629,SwitchCase:addEventListener
f15630,SequenceExpression:muted
f15631,CallExpression:bevel
f15632,ConditionalExpression:plugins
f15633,Literal:toSource
f15634,SwitchStatement:credit
f15635,CatchClause:w3
f15636,ConditionalExpression:URL
f15637,SwitchCase:loadend
f15638,ArrayExpression:byteLength
f15639,Identifier:audioLevel
f15640,UnaryExpression:ontouchstart
f15641,Identifier:DOMMatrix
f15642,AssignmentExpression:iso
f15643,Identifier:enabled
f15644,UnaryExpression:dateTime
f15645,Property:turbulence
f15646,LogicalExpression:forward
f15647,ForInStatement:top
f15648,VariableDeclarator:handleCancel
f15649,ConditionalExpression:UnknownError
f15650,NewExpression:DOMException
f15651,Literal:alert
f15652,SequenceExpression:top
f15653,SwitchCase:resizeMode
f15654,Literal:clientY
f15655,Identifier:WebGLActiveInfo
f15656,ConditionalExpression:Console
f15657,SwitchCase:Media
f15658,Identifier:getProgramParameter
f15659,ConditionalExpression:xMinYMin
f15660,NewExpression:POST
f15661,BinaryExpression:HTMLStyleElement
f15662,NewExpression:MessageEvent
f15663,ReturnStatement:td
f15664,ArrayExpression:createShadowRoot
f15665,Identifier:fonts
f15666,AssignmentExpression:radius
f15667,Literal:out
f15668,MemberExpression:setCurrentTime
f15669,ArrayExpression:pageshow
f15670,CallExpression:WEBGL_draw_buffers
f15671,VariableDeclarator:updatePosition
f15672,ExpressionStatement:String
f15673,FunctionExpression:mousewheel
f15674,Property:HTMLSlotElement
f15675,Literal:xml
f15676,MemberExpression:Clients
f15677,FunctionExpression:acceleration
f15678,Identifier:saltLength
f15679,FunctionDeclaration:Node
f15680,MemberExpression:angularVelocity
f15681,Property:PeriodicWave
f15682,FunctionExpression:autocomplete
f15683,FunctionExpression:axis
f15684,VariableDeclarator:userAgent
f15685,SwitchCase:update
f15686,Identifier:distanceModel
f15687,LogicalExpression:null
f15688,CallExpression:Int16Array
f15689,FunctionExpression:html
f15690,Literal:async
f15691,BinaryExpression:insertBefore
f15692,Literal:uuids
f15693,Literal:Point
f15694,Property:expiryYear
f15695,SequenceExpression:foo
f15696,AssignmentExpression:xml
f15697,SwitchStatement:productID
f15698,Property:ServiceWorker
f15699,CallExpression:contextMenu
f15700,Property:compareDocumentPosition
f15701,Identifier:algorithm
f15702,Identifier:RTCDataChannelEvent
f15703,Literal:waiting
f15704,ReturnStatement:offsetY
f15705,Identifier:cellpadding
f15706,Identifier:FetchEvent
f15707,Literal:rssi
f15708,FunctionExpression:embeds
f15709,Property:opened
f15710,BinaryExpression:m13
f15711,Literal:HTMLModElement
f15712,ReturnStatement:dom
f15713,VariableDeclarator:upload
f15714,CallExpression:maskContentUnits
f15715,FunctionDeclaration:responseURL
f15716,CallExpression:appVersion
f15717,BinaryExpression:follow
f15718,BinaryExpression:autoplay
f15719,CallExpression:characters
f15720,MemberExpression:nsIFile
f15721,ConditionalExpression:then
f15722,Identifier:focusMode
f15723,SequenceExpression:statusMessage
f15724,AssignmentExpression:text
f15725,FunctionDeclaration:requestData
f15726,Property:speechSynthesis
f15727,Property:frameRate
f15728,MethodDefinition:blur
f15729,Property:touchenter
f15730,Property:pointerenter
f15731,Identifier:sourceBuffers
f15732,LogicalExpression:nowrap
f15733,MemberExpression:showModalDialog
f15734,Literal:onkeyup
f15735,MemberExpression:onbegin
f15736,UpdateExpression:threshold
f15737,SwitchCase:clear
f15738,SequenceExpression:off
f15739,AssignmentExpression:invalid
f15740,ConditionalExpression:linkColor
f15741,Literal:createAttributeNS
f15742,Identifier:effectiveType
f15743,VariableDeclarator:sortable
f15744,MemberExpression:sendBeacon
f15745,CallExpression:bgColor
f15746,VariableDeclarator:crash
f15747,VariableDeclarator:developer
f15748,Identifier:ClientRectList
f15749,AssignmentPattern:max
f15750,Identifier:MessagePort
f15751,SwitchCase:remove
f15752,IfStatement:DONE
f15753,SwitchCase:release
f15754,Identifier:lighten
f15755,CallExpression:SyntaxError
f15756,Property:lower
f15757,ReturnStatement:inherit
f15758,BinaryExpression:windowFeatures
f15759,MemberExpression:arguments
f15760,VariableDeclarator:addRange
f15761,Literal:REGION
f15762,BinaryExpression:toSource
f15763,MemberExpression:text
f15764,FunctionDeclaration:userHandle
f15765,NewExpression:pickup
f15766,Identifier:positionZ
f15767,BinaryExpression:download
f15768,IfStatement:popup
f15769,FunctionDeclaration:escape
f15770,ArrayExpression:viewBox
f15771,AssignmentExpression:maxMessageSize
f15772,SequenceExpression:browser
f15773,Property:getUniformBlockIndex
f15774,SequenceExpression:td
f15775,CallExpression:itemId
f15776,MemberExpression:alphabetic
f15777,UpdateExpression:dblclick
f15778,AssignmentExpression:find
f15779,VariableDeclarator:postalCode
f15780,NewExpression:Client
f15781,MethodDefinition:Media
f15782,Literal:createComment
f15783,Property:SVGPathSegCurvetoQuadraticSmoothRel
f15784,AssignmentExpression:which
f15785,Literal:activeCues
f15786,FunctionDeclaration:initialize
f15787,MemberExpression:getRemoteCandidates
f15788,BinaryExpression:onload
f15789,BinaryExpression:timeStamp
f15790,ReturnStatement:appearance
f15791,Identifier:transitioncancel
f15792,MemberExpression:style
f15793,Literal:hasPosition
f15794,MethodDefinition:priority
f15795,SwitchStatement:mimeType
f15796,Property:primaryKey
f15797,VariableDeclarator:isComposing
f15798,ArrayExpression:NaN
f15799,Property:addRange
f15800,Identifier:HTMLKeygenElement
f15801,Identifier:NoModificationAllowedError
f15802,Property:Entry
f15803,ConditionalExpression:skewY
f15804,Property:constraint
f15805,Property:POST
f15806,SwitchStatement:tag
f15807,VariableDeclarator:URLString
f15808,Identifier:writer
f15809,Identifier:LinkStyle
f15810,CallExpression:generateRequest
f15811,CallExpression:localStorage
f15812,ArrayExpression:deltaX
f15813,FunctionDeclaration:apply
f15814,AssignmentPattern:mode
f15815,AssignmentExpression:pseudo
f15816,Property:animation
f15817,Literal:detach
f15818,Literal:isTexture
f15819,SwitchCase:ratio
f15820,UpdateExpression:byteLength
f15821,Identifier:scope
f15822,SwitchCase:URL
f15823,Identifier:query
f15824,FunctionExpression:description
f15825,UnaryExpression:status
f15826,ArrayExpression:boundingClientRect
f15827,Identifier:isPrototypeOf
f15828,ExpressionStatement:head
f15829,FunctionDeclaration:WritableStreamDefaultWriter
f15830,IfStatement:hand
f15831,FunctionDeclaration:oauth
f15832,Property:prompt
f15833,CallExpression:colno
f15834,Property:onenter
f15835,FunctionExpression:deltaX
f15836,BinaryExpression:referrerPolicy
f15837,Literal:variable
f15838,SequenceExpression:entries
f15839,Literal:strokeStyle
f15840,BinaryExpression:onlanguagechange
f15841,Identifier:AudioTrackList
f15842,VariableDeclarator:group
f15843,AssignmentExpression:register
f15844,Literal:READ_WRITE
f15845,Property:languages
f15846,ConditionalExpression:url
f15847,Identifier:is2D
f15848,Literal:scrollTop
f15849,Property:reserve
f15850,IfStatement:push
f15851,SwitchCase:ss
f15852,CallExpression:outerText
f15853,FunctionDeclaration:other
f15854,VariableDeclarator:webglcontextrestored
f15855,Identifier:PresentationConnectionAvailableEvent
f15856,Property:lowSrc
f15857,TemplateLiteral:ty
f15858,Property:TYPE_MISMATCH_ERR
f15859,AssignmentExpression:codebase
f15860,Property:canvasDraw
f15861,IfStatement:axis
f15862,ArrayExpression:MSGestureEnd
f15863,Literal:msSiteModeShowJumpList
f15864,Identifier:standby
f15865,ArrayExpression:then
f15866,AssignmentExpression:classList
f15867,BinaryExpression:images
f15868,UnaryExpression:language
f15869,AssignmentExpression:timestamps
f15870,Literal:provider
f15871,ArrayExpression:propertyIsEnumerable
f15872,MemberExpression:connectionState
f15873,Identifier:Int8Array
f15874,Literal:insertData
f15875,CallExpression:fillText
f15876,UnaryExpression:network
f15877,Identifier:formMethod
f15878,MemberExpression:PerformanceLongTaskTiming
f15879,Identifier:QUERY_COUNTER_BITS_EXT
f15880,Identifier:currentTranslate
f15881,FunctionExpression:clear
f15882,FunctionDeclaration:attributeName
f15883,FunctionExpression:preventDefault
f15884,AssignmentExpression:withCredentials
f15885,Property:consentRequestsSent
f15886,MemberExpression:msInsertAudioEffect
f15887,FunctionExpression:getParameter
f15888,Property:HTMLContentElement
f15889,ArrayExpression:setLineDash
f15890,UnaryExpression:location
f15891,ExpressionStatement:localStorage
f15892,SwitchCase:dirxml
f15893,BinaryExpression:onorientationchange
f15894,ArrayExpression:visibilityState
f15895,FunctionDeclaration:tooltip
f15896,UpdateExpression:enabled
f15897,Literal:PREV
f15898,CallExpression:previous
f15899,IfStatement:hostname
f15900,MemberExpression:rightProjectionMatrix
f15901,Property:rowspan
f15902,Property:uniformBlockBinding
f15903,VariableDeclarator:backward
f15904,SwitchStatement:unit
f15905,Identifier:AnimationEffectTimingReadOnly
f15906,MemberExpression:HTMLAudioElement
f15907,Literal:setParameters
f15908,LogicalExpression:textAlign
f15909,SequenceExpression:show
f15910,FunctionDeclaration:sub
f15911,ConditionalExpression:array
f15912,BinaryExpression:parseFromString
f15913,FunctionExpression:endEvent
f15914,MemberExpression:orientationZ
f15915,ArrayExpression:format
f15916,Property:media
f15917,FunctionExpression:window
f15918,MemberExpression:loseContext
f15919,ReturnStatement:adData
f15920,BinaryExpression:offer
f15921,Property:CanvasGradient
f15922,Identifier:getStringValue
f15923,BinaryExpression:DOCUMENT_NODE
f15924,Literal:clearImmediate
f15925,ReturnStatement:organization
f15926,IfStatement:didTimeout
f15927,BinaryExpression:FLOAT
f15928,Identifier:buttons
f15929,Identifier:succeeded
f15930,Property:playState
f15931,SwitchCase:tooLong
f15932,LogicalExpression:sessionStorage
f15933,ConditionalExpression:rangeMin
f15934,MemberExpression:scrolledToEnd
f15935,MethodDefinition:collapse
f15936,Property:lostpointercapture
f15937,SwitchCase:pattern
f15938,Property:ownerElement
f15939,IfStatement:pulse
f15940,Literal:insertRule
f15941,BinaryExpression:NETWORK_ERR
f15942,FunctionDeclaration:exponent
f15943,SequenceExpression:NetworkError
f15944,MemberExpression:reply
f15945,FunctionDeclaration:go
f15946,MemberExpression:delivery
f15947,CallExpression:componentId
f15948,MemberExpression:upper
f15949,ArrayExpression:reload
f15950,Literal:onanimationstart
f15951,VariableDeclarator:offsetParent
f15952,AssignmentExpression:unsubscribe
f15953,BinaryExpression:longitude
f15954,FunctionExpression:getDescriptor
f15955,Identifier:framebufferTexture2D
f15956,Property:Blob
f15957,WhileStatement:value
f15958,UnaryExpression:animation
f15959,LogicalExpression:port
f15960,AssignmentExpression:onshow
f15961,VariableDeclarator:atob
f15962,MemberExpression:enableVertexAttribArray
f15963,Identifier:usage
f15964,CallExpression:Uint16Array
f15965,Literal:userVerification
f15966,BinaryExpression:locks
f15967,CallExpression:serviceWorkerRegistration
f15968,VariableDeclarator:ctx
f15969,UnaryExpression:arity
f15970,Property:scrollDelay
f15971,ArrayExpression:clip
f15972,ArrowFunctionExpression:video
f15973,LogicalExpression:CanvasRenderingContext2D
f15974,FunctionDeclaration:Object
f15975,VariableDeclarator:toDataURL
f15976,ArrayExpression:required
f15977,IfStatement:amplitude
f15978,Literal:deg
f15979,Identifier:getNamedItem
f15980,BinaryExpression:skewx
f15981,ConditionalExpression:crossOrigin
f15982,IfStatement:recipient
f15983,Property:HTMLEmbedElement
f15984,Identifier:WebGLVertexArrayObject
f15985,Identifier:fetchStart
f15986,ArrayExpression:scrollDelay
f15987,BinaryExpression:scripts
f15988,ArrayExpression:credentialType
f15989,MemberExpression:statusbar
f15990,FunctionDeclaration:fireEvent
f15991,LogicalExpression:connection
f15992,BinaryExpression:channelCount
f15993,Identifier:getWriter
f15994,MemberExpression:translationX
f15995,AssignmentExpression:txt
f15996,CallExpression:item
f15997,Identifier:documentElement
f15998,Identifier:getBoxObjectFor
f15999,FunctionExpression:Int16Array
f16000,SwitchCase:retry
f16001,Property:valuetype
f16002,SwitchCase:nodownload
f16003,Identifier:preferredStyleSheetSet
f16004,Property:setMatrix
f16005,MemberExpression:payments
f16006,ConditionalExpression:mspointerdown
f16007,MemberExpression:IDBVersionChangeEvent
f16008,BinaryExpression:newName
f16009,ArrowFunctionExpression:select
f16010,ArrayExpression:workerStart
f16011,Identifier:afterprint
f16012,MemberExpression:createLinearGradient
f16013,ForInStatement:menu
f16014,ReturnStatement:ch
f16015,UnaryExpression:next
f16016,FunctionExpression:reset
f16017,VariableDeclarator:col
f16018,MemberExpression:bindTexture
f16019,FunctionExpression:timeline
f16020,SequenceExpression:\n
f16021,BinaryExpression:frozen
f16022,AssignmentPattern:repeat
f16023,Property:audiostart
f16024,UnaryExpression:linear
f16025,IfStatement:Notification
f16026,SwitchStatement:device
f16027,SwitchCase:algorithm
f16028,Identifier:SVGRectElement
f16029,NewExpression:AmbientLightSensor
f16030,BinaryExpression:createContextualFragment
f16031,LogicalExpression:getAll
f16032,MemberExpression:copyTexSubImage3D
f16033,FunctionDeclaration:Navigator
f16034,SequenceExpression:fx
f16035,Identifier:resizeMode
f16036,Literal:gl_FragData
f16037,MemberExpression:iterator
f16038,MemberExpression:corruptedVideoFrames
f16039,MemberExpression:DeviceProximityEvent
f16040,UnaryExpression:defaultPrevented
f16041,VariableDeclarator:localName
f16042,BinaryExpression:publicKey
f16043,AssignmentPattern:dy
f16044,NewExpression:rid
f16045,BinaryExpression:join
f16046,ArrayExpression:token
f16047,Identifier:source
f16048,ForInStatement:console
f16049,Property:strokeRect
f16050,ReturnStatement:follow
f16051,Property:removeAttributeNode
f16052,FunctionDeclaration:custom
f16053,ArrayExpression:sharpness
f16054,ArrayExpression:setInterval
f16055,Property:UNORDERED_NODE_SNAPSHOT_TYPE
f16056,LogicalExpression:encoding
f16057,ArrayExpression:copyLink
f16058,AssignmentExpression:form
f16059,FunctionDeclaration:classList
f16060,Property:targetBitrate
f16061,AssignmentExpression:MEDIA_ERR_DECODE
f16062,Identifier:PerformanceEntry
f16063,ReturnStatement:operator
f16064,NewExpression:accessibility
f16065,NewExpression:WheelEvent
f16066,BinaryExpression:popup
f16067,VariableDeclarator:waitSync
f16068,FunctionDeclaration:currentScript
f16069,MemberExpression:mediaElement
f16070,IfStatement:seeked
f16071,Identifier:rp
f16072,FunctionDeclaration:matchAll
f16073,Identifier:bottom
f16074,FunctionExpression:getData
f16075,CallExpression:flatten
f16076,MemberExpression:passwordName
f16077,ArrayExpression:domainLookupStart
f16078,UnaryExpression:static
f16079,VariableDeclarator:sign
f16080,Property:cloneContents
f16081,AssignmentExpression:stringValue
f16082,VariableDeclarator:beta
f16083,Property:suffixes
f16084,TemplateLiteral:count
f16085,UnaryExpression:attachEvent
f16086,LogicalExpression:milliseconds
f16087,Literal:skewy
f16088,Identifier:selectedOptions
f16089,Identifier:arity
f16090,BinaryExpression:undefined
f16091,ArrayExpression:static
f16092,Property:SVGPointList
f16093,MethodDefinition:initialize
f16094,Property:setAttributeNode
f16095,Property:timeRemaining
f16096,VariableDeclarator:closest
f16097,AssignmentExpression:PREV
f16098,LogicalExpression:dataset
f16099,FunctionExpression:createQuery
f16100,ForInStatement:core
f16101,AssignmentExpression:previous
f16102,Literal:CLOSED
f16103,Property:getElementsByName
f16104,Identifier:CSSDocumentRule
f16105,Identifier:developer
f16106,LogicalExpression:stroke
f16107,FunctionDeclaration:color
f16108,BinaryExpression:localName
f16109,BinaryExpression:CSSStyleRule
f16110,BinaryExpression:mm
f16111,CallExpression:getTiming
f16112,CallExpression:canvas
f16113,VariableDeclarator:integrity
f16114,FunctionExpression:cues
f16115,Identifier:selectedIndex
f16116,Property:newURL
f16117,FunctionDeclaration:transitionName
f16118,Identifier:IDBKeyRange
f16119,VariableDeclarator:WritableStreamDefaultController
f16120,SwitchCase:unit
f16121,AssignmentExpression:marginWidth
f16122,Identifier:reject
f16123,CallExpression:Infinity
f16124,FunctionExpression:mm
f16125,NewExpression:AbortSignal
f16126,CallExpression:groupEnd
f16127,Property:viewtarget
f16128,UnaryExpression:URL
f16129,LogicalExpression:runtimeStyle
f16130,Literal:containerName
f16131,VariableDeclarator:mozFullScreen
f16132,CallExpression:measureText
f16133,NewExpression:sessionId
f16134,Literal:delete
f16135,MethodDefinition:element
f16136,Identifier:handleMove
f16137,MemberExpression:longitude
f16138,AssignmentExpression:tel
f16139,Literal:azimuth
f16140,MemberExpression:shadowBlur
f16141,ConditionalExpression:duplicate
f16142,AssignmentExpression:undefined
f16143,IfStatement:getItem
f16144,VariableDeclarator:prevRatio
f16145,AssignmentExpression:font
f16146,VariableDeclarator:unique
f16147,MemberExpression:Keyboard
f16148,SwitchStatement:active
f16149,UnaryExpression:createImageBitmap
f16150,BinaryExpression:onvisibilitychange
f16151,MemberExpression:ownerDocument
f16152,Property:autofocus
f16153,SequenceExpression:Selection
f16154,AssignmentPattern:cookie
f16155,MemberExpression:samplerParameterf
f16156,Identifier:SVGPoint
f16157,LogicalExpression:accept
f16158,Identifier:firstElementChild
f16159,IfStatement:hh
f16160,Literal:ScrollTo
f16161,AssignmentExpression:LINEAR
f16162,ConditionalExpression:print
f16163,UnaryExpression:command
f16164,LogicalExpression:lock
f16165,Property:timeLog
f16166,MemberExpression:playState
f16167,LogicalExpression:counter
f16168,SwitchCase:call
f16169,SwitchCase:vb
f16170,ConditionalExpression:dropzone
f16171,CallExpression:Entity
f16172,ConditionalExpression:privacy
f16173,Literal:domConfig
f16174,FunctionDeclaration:viewport
f16175,NewExpression:LOADING
f16176,NewExpression:Location
f16177,MemberExpression:onMSFullscreenChange
f16178,Identifier:position
f16179,Literal:high
f16180,Literal:getPreventDefault
f16181,ArrayExpression:Boolean
f16182,Identifier:clearResourceTimings
f16183,CallExpression:isTexture
f16184,SwitchStatement:language
f16185,ForInStatement:clientId
f16186,Property:createNodeIterator
f16187,BinaryExpression:tiltX
f16188,MethodDefinition:getTags
f16189,Property:counter
f16190,CallExpression:HTMLAreaElement
f16191,FunctionDeclaration:ArrayBuffer
f16192,NewExpression:icon
f16193,Identifier:extractContents
f16194,FunctionExpression:repeat
f16195,BinaryExpression:smooth
f16196,NewExpression:Cache
f16197,Literal:endDelay
f16198,Identifier:online
f16199,UnaryExpression:operator
f16200,SwitchCase:fullscreen
f16201,MethodDefinition:gap
f16202,UnaryExpression:allow
f16203,SequenceExpression:parent
f16204,CallExpression:links
f16205,FunctionExpression:ActiveXObject
f16206,LogicalExpression:onscroll
f16207,MemberExpression:toJSON
f16208,CallExpression:square
f16209,CallExpression:defaultSelected
f16210,BinaryExpression:pageLeft
f16211,FunctionExpression:getAudioTracks
f16212,SwitchCase:clearInterval
f16213,Literal:createContextualFragment
f16214,Literal:ownerSVGElement
f16215,Identifier:FILTER_ACCEPT
f16216,LogicalExpression:standalone
f16217,MemberExpression:drawElementsInstancedANGLE
f16218,AssignmentExpression:collection
f16219,BinaryExpression:oninput
f16220,AssignmentExpression:cursor
f16221,UnaryExpression:ctrlKey
f16222,VariableDeclarator:touchend
f16223,TemplateLiteral:item
f16224,UnaryExpression:forEach
f16225,AssignmentExpression:isRemote
f16226,Property:onreset
f16227,FunctionDeclaration:call
f16228,MethodDefinition:searchParams
f16229,BinaryExpression:family
f16230,MemberExpression:HierarchyRequestError
f16231,SwitchCase:oauth
f16232,SwitchCase:manual
f16233,FunctionDeclaration:getRegistrations
f16234,BinaryExpression:mimeType
f16235,Property:minLength
f16236,MemberExpression:supportedNetworks
f16237,Identifier:SRGB
f16238,NewExpression:axis
f16239,ArrayExpression:onpointerup
f16240,BinaryExpression:WebGLRenderingContext
f16241,UnaryExpression:add
f16242,MemberExpression:deg
f16243,BinaryExpression:onwebkitanimationend
f16244,AssignmentExpression:requireInteraction
f16245,CallExpression:XMLSerializer
f16246,LogicalExpression:coords
f16247,Literal:transitionstart
f16248,ReturnStatement:manipulation
f16249,UpdateExpression:redundant
f16250,UnaryExpression:scriptNode
f16251,ReturnStatement:receiver
f16252,Identifier:dispatchEvent
f16253,BinaryExpression:index
f16254,Literal:inputBuffer
f16255,UpdateExpression:scrollTop
f16256,ArrayExpression:gradientUnits
f16257,MemberExpression:rightViewMatrix
f16258,LogicalExpression:XMLHttpRequest
f16259,CatchClause:pc
f16260,NewExpression:ondragover
f16261,FunctionDeclaration:allowCredentials
f16262,LogicalExpression:MouseEvent
f16263,ClassExpression:URL
f16264,MemberExpression:onremovestream
f16265,SwitchCase:delay
f16266,AssignmentExpression:wrap
f16267,AssignmentExpression:toJson
f16268,ExpressionStatement:success
f16269,UnaryExpression:NodeList
f16270,MemberExpression:maxBitrate
f16271,AssignmentExpression:respond
f16272,AssignmentExpression:fullPath
f16273,ReturnStatement:store
f16274,FunctionDeclaration:setTimeout
f16275,CatchClause:value
f16276,Literal:getAll
f16277,MemberExpression:textBaseline
f16278,MemberExpression:prop
f16279,Literal:onmouseout
f16280,VariableDeclarator:contentWindow
f16281,Literal:startup
f16282,ConditionalExpression:dy
f16283,IfStatement:method
f16284,BinaryExpression:abbr
f16285,SequenceExpression:operation
f16286,ArrayExpression:innerHTML
f16287,VariableDeclarator:clone
f16288,VariableDeclarator:HTMLLIElement
f16289,Property:encrypt
f16290,Identifier:hardwareConcurrency
f16291,ReturnStatement:numberOfItems
f16292,MemberExpression:uniformMatrix4x3fv
f16293,Property:upload
f16294,LogicalExpression:srcElement
f16295,Identifier:latencyHint
f16296,SwitchCase:frequency
f16297,Literal:NO_MODIFICATION_ALLOWED_ERR
f16298,ConditionalExpression:rect
f16299,NewExpression:RTCPeerConnection
f16300,FunctionExpression:pan
f16301,LogicalExpression:replaceState
f16302,ReturnStatement:Gamepad
f16303,Identifier:insertData
f16304,AssignmentExpression:moz
f16305,Identifier:characters
f16306,FunctionExpression:elapsedTime
f16307,SwitchCase:foundation
f16308,MethodDefinition:beta
f16309,FunctionExpression:Rect
f16310,FunctionDeclaration:inputMode
f16311,AssignmentExpression:setCurrentTime
f16312,Literal:query
f16313,BinaryExpression:border
f16314,FunctionDeclaration:height
f16315,AssignmentExpression:constructor
f16316,Identifier:MediaKeySystemAccess
f16317,MemberExpression:count
f16318,BinaryExpression:startAngle
f16319,BinaryExpression:mms
f16320,Literal:deleteCell
f16321,SequenceExpression:Math
f16322,Literal:FontFace
f16323,Property:redirect
f16324,UnaryExpression:doNotTrack
f16325,VariableDeclarator:SYNTAX_ERR
f16326,VariableDeclarator:enumerateDevices
f16327,MemberExpression:QUERY_COUNTER_BITS_EXT
f16328,AssignmentExpression:querySelectorAll
f16329,LogicalExpression:ArrayBuffer
f16330,Literal:appendWindowStart
f16331,AssignmentExpression:DOMTokenList
f16332,MemberExpression:InvalidCharacterError
f16333,SwitchCase:Int16Array
f16334,ArrayExpression:pressed
f16335,ExpressionStatement:focus
f16336,Identifier:stdDeviation
f16337,IfStatement:profile
f16338,VariableDeclarator:clearBufferuiv
f16339,NewExpression:createElement
f16340,SwitchCase:buffered
f16341,FunctionExpression:back
f16342,Identifier:setVelocity
f16343,ForInStatement:error
f16344,VariableDeclarator:pointerId
f16345,CallExpression:appendData
f16346,Literal:AudioTrackList
f16347,Property:organization
f16348,LogicalExpression:endpoint
f16349,BinaryExpression:setRequestHeader
f16350,MemberExpression:getVideoTracks
f16351,VariableDeclarator:clientHeight
f16352,Property:timeout
f16353,IfStatement:splice
f16354,Literal:tel
f16355,LogicalExpression:ServiceWorkerRegistration
f16356,FunctionDeclaration:responseXML
f16357,CallExpression:ondragenter
f16358,Property:maxlength
f16359,Identifier:forceRedraw
f16360,Literal:positionY
f16361,BinaryExpression:m43
f16362,FunctionExpression:forms
f16363,ConditionalExpression:composite
f16364,BinaryExpression:bytesReceived
f16365,ReturnStatement:byteLength
f16366,CallExpression:always
f16367,FunctionDeclaration:gradientUnits
f16368,Property:onclose
f16369,ReturnStatement:instanceof
f16370,Literal:domainLookupStart
f16371,UnaryExpression:ordered
f16372,ArrayExpression:getPropertyValue
f16373,ArrayExpression:surroundContents
f16374,ReturnStatement:ext
f16375,VariableDeclarator:responseURL
f16376,CallExpression:getElementsByName
f16377,Identifier:certificates
f16378,AssignmentExpression:writable
f16379,CallExpression:fireEvent
f16380,Identifier:webkitSlice
f16381,SwitchCase:COMMENT_NODE
f16382,AssignmentExpression:redirect
f16383,SwitchCase:features
f16384,IfStatement:login
f16385,SequenceExpression:direction
f16386,VariableDeclarator:onabort
f16387,MemberExpression:hint
f16388,VariableDeclarator:FileReaderSync
f16389,Identifier:addAll
f16390,Literal:setCursor
f16391,Property:addEventListener
f16392,CallExpression:sourceclose
f16393,Property:up
f16394,ArrayExpression:respondWithNewView
f16395,UnaryExpression:HTMLMetaElement
f16396,ConditionalExpression:stretch
f16397,ForInStatement:finished
f16398,Property:seeking
f16399,MethodDefinition:unload
f16400,UnaryExpression:items
f16401,MemberExpression:captureStream
f16402,Identifier:eme
f16403,BinaryExpression:prflx
f16404,CallExpression:integrity
f16405,AssignmentExpression:shippingOptions
f16406,Property:SVGFEMergeElement
f16407,SequenceExpression:max
f16408,MemberExpression:getContextAttributes
f16409,ArrowFunctionExpression:data
f16410,Identifier:lookupNamespaceURI
f16411,LogicalExpression:receiver
f16412,Identifier:getTracks
f16413,AssignmentPattern:options
f16414,Identifier:javascript
f16415,Property:alinkColor
f16416,MemberExpression:visualViewport
f16417,FunctionExpression:toJSON
f16418,Identifier:deleteSampler
f16419,Literal:getPose
f16420,FunctionDeclaration:magnify
f16421,ClassDeclaration:Plugin
f16422,NewExpression:ctrl
f16423,VariableDeclarator:core
f16424,Property:onplay
f16425,Identifier:rotation
f16426,IfStatement:resize
f16427,ArrayExpression:offsetTop
f16428,ArrayExpression:runtimeStyle
f16429,MemberExpression:toggleAttribute
f16430,FunctionDeclaration:trackId
f16431,Property:CLOSE_NORMAL
f16432,BinaryExpression:userHandle
f16433,LogicalExpression:updating
f16434,IfStatement:maxlength
f16435,ArrayExpression:captureStream
f16436,SwitchCase:process
f16437,ForInStatement:description
f16438,SwitchCase:tagName
f16439,MemberExpression:deviceClass
f16440,Literal:Float32Array
f16441,Identifier:TreeWalker
f16442,FunctionDeclaration:transactionId
f16443,BinaryExpression:long
f16444,MemberExpression:DeviceMotionEvent
f16445,CallExpression:oncomplete
f16446,Property:HTMLTableSectionElement
f16447,FunctionExpression:messageType
f16448,IfStatement:expiration
f16449,ArrayExpression:getTime
f16450,Literal:accessibility
f16451,ArrayExpression:gamepad
f16452,UnaryExpression:isCollapsed
f16453,AssignmentExpression:domainLookupEnd
f16454,Identifier:mozPressure
f16455,CallExpression:assign
f16456,Property:byteLength
f16457,Identifier:mediaSource
f16458,BinaryExpression:containerId
f16459,ArrayExpression:cookieEnabled
f16460,Literal:NodeFilter
f16461,Identifier:itemValue
f16462,VariableDeclarator:visibilitychange
f16463,UnaryExpression:CacheStorage
f16464,CallExpression:timelineTime
f16465,NewExpression:role
f16466,BinaryExpression:read
f16467,Identifier:trace
f16468,Property:Message
f16469,Literal:getSelection
f16470,FunctionDeclaration:authentication
f16471,MemberExpression:viewport
f16472,Property:XPathExpression
f16473,IfStatement:other
f16474,BinaryExpression:expiryYear
f16475,Property:responseType
f16476,SwitchCase:paymentMethod
f16477,CallExpression:inputType
f16478,AssignmentExpression:fireEvent
f16479,FunctionDeclaration:extractContents
f16480,FunctionExpression:coneOuterGain
f16481,MemberExpression:Iterator
f16482,Property:PerformanceNavigation
f16483,VariableDeclarator:writeValue
f16484,NewExpression:platforms
f16485,MemberExpression:ProgressEvent
f16486,ConditionalExpression:NULL
f16487,MemberExpression:onupdate
f16488,VariableDeclarator:rules
f16489,VariableDeclarator:rootNode
f16490,Property:onlanguagechange
f16491,AssignmentExpression:iterations
f16492,CallExpression:clearRect
f16493,ArrowFunctionExpression:instanceof
f16494,Property:bindVertexArrayOES
f16495,MemberExpression:KEYFRAMES_RULE
f16496,Property:words
f16497,SwitchCase:Experimental
f16498,Literal:max
f16499,Identifier:SVGAnimatedLength
f16500,FunctionExpression:stopImmediatePropagation
f16501,VariableDeclarator:fetch
f16502,VariableDeclarator:addRule
f16503,ArrayExpression:HTMLOptionElement
f16504,MemberExpression:bottom
f16505,Literal:ondblclick
f16506,ConditionalExpression:toString
f16507,FunctionExpression:maxLength
f16508,IfStatement:suspend
f16509,ArrowFunctionExpression:row
f16510,ConditionalExpression:Uint8Array
f16511,ConditionalExpression:bgColor
f16512,IfStatement:isDirectory
f16513,VariableDeclarator:sampleRate
f16514,ReturnStatement:mode
f16515,CallExpression:retry
f16516,ThrowStatement:exception
f16517,AssignmentExpression:duplicate
f16518,ExpressionStatement:exit
f16519,ReturnStatement:services
f16520,ArrayExpression:gesturestart
f16521,Property:modificationTime
f16522,BinaryExpression:htmlFor
f16523,ConditionalExpression:collapseToEnd
f16524,ReturnStatement:yPos
f16525,CallExpression:ufrag
f16526,NewExpression:yes
f16527,ConditionalExpression:animationiteration
f16528,MethodDefinition:ping
f16529,AssignmentExpression:range
f16530,CallExpression:fullPath
f16531,ArrayExpression:mediaType
f16532,Identifier:focusDistance
f16533,NewExpression:EventSource
f16534,ArrayExpression:HTMLDataElement
f16535,AssignmentExpression:iceConnectionState
f16536,Literal:lastModifiedDate
f16537,CallExpression:fullscreen
f16538,Property:OPENED
f16539,Literal:SVGPolygonElement
f16540,LogicalExpression:redirected
f16541,IfStatement:create
f16542,ReturnStatement:HTMLTableHeaderCellElement
f16543,UnaryExpression:time
f16544,Property:back_forward
f16545,SwitchCase:sendAsBinary
f16546,Literal:string
f16547,VariableDeclarator:didTimeout
f16548,Literal:vertexAttribPointer
f16549,VariableDeclarator:tagName
f16550,ArrayExpression:radiusX
f16551,Property:audioBitsPerSecond
f16552,ReturnStatement:txt
f16553,BinaryExpression:lastElementChild
f16554,FunctionExpression:sizeX
f16555,FunctionExpression:decrypt
f16556,AssignmentExpression:Infinity
f16557,UnaryExpression:dirName
f16558,Identifier:context
f16559,ArrayExpression:transaction
f16560,ReturnStatement:expires
f16561,AssignmentExpression:mastercard
f16562,FunctionDeclaration:username
f16563,FunctionDeclaration:metaKey
f16564,ArrayExpression:arity
f16565,FunctionDeclaration:algorithm
f16566,Property:remote
f16567,Property:targetY
f16568,Property:willvalidate
f16569,Literal:boundary
f16570,Literal:external
f16571,UnaryExpression:textTrack
f16572,ArrayExpression:startContainer
f16573,CallExpression:HTMLBodyElement
f16574,Identifier:in
f16575,Identifier:SpeechRecognition
f16576,LogicalExpression:clone
f16577,Property:datachannel
f16578,CallExpression:lh
f16579,LogicalExpression:span
f16580,Literal:notificationclose
f16581,BinaryExpression:ReadableStream
f16582,CatchClause:parent
f16583,VariableDeclarator:beforeinstallprompt
f16584,ReturnStatement:before
f16585,Identifier:clearParameters
f16586,LogicalExpression:src
f16587,UpdateExpression:step
f16588,CallExpression:utils
f16589,FunctionExpression:deltaY
f16590,Literal:MAX
f16591,VariableDeclarator:childElementCount
f16592,IfStatement:responseText
f16593,SwitchStatement:response
f16594,Identifier:deviceId
f16595,ArrayExpression:__defineGetter__
f16596,Identifier:framesEncoded
f16597,Literal:viewTarget
f16598,Identifier:mediasource
f16599,AssignmentExpression:novalidate
f16600,NewExpression:complete
f16601,ArrayExpression:_blank
f16602,MemberExpression:drawBuffers
f16603,BinaryExpression:ideal
f16604,SwitchStatement:icon
f16605,Property:Position
f16606,Identifier:pose
f16607,Identifier:SVGFEFuncAElement
f16608,Identifier:resetPose
f16609,ReturnStatement:features
f16610,BinaryExpression:up
f16611,AssignmentExpression:appendData
f16612,BinaryExpression:flash
f16613,SequenceExpression:display
f16614,Literal:getTargetRanges
f16615,ForInStatement:transactionId
f16616,VariableDeclarator:WritableStream
f16617,CallExpression:volume
f16618,MemberExpression:initDataTypes
f16619,FunctionDeclaration:regionCode
f16620,Identifier:pt
f16621,VariableDeclarator:PaymentRequest
f16622,ConditionalExpression:parent
f16623,Identifier:SyncManager
f16624,IfStatement:char
f16625,VariableDeclarator:validCountries
f16626,FunctionDeclaration:parentElement
f16627,Identifier:mozInputSource
f16628,Literal:JSON
f16629,Identifier:Animatable
f16630,MemberExpression:autofocus
f16631,Identifier:lowerBound
f16632,MemberExpression:readAsBinaryString
f16633,ReturnStatement:formData
f16634,CallExpression:timing
f16635,CallExpression:blob
f16636,MemberExpression:PseudoElement
f16637,AssignmentExpression:runtimeStyle
f16638,SwitchCase:0x01
f16639,LogicalExpression:txt
f16640,FunctionExpression:listener
f16641,MemberExpression:HTMLDialogElement
f16642,MemberExpression:DOMTimeStamp
f16643,ArrayExpression:base
f16644,CallExpression:durationchange
f16645,Literal:SVGPathSegList
f16646,MethodDefinition:active
f16647,MemberExpression:Request
f16648,IfStatement:formMethod
f16649,BinaryExpression:ping
f16650,ReturnStatement:as
f16651,IfStatement:count
f16652,NewExpression:remove
f16653,Literal:gestureend
f16654,UnaryExpression:contextMenu
f16655,FunctionDeclaration:details
f16656,Identifier:beforeunload
f16657,SwitchCase:task
f16658,ReturnStatement:task
f16659,Literal:msExitFullscreen
f16660,FunctionExpression:xPos
f16661,Identifier:display
f16662,BinaryExpression:canvas
f16663,Literal:sizeX
f16664,AssignmentExpression:readAsDataURL
f16665,MemberExpression:Presentation
f16666,LogicalExpression:onend
f16667,BinaryExpression:paste
f16668,ConditionalExpression:attribution
f16669,CallExpression:targetElement
f16670,ArrayExpression:lowshelf
f16671,NewExpression:voice
f16672,LogicalExpression:Enabled
f16673,Property:ENCODING_ERR
f16674,BinaryExpression:SyntaxError
f16675,MemberExpression:attributeName
f16676,VariableDeclarator:sub
f16677,MemberExpression:preferredStyleSheetSet
f16678,TemplateLiteral:productId
f16679,TemplateElement:elements
f16680,MemberExpression:integrity
f16681,CallExpression:taskList
f16682,MemberExpression:now
f16683,LogicalExpression:translate
f16684,NewExpression:SharedArrayBuffer
f16685,IfStatement:mouseover
f16686,SwitchCase:onblur
f16687,Identifier:rowspan
f16688,FunctionExpression:timestampOffset
f16689,Identifier:SVGDefsElement
f16690,ReturnStatement:alpha
f16691,AssignmentExpression:imageSmoothingQuality
f16692,Property:webkitdirectory
f16693,FunctionExpression:updateDetails
f16694,VariableDeclarator:skewX
f16695,LogicalExpression:kinds
f16696,ConditionalExpression:scale
f16697,ForInStatement:password
f16698,ConditionalExpression:readonly
f16699,Identifier:destination
f16700,Identifier:ServiceWorkerMessageEvent
f16701,Literal:hasPermission
f16702,BinaryExpression:appendChild
f16703,LogicalExpression:animationend
f16704,VariableDeclarator:browser
f16705,FunctionDeclaration:imageWidth
f16706,ReturnStatement:subscribe
f16707,Identifier:loadeddata
f16708,Literal:layerY
f16709,Property:DEPTH_STENCIL_ATTACHMENT
f16710,CallExpression:iii
f16711,ConditionalExpression:fireEvent
f16712,MemberExpression:FILTER_SKIP
f16713,MemberExpression:timeEnd
f16714,ForInStatement:types
f16715,MemberExpression:underflow
f16716,MemberExpression:uuids
f16717,VariableDeclarator:inherit
f16718,ConditionalExpression:withCredentials
f16719,Literal:buffer
f16720,MemberExpression:payerName
f16721,BinaryExpression:color
f16722,VariableDeclarator:actionURL
f16723,ConditionalExpression:onpopstate
f16724,Property:designMode
f16725,MemberExpression:AudioBufferSourceNode
f16726,CallExpression:onsubmit
f16727,CallExpression:appinstalled
f16728,ConditionalExpression:identifier
f16729,Identifier:modify
f16730,Property:spacingAndGlyphs
f16731,FunctionDeclaration:clip
f16732,Identifier:SHOW_CDATA_SECTION
f16733,TemplateLiteral:percent
f16734,Identifier:submitFrame
f16735,SwitchCase:labels
f16736,Property:FileSystem
f16737,VariableDeclarator:NOTATION_NODE
f16738,AssignmentExpression:ethernet
f16739,SwitchCase:all
f16740,MemberExpression:ObjectStore
f16741,Property:answer
f16742,ConditionalExpression:utils
f16743,NewExpression:continue
f16744,Identifier:onloadingerror
f16745,MemberExpression:querySelector
f16746,AssignmentExpression:href
f16747,Property:codebase
f16748,ArrayExpression:ctx
f16749,Property:contentWindow
f16750,ReturnStatement:fullscreenElement
f16751,UnaryExpression:offsetHeight
f16752,LogicalExpression:persisted
f16753,NewExpression:dblclick
f16754,VariableDeclarator:locked
f16755,FunctionExpression:getFile
f16756,Literal:file
f16757,MemberExpression:deleteDatabase
f16758,FunctionExpression:on
f16759,Property:getImageData
f16760,MemberExpression:empty
f16761,Literal:SVGPathSeg
f16762,IfStatement:HTMLDocument
f16763,BinaryExpression:description
f16764,Identifier:videoHeight
f16765,UnaryExpression:Path2D
f16766,AssignmentPattern:step
f16767,UnaryExpression:org
f16768,AssignmentExpression:rowIndex
f16769,BinaryExpression:protocol
f16770,MemberExpression:coneOuterAngle
f16771,UnaryExpression:aborted
f16772,UnaryExpression:measure
f16773,NewExpression:SVGPathSegCurvetoQuadraticSmoothAbs
f16774,IfStatement:border
f16775,SwitchCase:replaceWith
f16776,CallExpression:radio
f16777,BinaryExpression:getPropertyValue
f16778,MemberExpression:match
f16779,FunctionDeclaration:track
f16780,Property:SVGGraphicsElement
f16781,ReturnStatement:size
f16782,FunctionDeclaration:url
f16783,BinaryExpression:inherit
f16784,MemberExpression:HTMLShadowElement
f16785,MethodDefinition:onMessage
f16786,MemberExpression:mozBattery
f16787,VariableDeclarator:paymentAddress
f16788,SequenceExpression:worker
f16789,VariableDeclarator:Math
f16790,MemberExpression:center
f16791,MemberExpression:ImageBitmap
f16792,AssignmentExpression:idle
f16793,CallExpression:ARRAY_BUFFER
f16794,VariableDeclarator:contentEditable
f16795,BinaryExpression:dx
f16796,Identifier:autofocus
f16797,FunctionDeclaration:ordered
f16798,LogicalExpression:keypress
f16799,ArrayExpression:PERMISSION_DENIED
f16800,BinaryExpression:mousemove
f16801,AssignmentExpression:doctype
f16802,MemberExpression:precision
f16803,MemberExpression:usages
f16804,CallExpression:array
f16805,SwitchStatement:media
f16806,FunctionExpression:networkState
f16807,TemplateLiteral:right
f16808,Literal:createOscillator
f16809,MemberExpression:video
f16810,AssignmentExpression:endEvent
f16811,ArrayExpression:permission
f16812,CallExpression:DOCUMENT_TYPE_NODE
f16813,AssignmentExpression:positionY
f16814,MemberExpression:tagName
f16815,ForInStatement:system
f16816,Property:blendEquationSeparate
f16817,BinaryExpression:answer
f16818,FunctionExpression:clipboard
f16819,ConditionalExpression:setEndBefore
f16820,Identifier:p1
f16821,MemberExpression:MozBlobBuilder
f16822,ArrayExpression:ext
f16823,Identifier:PERMISSION_DENIED
f16824,AssignmentExpression:bounds
f16825,Identifier:browser
f16826,Literal:getItem
f16827,Identifier:localStorage
f16828,Identifier:PerformanceMark
f16829,MemberExpression:effect
f16830,FunctionExpression:flush
f16831,ReturnStatement:orientation
f16832,UnaryExpression:intersectionRect
f16833,MemberExpression:supportedRegions
f16834,FunctionDeclaration:lineWidth
f16835,Identifier:getBoxQuads
f16836,Property:mediaStream
f16837,CallExpression:getResponseHeader
f16838,Identifier:lastResponseTimestamp
f16839,SwitchCase:SecurityError
f16840,AssignmentExpression:getPropertyValue
f16841,IfStatement:namespaceURI
f16842,Identifier:exclusive
f16843,LogicalExpression:Notification
f16844,ReturnStatement:message
f16845,UnaryExpression:digest
f16846,ReturnStatement:iso
f16847,FunctionExpression:getReader
f16848,AssignmentExpression:seekable
f16849,Property:HTMLMarqueeElement
f16850,Identifier:focusNode
f16851,ThrowStatement:exit
f16852,AssignmentExpression:lines
f16853,Identifier:defaultPlaybackRate
f16854,VariableDeclarator:reconnect
f16855,Identifier:cy
f16856,AssignmentPattern:direction
f16857,BinaryExpression:iterations
f16858,Literal:camera
f16859,Property:isCollapsed
f16860,Literal:designMode
f16861,ConditionalExpression:mm
f16862,MemberExpression:rad
f16863,VariableDeclarator:sample
f16864,ConditionalExpression:SharedArrayBuffer
f16865,Identifier:fontfaces
f16866,Identifier:createSVGTransform
f16867,LogicalExpression:expires
f16868,CallExpression:dragenter
f16869,ArrayExpression:performance
f16870,Literal:numberOfChannels
f16871,FunctionExpression:imageHeight
f16872,Identifier:append
f16873,SwitchCase:paused
f16874,FunctionDeclaration:openWindow
f16875,CallExpression:requestId
f16876,CallExpression:ltr
f16877,ArrayExpression:sx
f16878,LogicalExpression:message
f16879,BinaryExpression:removeProperty
f16880,ArrayExpression:webkitdirectory
f16881,Identifier:filterNumber
f16882,SwitchCase:ideographic
f16883,ReturnStatement:publicId
f16884,ArrayExpression:inputs
f16885,ArrayExpression:beforeinstallprompt
f16886,Literal:SVGImageElement
f16887,UnaryExpression:readyState
f16888,MemberExpression:CSSImportRule
f16889,BinaryExpression:HTMLHeadElement
f16890,NewExpression:autofocus
f16891,AssignmentExpression:willValidate
f16892,AssignmentPattern:all
f16893,Literal:stopImmediatePropagation
f16894,SwitchCase:unique
f16895,AssignmentExpression:amplitude
f16896,MemberExpression:onactivate
f16897,AssignmentExpression:readystatechange
f16898,NewExpression:min
f16899,UnaryExpression:search
f16900,SwitchCase:flags
f16901,NewExpression:onmouseover
f16902,SequenceExpression:order
f16903,BinaryExpression:m11
f16904,AssignmentExpression:decodedBodySize
f16905,Identifier:actionURL
f16906,Property:sidebar
f16907,AssignmentExpression:hh
f16908,ArrayExpression:init
f16909,VariableDeclarator:currentTransform
f16910,FunctionDeclaration:normal
f16911,NewExpression:oncontextmenu
f16912,Property:Date
f16913,Property:STYLE_RULE
f16914,SequenceExpression:Blob
f16915,Property:onresume
f16916,ForInStatement:handle
f16917,ConditionalExpression:width
f16918,Identifier:assignedNodes
f16919,Identifier:getPose
f16920,Literal:getBounds
f16921,MemberExpression:displaySurface
f16922,CallExpression:COMMENT_NODE
f16923,IfStatement:radius
f16924,NewExpression:baseURI
f16925,IfStatement:rows
f16926,Identifier:ReadableStream
f16927,FunctionExpression:WebSocket
f16928,Property:maximize
f16929,Identifier:SVGViewSpec
f16930,FunctionExpression:Int8Array
f16931,CallExpression:insertAdjacentHTML
f16932,ConditionalExpression:NUMBER
f16933,Literal:getModifierState
f16934,Identifier:msCaching
f16935,Identifier:SubtleCrypto
f16936,VariableDeclarator:isId
f16937,Literal:systemID
f16938,BinaryExpression:menu
f16939,Literal:minValue
f16940,MemberExpression:clearImmediate
f16941,NewExpression:nodeType
f16942,FunctionDeclaration:GET
f16943,ReturnStatement:focused
f16944,ArrayExpression:HTMLBaseElement
f16945,ArrayExpression:HTMLShadowElement
f16946,Literal:createSVGRect
f16947,IfStatement:onclose
f16948,MemberExpression:deleteObjectStore
f16949,FunctionDeclaration:required
f16950,FunctionDeclaration:transformPoint
f16951,Property:lastChild
f16952,Identifier:array
f16953,Literal:NS_ERROR_DOM_SECURITY_ERR
f16954,MemberExpression:parentStyleSheet
f16955,Identifier:relList
f16956,FunctionDeclaration:done
f16957,MemberExpression:inputMode
f16958,UnaryExpression:in
f16959,ReturnStatement:hand
f16960,CallExpression:DocumentType
f16961,AssignmentExpression:blocked
f16962,VariableDeclarator:LINEAR
f16963,Literal:spacingAndGlyphs
f16964,LogicalExpression:metadata
f16965,BinaryExpression:NotSupportedError
f16966,Identifier:CSSValue
f16967,Property:canPresent
f16968,CallExpression:mozfullscreenchange
f16969,ArrayExpression:summary
f16970,BinaryExpression:mailto
f16971,Identifier:methodName
f16972,ArrayExpression:OES_fbo_render_mipmap
f16973,Literal:stencilOp
f16974,ConditionalExpression:pan
f16975,MemberExpression:HTMLCanvasElement
f16976,MemberExpression:setScale
f16977,SwitchCase:ranges
f16978,BinaryExpression:iceconnectionstatechange
f16979,ArrayExpression:EXT_color_buffer_float
f16980,Identifier:getElementsByName
f16981,MemberExpression:TEXTURE_MAX_ANISOTROPY_EXT
f16982,LogicalExpression:table
f16983,ArrayExpression:statusCode
f16984,Property:Uint8Array
f16985,ArrayExpression:createScriptProcessor
f16986,Identifier:WEBGL_debug_renderer_info
f16987,Property:if
f16988,IfStatement:statusCode
f16989,Literal:onnomatch
f16990,Identifier:IDBRequest
f16991,VariableDeclarator:funcRef
f16992,AssignmentExpression:videoConfiguration
f16993,NewExpression:exclusive
f16994,SwitchCase:hidden
f16995,ReturnStatement:visibilitychange
f16996,Identifier:options
f16997,CallExpression:keydown
f16998,NewExpression:stroke
f16999,CallExpression:oversample
f17000,Identifier:lines
f17001,UnaryExpression:img
f17002,MethodDefinition:angle
f17003,Identifier:Array
f17004,Literal:expiryYear
f17005,MemberExpression:upperBound
f17006,Identifier:XPathException
f17007,CallExpression:cells
f17008,Identifier:renderHeight
f17009,MemberExpression:SVGPathSegCurvetoQuadraticAbs
f17010,FunctionExpression:observer
f17011,ReturnStatement:href
f17012,FunctionExpression:control
f17013,Property:extractContents
f17014,Property:tagName
f17015,ReturnStatement:nomatch
f17016,VariableDeclarator:message
f17017,UnaryExpression:go
f17018,FunctionDeclaration:pressed
f17019,NewExpression:profile
f17020,ConditionalExpression:defaultView
f17021,Property:corruptedVideoFrames
f17022,NewExpression:ext
f17023,VariableDeclarator:timeEnd
f17024,ConditionalExpression:oauth
f17025,BinaryExpression:getLocalStreams
f17026,NewExpression:code
f17027,ReturnStatement:other
f17028,ConditionalExpression:show
f17029,Literal:privacy
f17030,BinaryExpression:then
f17031,Literal:desiredSize
f17032,Literal:ondisconnect
f17033,SwitchCase:alert
f17034,Identifier:valuetype
f17035,BinaryExpression:dir
f17036,UnaryExpression:colspan
f17037,Literal:__lookupGetter__
f17038,CallExpression:validationMessage
f17039,FunctionDeclaration:wrap
f17040,LogicalExpression:detail
f17041,Literal:MSGesture
f17042,Property:speak
f17043,Literal:filters
f17044,FunctionDeclaration:oninput
f17045,CallExpression:DOCUMENT_NODE
f17046,BinaryExpression:stopImmediatePropagation
f17047,MemberExpression:appendRule
f17048,MethodDefinition:item
f17049,FunctionDeclaration:grep
f17050,Identifier:getContext
f17051,MemberExpression:trackList
f17052,CallExpression:arity
f17053,SwitchCase:MEDIA_ERR_NETWORK
f17054,SequenceExpression:view
f17055,ReturnStatement:retry
f17056,ArrayExpression:currentNode
f17057,CallExpression:deleteTFoot
f17058,MemberExpression:DataError
f17059,ArrayExpression:profile
f17060,CallExpression:rowSpan
f17061,ArrayExpression:timeline
f17062,Property:pathname
f17063,Identifier:onmouseover
f17064,NewExpression:ss
f17065,Property:fillStyle
f17066,Property:LINEAR
f17067,ReturnStatement:then
f17068,UnaryExpression:transitionName
f17069,Property:specularExponent
f17070,FunctionDeclaration:getBounds
f17071,FunctionDeclaration:click
f17072,ThrowStatement:aborted
f17073,Literal:objectStoreNames
f17074,ConditionalExpression:setPrototypeOf
f17075,FunctionDeclaration:find
f17076,SwitchCase:clearData
f17077,CallExpression:vibrate
f17078,Property:droppedVideoFrames
f17079,ForInStatement:current
f17080,BinaryExpression:archive
f17081,MemberExpression:iceConnectionState
f17082,Literal:WebKitPoint
f17083,CallExpression:blockedURI
f17084,BinaryExpression:assert
f17085,Literal:vertexAttribDivisor
f17086,IfStatement:add
f17087,NewExpression:touchend
f17088,Literal:requestMediaKeySystemAccess
f17089,ArrowFunctionExpression:results
f17090,NewExpression:AnimationEffect
f17091,Literal:dFdy
f17092,Identifier:setEndAfter
f17093,CallExpression:animationstart
f17094,Identifier:PeriodicWave
f17095,MemberExpression:SVGPathSegCurvetoCubicRel
f17096,Literal:mousedown
f17097,BinaryExpression:itemValue
f17098,MemberExpression:useCapture
f17099,Identifier:embed
f17100,AssignmentPattern:orientation
f17101,FunctionExpression:getRemoteStreams
f17102,NewExpression:newItem
f17103,ThrowStatement:event
f17104,VariableDeclarator:xml
f17105,Property:SVGFilterElement
f17106,Identifier:KeyboardEvent
f17107,AssignmentPattern:retry
f17108,ArrayExpression:serialNumber
f17109,Property:scrollamount
f17110,ForInStatement:file
f17111,Identifier:WebGLContextEvent
f17112,ConditionalExpression:waiting
f17113,Property:activeTexture
f17114,UnaryExpression:plugins
f17115,UnaryExpression:protocol
f17116,BinaryExpression:novalidate
f17117,CallExpression:addAll
f17118,FunctionDeclaration:darken
f17119,FunctionDeclaration:offsetX
f17120,FunctionExpression:pc
f17121,Identifier:transportId
f17122,Literal:deleteTFoot
f17123,Property:getLineDash
f17124,AssignmentExpression:nomatch
f17125,Identifier:pauseAnimations
f17126,SwitchCase:Gecko
f17127,Literal:selectionchange
f17128,Identifier:near
f17129,Property:oncopy
f17130,Literal:stencilMaskSeparate
f17131,Literal:touched
f17132,Literal:onsoundstart
f17133,LogicalExpression:restore
f17134,ArrayExpression:isPointInPath
f17135,MemberExpression:codecs
f17136,VariableDeclarator:timestamps
f17137,SequenceExpression:children
f17138,MemberExpression:createSVGPathSegCurvetoQuadraticRel
f17139,BinaryExpression:pathLength
f17140,SwitchCase:example
f17141,MemberExpression:cmp
f17142,Literal:bufferData
f17143,Literal:contextmenu
f17144,SequenceExpression:reset
f17145,Literal:EntityReference
f17146,AssignmentExpression:crash
f17147,MemberExpression:protocol
f17148,FunctionDeclaration:stepUp
f17149,AssignmentExpression:vendor
f17150,ConditionalExpression:time
f17151,Identifier:scrollByLines
f17152,AssignmentExpression:Cache
f17153,ArrayExpression:resume
f17154,VariableDeclarator:getDevices
f17155,Literal:onauxclick
f17156,AssignmentExpression:UIEvent
f17157,TemplateElement:min
f17158,FunctionDeclaration:closed
f17159,ArrayExpression:EXT_shader_texture_lod
f17160,LogicalExpression:embed
f17161,ConditionalExpression:tracker
f17162,FunctionDeclaration:Date
f17163,Property:volume
f17164,CallExpression:debit
f17165,BinaryExpression:waitUntil
f17166,Property:intersectionRatio
f17167,FunctionDeclaration:usage
f17168,SwitchCase:address
f17169,AssignmentExpression:onsuccess
f17170,FunctionExpression:tabindex
f17171,MemberExpression:STYLE_RULE
f17172,Literal:onloadingdone
f17173,Identifier:onstart
f17174,AssignmentExpression:accept
f17175,FunctionExpression:estimate
f17176,NewExpression:ty
f17177,UnaryExpression:scope
f17178,CallExpression:constructor
f17179,SwitchStatement:angle
f17180,Identifier:onselect
f17181,Identifier:className
f17182,ArrayExpression:msWriteProfilerMark
f17183,Identifier:createObjectStore
f17184,NewExpression:bufferSize
f17185,MemberExpression:getRootNode
f17186,MemberExpression:isIntersecting
f17187,BinaryExpression:wheel
f17188,FunctionDeclaration:PaymentRequestUpdateEvent
f17189,ConditionalExpression:percent
f17190,MemberExpression:insertRow
f17191,BinaryExpression:service
f17192,CallExpression:updating
f17193,ArrayExpression:formnovalidate
f17194,IfStatement:command
f17195,Property:uniform4fv
f17196,ArrayExpression:description
f17197,FunctionExpression:features
f17198,Identifier:movementX
f17199,ReturnStatement:input
f17200,CallExpression:oncanplay
f17201,UpdateExpression:parameters
f17202,ConditionalExpression:Option
f17203,Property:deltaY
f17204,ConditionalExpression:String
f17205,UnaryExpression:bgColor
f17206,CallExpression:upgrade
f17207,Literal:redundant
f17208,CallExpression:patternContentUnits
f17209,Identifier:SVGSVGElement
f17210,AssignmentExpression:cardNumber
f17211,SwitchCase:target
f17212,Literal:IN
f17213,ArrayExpression:pushState
f17214,Literal:this
f17215,Literal:dopplerFactor
f17216,Literal:setPosition
f17217,Property:comparePoint
f17218,NewExpression:result
f17219,ConditionalExpression:display
f17220,CallExpression:symbols
f17221,BinaryExpression:CM
f17222,NewExpression:modify
f17223,Identifier:onend
f17224,Property:layerY
f17225,DoWhileStatement:task
f17226,ReturnStatement:MEDIA_ERR_NETWORK
f17227,NewExpression:GeckoActiveXObject
f17228,IfStatement:children
f17229,MemberExpression:parse
f17230,MemberExpression:min
f17231,MemberExpression:evaluate
f17232,ConditionalExpression:mozFullScreenElement
f17233,BinaryExpression:drag
f17234,ArrayExpression:Web
f17235,TemplateElement:collection
f17236,Identifier:SVGFEDisplacementMapElement
f17237,BinaryExpression:OPENED
f17238,Property:scrollMaxX
f17239,Property:mark
f17240,AssignmentExpression:drag
f17241,SwitchCase:both
f17242,FunctionDeclaration:offsetHeight
f17243,LogicalExpression:butt
f17244,MemberExpression:entities
f17245,Literal:mspointerenter
f17246,CallExpression:revokeObjectURL
f17247,MethodDefinition:typeName
f17248,MemberExpression:domLoading
f17249,SwitchCase:axis
f17250,MemberExpression:domContentLoadedEventStart
f17251,SwitchCase:init
f17252,UnaryExpression:valign
f17253,ConditionalExpression:valueOf
f17254,ArrayExpression:clearInterval
f17255,BinaryExpression:DeviceOrientationEvent
f17256,IfStatement:withCredentials
f17257,FunctionExpression:max
f17258,CallExpression:reportValidity
f17259,AssignmentExpression:usemap
f17260,Literal:parent
f17261,IfStatement:region
f17262,Literal:blendFuncSeparate
f17263,Literal:if
f17264,NewExpression:pause
f17265,AssignmentPattern:center
f17266,VariableDeclarator:detach
f17267,UnaryExpression:login
f17268,ArrayExpression:onpointerover
f17269,CallExpression:language
f17270,Literal:selectorText
f17271,SequenceExpression:matchAll
f17272,MemberExpression:ERROR
f17273,AssignmentExpression:not
f17274,MemberExpression:total
f17275,IfStatement:inputs
f17276,VariableDeclarator:audioLevel
f17277,Property:groupCollapsed
f17278,MemberExpression:performance
f17279,SwitchCase:badge
f17280,BinaryExpression:group
f17281,ArrayExpression:OES_texture_half_float_linear
f17282,MemberExpression:onversionchange
f17283,CallExpression:comparePoint
f17284,FunctionDeclaration:propertyIsEnumerable
f17285,Literal:LINEAR_MIPMAP_LINEAR
f17286,NewExpression:gbk
f17287,MemberExpression:getQueryObject
f17288,Literal:byteLength
f17289,Identifier:getDisplayMedia
f17290,Literal:lName
f17291,FunctionDeclaration:linkColor
f17292,LogicalExpression:install
f17293,ReturnStatement:setTimeout
f17294,ArrayExpression:configurations
f17295,FunctionDeclaration:m12
f17296,BinaryExpression:cloneNode
f17297,MethodDefinition:rootNode
f17298,Property:nohref
f17299,ConditionalExpression:regions
f17300,Property:setMiterLimit
f17301,ConditionalExpression:HTMLCollection
f17302,Property:escape
f17303,Property:angularAcceleration
f17304,CallExpression:Cache
f17305,UnaryExpression:srcElement
f17306,Property:isIntersecting
f17307,UnaryExpression:alert
f17308,MemberExpression:localStorage
f17309,FunctionExpression:lineWidth
f17310,BinaryExpression:createDataChannel
f17311,Identifier:cssValueType
f17312,Literal:iterationStart
f17313,CallExpression:update
f17314,SwitchCase:IV
f17315,MemberExpression:TYPE_MISMATCH_ERR
f17316,Property:vtt
f17317,Identifier:publicKey
f17318,Identifier:deviceid
f17319,FunctionDeclaration:HTMLTrackElement
f17320,VariableDeclarator:connectionState
f17321,ArrayExpression:redirectStart
f17322,ForOfStatement:types
f17323,ForInStatement:images
f17324,Property:vertexAttribI4iv
f17325,BinaryExpression:autocomplete
f17326,FunctionDeclaration:boundary
f17327,ReturnStatement:FLOAT
f17328,CallExpression:Request
f17329,Identifier:self
f17330,Identifier:onkeydown
f17331,IfStatement:currentStyle
f17332,Property:HTMLTableRowElement
f17333,ArrayExpression:responseText
f17334,TemplateLiteral:token
f17335,MemberExpression:deviceId
f17336,SwitchCase:PERSISTENT
f17337,ArrayExpression:HTMLTableSectionElement
f17338,Property:endOfStream
f17339,Identifier:balanced
f17340,FunctionExpression:mute
f17341,IfStatement:srcset
f17342,MemberExpression:createDTMFSender
f17343,Identifier:thresholds
f17344,AssignmentExpression:arrayBuffer
f17345,TemplateLiteral:channel
f17346,FunctionExpression:port1
f17347,ArrayExpression:href
f17348,AssignmentExpression:devicePixelRatio
f17349,AssignmentExpression:defaultView
f17350,MemberExpression:transferOut
f17351,Literal:after
f17352,Identifier:domComplete
f17353,CallExpression:slotchange
f17354,Property:setCustomValidity
f17355,SwitchCase:crossOrigin
f17356,MethodDefinition:statechange
f17357,MethodDefinition:up
f17358,ArrayExpression:Screen
f17359,Literal:targetTouches
f17360,Identifier:NavigatorGeolocation
f17361,AssignmentExpression:activate
f17362,Identifier:keyPath
f17363,SwitchCase:rollback
f17364,AssignmentExpression:PerformanceNavigationTiming
f17365,CallExpression:WEBGL_debug_renderer_info
f17366,SwitchCase:matchMedia
f17367,ConditionalExpression:timing
f17368,Property:DocumentType
f17369,Literal:waitSync
f17370,ReturnStatement:requestFullscreen
f17371,Property:PREV
f17372,CallExpression:sendBeacon
f17373,Identifier:flash
f17374,UnaryExpression:release
f17375,AssignmentPattern:successCallback
f17376,BinaryExpression:DataCloneError
f17377,Property:onactivate
f17378,MemberExpression:recipient
f17379,Literal:xoffset
f17380,ReturnStatement:pageYOffset
f17381,MemberExpression:isGenerator
f17382,FunctionExpression:checkbox
f17383,NewExpression:document
f17384,Literal:afterscriptexecute
f17385,ArrayExpression:lock
f17386,ForInStatement:areas
f17387,AssignmentExpression:domLoading
f17388,SequenceExpression:variable
f17389,FunctionExpression:addListener
f17390,MemberExpression:Extendable
f17391,FunctionExpression:attr
f17392,AssignmentExpression:setTimeout
f17393,BinaryExpression:wrap
f17394,ReturnStatement:filename
f17395,MemberExpression:numberOfItems
f17396,ConditionalExpression:style
f17397,MemberExpression:webkitImageSmoothingEnabled
f17398,UnaryExpression:DOMMatrix
f17399,Property:copyBufferSubData
f17400,Identifier:nackCount
f17401,ArrayExpression:tabIndex
f17402,CallExpression:namedCurve
f17403,CallExpression:pan
f17404,UnaryExpression:shiftKey
f17405,AssignmentExpression:release
f17406,BinaryExpression:visibilitychange
f17407,Identifier:PublicKeyCredential
f17408,Identifier:bindRenderbuffer
f17409,SwitchCase:cartebancaire
f17410,MemberExpression:mouseleave
f17411,BinaryExpression:colno
f17412,Identifier:vpn
f17413,SequenceExpression:string
f17414,SequenceExpression:status
f17415,CallExpression:cancelBubble
f17416,Literal:onfullscreenchange
f17417,UnaryExpression:accept
f17418,Identifier:iframe
f17419,Literal:IV
f17420,CallExpression:email
f17421,Property:SVGStopElement
f17422,LabeledStatement:addTrack
f17423,MemberExpression:setTargetAtTime
f17424,Identifier:cacheName
f17425,ArrayExpression:recognition
f17426,FunctionDeclaration:serviceData
f17427,Property:RadioNodeList
f17428,CallExpression:SpeechGrammarList
f17429,FunctionDeclaration:filterNumber
f17430,Property:assign
f17431,VariableDeclarator:axis
f17432,AssignmentExpression:frequency
f17433,ConditionalExpression:popup
f17434,ArrayExpression:activeCues
f17435,SwitchCase:EXT_texture_filter_anisotropic
f17436,Property:offsetParent
f17437,ConditionalExpression:product
f17438,Identifier:audioBitsPerSecond
f17439,Identifier:claim
f17440,Property:putImageData
f17441,Property:beforeprint
f17442,UnaryExpression:PasswordCredential
f17443,Literal:MSCandidateWindowShow
f17444,BinaryExpression:focusOffset
f17445,FunctionDeclaration:stream
f17446,BinaryExpression:basic
f17447,SequenceExpression:event
f17448,FunctionExpression:DOMContentLoaded
f17449,FunctionDeclaration:slot
f17450,MemberExpression:ondblclick
f17451,MemberExpression:frameType
f17452,FunctionDeclaration:setSelectionRange
f17453,SwitchCase:Message
f17454,VariableDeclarator:secureConnectionStart
f17455,SwitchCase:onafterprint
f17456,Literal:now
f17457,SwitchCase:paste
f17458,MemberExpression:getSamplerParameter
f17459,VariableDeclarator:currentTarget
f17460,VariableDeclarator:sync
f17461,FunctionDeclaration:observe
f17462,SequenceExpression:process
f17463,Literal:renderRect
f17464,Identifier:duplicate
f17465,Identifier:WebGLSampler
f17466,BinaryExpression:m42
f17467,ArrowFunctionExpression:permissionState
f17468,Identifier:effect
f17469,VariableDeclarator:offsetX
f17470,AssignmentExpression:matrix3d
f17471,Property:HTMLTemplateElement
f17472,UnaryExpression:baseURI
f17473,ArrayExpression:NAMESPACE_ERR
f17474,CallExpression:pageTop
f17475,MemberExpression:CDATA_SECTION_NODE
f17476,UnaryExpression:maximize
f17477,FunctionExpression:read
f17478,Identifier:ReportingObserver
f17479,CallExpression:filter
f17480,MemberExpression:canInsertDTMF
f17481,IfStatement:sandbox
f17482,MemberExpression:createJavaScriptNode
f17483,VariableDeclarator:iframe
f17484,MemberExpression:pseudo
f17485,UnaryExpression:curve
f17486,Property:exact
f17487,FunctionExpression:m43
f17488,LogicalExpression:yPos
f17489,Property:saturation
f17490,VariableDeclarator:Float32Array
f17491,ConditionalExpression:isReload
f17492,MemberExpression:frameRate
f17493,UnaryExpression:promise
f17494,AssignmentExpression:contextMenu
f17495,Identifier:mousedown
f17496,AssignmentExpression:splice
f17497,Property:cacheName
f17498,Literal:VideoTrackList
f17499,Property:isPointInRange
f17500,BinaryExpression:firstElementChild
f17501,ArrayExpression:registration
f17502,Property:setImmediate
f17503,NewExpression:copy
f17504,UnaryExpression:TextEncoder
f17505,ReturnStatement:regionCode
f17506,Property:VTTCue
f17507,Literal:hasFocus
f17508,CallExpression:CustomElementRegistry
f17509,Identifier:HTMLAnchorElement
f17510,SequenceExpression:resource
f17511,ArrayExpression:ProgressEvent
f17512,MemberExpression:remoteId
f17513,MemberExpression:Permissions
f17514,FunctionExpression:user
f17515,LogicalExpression:is2D
f17516,MemberExpression:ResizeObservation
f17517,Literal:headers
f17518,ForInStatement:media
f17519,ArrayExpression:gfx
f17520,BinaryExpression:error
f17521,CallExpression:encode
f17522,Property:relay
f17523,SwitchCase:lineCap
f17524,CallExpression:summary
f17525,FunctionDeclaration:srcset
f17526,ConditionalExpression:contentType
f17527,MethodDefinition:advance
f17528,CallExpression:iceGatheringState
f17529,ConditionalExpression:isEqualNode
f17530,ConditionalExpression:system
f17531,UnaryExpression:then
f17532,FunctionDeclaration:TIMEOUT
f17533,FunctionExpression:getItem
f17534,Literal:PluginArray
f17535,UnaryExpression:navigator
f17536,CallExpression:MS
f17537,SequenceExpression:ERROR
f17538,LogicalExpression:HTMLVideoElement
f17539,Identifier:ontouchend
f17540,Identifier:identity
f17541,ConditionalExpression:listener
f17542,MemberExpression:initiatorType
f17543,CallExpression:paymentAddress
f17544,AssignmentExpression:timestampOffset
f17545,CallExpression:accuracy
f17546,BinaryExpression:attributeOldValue
f17547,FunctionExpression:openDialog
f17548,MethodDefinition:url
f17549,VariableDeclarator:focusOffset
f17550,FunctionExpression:imageWidth
f17551,Identifier:sizeToContent
f17552,ConditionalExpression:async
f17553,TemplateLiteral:currentScale
f17554,LogicalExpression:pressed
f17555,Identifier:BiquadFilterNode
f17556,IfStatement:XMLSerializer
f17557,CallExpression:iterator
f17558,MethodDefinition:getTime
f17559,CallExpression:fonts
f17560,Property:length
f17561,NewExpression:credit
f17562,Property:ProcessingInstruction
f17563,CallExpression:getFeature
f17564,FunctionDeclaration:initEvent
f17565,MemberExpression:msLaunchUri
f17566,SwitchCase:toolbar
f17567,Identifier:HTMLParamElement
f17568,Identifier:regionAnchorY
f17569,Property:willValidate
f17570,Identifier:COUNTER_STYLE_RULE
f17571,ClassDeclaration:ty
f17572,ArrayExpression:enableVertexAttribArray
f17573,IfStatement:claim
f17574,Literal:estimate
f17575,CallExpression:results
f17576,Identifier:onpaste
f17577,BinaryExpression:tagLength
f17578,AssignmentExpression:lastElementChild
f17579,ArrowFunctionExpression:scripts
f17580,Identifier:colno
f17581,BinaryExpression:AbortError
f17582,AssignmentExpression:MEDIA_ERR_NETWORK
f17583,FunctionDeclaration:gamma
f17584,UpdateExpression:weight
f17585,BinaryExpression:pointerleave
f17586,SwitchStatement:hash
f17587,VariableDeclarator:public
f17588,MemberExpression:setStartBefore
f17589,NewExpression:paused
f17590,MemberExpression:setNamedItemNS
f17591,CallExpression:naturalWidth
f17592,BinaryExpression:actionURL
f17593,Property:animationend
f17594,MemberExpression:marginHeight
f17595,Identifier:productSub
f17596,BinaryExpression:operation
f17597,BinaryExpression:Function
f17598,Identifier:revoke
f17599,Property:handleCancel
f17600,AssignmentExpression:fullscreenchange
f17601,FunctionDeclaration:VideoTrackList
f17602,ReturnStatement:videoHeight
f17603,Identifier:setTranslate
f17604,Identifier:autocomplete
f17605,Property:patternContentUnits
f17606,UnaryExpression:clipboard
f17607,CallExpression:shippingoptionchange
f17608,ConditionalExpression:mozilla
f17609,AssignmentExpression:loadEventEnd
f17610,Identifier:SVGGlyphElement
f17611,ArrayExpression:createDocument
f17612,UpdateExpression:pc
f17613,IfStatement:controls
f17614,Literal:CanvasRenderingContext2D
f17615,CallExpression:getFloatValue
f17616,LogicalExpression:max
f17617,BinaryExpression:FileList
f17618,Literal:ServiceWorker
f17619,SwitchCase:pushState
f17620,Identifier:normal
f17621,Literal:copyTo
f17622,ArrayExpression:removetrack
f17623,VariableDeclarator:removeChild
f17624,CallExpression:Selection
f17625,FunctionExpression:getError
f17626,ConditionalExpression:removeRule
f17627,MemberExpression:toFloat64Array
f17628,Literal:msManipulationViewsEnabled
f17629,Literal:policy
f17630,MemberExpression:topOrigin
f17631,ArrayExpression:browser
f17632,MemberExpression:Uint8Array
f17633,ArrayExpression:releaseLock
f17634,NewExpression:oninput
f17635,AssignmentExpression:appVersion
f17636,Property:MediaKeyMessageEvent
f17637,SwitchCase:installing
f17638,FunctionDeclaration:sidebar
f17639,AssignmentExpression:lineDashOffset
f17640,SequenceExpression:stop
f17641,ConditionalExpression:endAngle
f17642,AssignmentExpression:currency
f17643,CallExpression:cardNumber
f17644,BinaryExpression:PromiseRejectionEvent
f17645,UpdateExpression:currentTime
f17646,UnaryExpression:appendData
f17647,Property:stencilOp
f17648,Property:rx
f17649,BinaryExpression:onMSFullscreenChange
f17650,SwitchCase:constructor
f17651,VariableDeclarator:insertAdjacentHTML
f17652,NewExpression:task
f17653,Property:uniform2i
f17654,ArrayExpression:msFirstPaint
f17655,Property:onhashchange
f17656,NewExpression:currency
f17657,Identifier:clearRect
f17658,Literal:done
f17659,FunctionExpression:observe
f17660,SequenceExpression:input
f17661,Literal:register
f17662,ArrayExpression:ports
f17663,Literal:SVGTransformList
f17664,Identifier:ontouchmove
f17665,VariableDeclarator:wheel
f17666,FunctionDeclaration:buffered
f17667,UnaryExpression:rad
f17668,Property:WindowProxy
f17669,ReturnStatement:label
f17670,Literal:downlinkMax
f17671,CallExpression:not
f17672,SwitchCase:focus
f17673,Literal:innerWidth
f17674,Property:mozfullscreenerror
f17675,UnaryExpression:dy
f17676,Literal:requestData
f17677,NewExpression:labels
f17678,AssignmentExpression:gestureend
f17679,CallExpression:runtimeStyle
f17680,NewExpression:match
f17681,UnaryExpression:mm
f17682,Literal:paymentMethod
f17683,SwitchCase:size
f17684,SwitchCase:icecandidate
f17685,ConditionalExpression:history
f17686,ForInStatement:get
f17687,AssignmentExpression:setRotate
f17688,BinaryExpression:getRootNode
f17689,MemberExpression:onunmute
f17690,VariableDeclarator:ordered
f17691,ArrowFunctionExpression:info
f17692,UnaryExpression:Comment
f17693,CallExpression:shadowRoot
f17694,Property:NodeList
f17695,AssignmentExpression:maxTouchPoints
f17696,ArrayExpression:claim
f17697,MethodDefinition:register
f17698,VariableDeclarator:ch
f17699,Property:payerPhone
f17700,LogicalExpression:continue
f17701,UnaryExpression:DedicatedWorkerGlobalScope
f17702,ReturnStatement:stopPropagation
f17703,SwitchCase:onkeyup
f17704,ArrayExpression:beginEvent
f17705,Literal:closeReason
f17706,ConditionalExpression:gfx
f17707,ReturnStatement:offsetParent
f17708,FunctionDeclaration:SyntaxError
f17709,Property:Navigator
f17710,IfStatement:addPath
f17711,MemberExpression:nonce
f17712,MemberExpression:longdesc
f17713,LogicalExpression:nextSibling
f17714,BinaryExpression:rad
f17715,VariableDeclarator:fatal
f17716,Identifier:srflx
f17717,IfStatement:addEventListener
f17718,Property:VTTRegion
f17719,ArrayExpression:middle
f17720,UnaryExpression:HTMLFormElement
f17721,FunctionExpression:iii
f17722,Identifier:SVGCircleElement
f17723,Identifier:actions
f17724,MemberExpression:Image
f17725,UnaryExpression:cells
f17726,FunctionDeclaration:href
f17727,BinaryExpression:nowrap
f17728,CallExpression:rejectionhandled
f17729,Literal:EMPTY
f17730,ArrayExpression:maskUnits
f17731,AssignmentExpression:timelines
f17732,ArrayExpression:anchorOffset
f17733,ArrayExpression:transitionstart
f17734,UnaryExpression:filters
f17735,IfStatement:delete
f17736,Identifier:rootBounds
f17737,SequenceExpression:touched
f17738,Literal:visa
f17739,Literal:getAttributeNS
f17740,ReturnStatement:forward
f17741,FunctionExpression:phone
f17742,Literal:sessionId
f17743,MemberExpression:DOMSubtreeModified
f17744,MemberExpression:Position
f17745,ReturnStatement:layout
f17746,FunctionDeclaration:gamepad
f17747,ConditionalExpression:pointerup
f17748,IfStatement:index
f17749,WhileStatement:repeat
f17750,Literal:setPointerCapture
f17751,Literal:getComputedStyle
f17752,MemberExpression:DONE
f17753,Literal:req
f17754,FunctionDeclaration:mouseout
f17755,FunctionDeclaration:scope
f17756,MemberExpression:maxChannelCount
f17757,ReturnStatement:loading
f17758,MemberExpression:initAnimationEvent
f17759,Property:getActiveUniforms
f17760,FunctionDeclaration:vibrate
f17761,SwitchCase:max
f17762,FunctionExpression:setAlpha
f17763,LogicalExpression:sub
f17764,ConditionalExpression:isolated
f17765,ConditionalExpression:Entity
f17766,NewExpression:alt
f17767,Literal:onupgradeneeded
f17768,UnaryExpression:notify
f17769,MemberExpression:normal
f17770,CallExpression:saturation
f17771,Literal:ty
f17772,BinaryExpression:Promise
f17773,Literal:FocusEvent
f17774,VariableDeclarator:setLocalDescription
f17775,BinaryExpression:trackid
f17776,CallExpression:pageYOffset
f17777,NewExpression:strings
f17778,VariableDeclarator:msFullscreenElement
f17779,Identifier:supportedNetworks
f17780,ArrowFunctionExpression:current
f17781,CallExpression:outerHeight
f17782,ReturnStatement:query
f17783,Property:vertexAttribI4uiv
f17784,MemberExpression:location
f17785,ArrayExpression:addSourceBuffer
f17786,NewExpression:other
f17787,NewExpression:p4
f17788,NewExpression:EventListener
f17789,Literal:hasFeature
f17790,NewExpression:trace
f17791,Property:nodeType
f17792,ArrayExpression:onseeking
f17793,FunctionDeclaration:pseudo
f17794,BinaryExpression:mozRequestAnimationFrame
f17795,Property:appendBuffer
f17796,CallExpression:shipping
f17797,ConditionalExpression:denied
f17798,FunctionDeclaration:createElement
f17799,LogicalExpression:slot
f17800,Literal:consentRequestsSent
f17801,ConditionalExpression:atop
f17802,IfStatement:artist
f17803,MemberExpression:candidate
f17804,AssignmentExpression:fwidth
f17805,BinaryExpression:id
f17806,Identifier:texParameteri
f17807,VariableDeclarator:propertyName
f17808,FunctionDeclaration:canvas
f17809,Literal:pixels
f17810,Identifier:Animation
f17811,Identifier:uniform4i
f17812,ArrayExpression:isRenderbuffer
f17813,ConditionalExpression:connection
f17814,Identifier:captureStream
f17815,AssignmentExpression:touches
f17816,BinaryExpression:pushManager
f17817,Literal:codebase
f17818,Literal:DOM_KEY_LOCATION_STANDARD
f17819,IfStatement:save
f17820,Literal:relay
f17821,Property:isFile
f17822,SwitchCase:darken
f17823,Identifier:voiceURI
f17824,Literal:onwheel
f17825,Identifier:shippingType
f17826,AssignmentExpression:timeEnd
f17827,LogicalExpression:dir
f17828,IfStatement:onerror
f17829,Identifier:deviceName
f17830,BinaryExpression:RangeError
f17831,FunctionExpression:localName
f17832,SwitchCase:only
f17833,Property:elements
f17834,UnaryExpression:SpeechSynthesisUtterance
f17835,Literal:pull
f17836,MemberExpression:open
f17837,Literal:SVGUseElement
f17838,BinaryExpression:defaultValue
f17839,Property:shiftKey
f17840,ArrayExpression:getEntriesByType
f17841,AssignmentExpression:indeterminate
f17842,MethodDefinition:loading
f17843,ForInStatement:blocked
f17844,Identifier:CURRENT_CACHES
f17845,Literal:filter
f17846,SwitchCase:deviceClass
f17847,CallExpression:lostpointercapture
f17848,MemberExpression:size
f17849,ConditionalExpression:TIMEOUT
f17850,CallExpression:disposition
f17851,ArrayExpression:containerName
f17852,Property:DOMElementNameChanged
f17853,Literal:ServiceWorkerRegistration
f17854,AssignmentExpression:isDirectory
f17855,Identifier:getTrackById
f17856,VariableDeclarator:CM
f17857,VariableDeclarator:nominated
f17858,IfStatement:transition
f17859,FunctionExpression:addAll
f17860,IfStatement:items
f17861,MemberExpression:remoteCandidateId
f17862,MemberExpression:source
f17863,MemberExpression:system
f17864,ConditionalExpression:notification
f17865,BinaryExpression:addAll
f17866,CallExpression:fillRect
f17867,Property:paymentMethod
f17868,MemberExpression:isRenderbuffer
f17869,CallExpression:paint
f17870,BinaryExpression:dataset
f17871,CallExpression:object
f17872,ReturnStatement:pointerup
f17873,Identifier:setStrokeColor
f17874,FunctionExpression:audioTracks
f17875,VariableDeclarator:high
f17876,UnaryExpression:pc
f17877,FunctionExpression:onfinish
f17878,NewExpression:autoplay
f17879,BinaryExpression:isSecureContext
f17880,FunctionExpression:rolloffFactor
f17881,MemberExpression:requestMIDIAccess
f17882,UnaryExpression:addElement
f17883,AssignmentExpression:hasFocus
f17884,Identifier:SVGPathSegCurvetoCubicAbs
f17885,FunctionExpression:statusMessage
f17886,UnaryExpression:toString
f17887,ArrayExpression:readwrite
f17888,NewExpression:ReadableStreamDefaultReader
f17889,LogicalExpression:suffix
f17890,AssignmentExpression:nextSibling
f17891,SwitchCase:client
f17892,MemberExpression:GamepadEvent
f17893,MemberExpression:consolidate
f17894,VariableDeclarator:sandbox
f17895,Property:dirName
f17896,BreakStatement:init
f17897,CallExpression:closeMessage
f17898,FunctionExpression:sort
f17899,Literal:srflx
f17900,Property:mms
f17901,Identifier:numSteps
f17902,MemberExpression:getSubscription
f17903,FunctionExpression:displayId
f17904,Identifier:R11F_G11F_B10F
f17905,Literal:iceGatheringState
f17906,Identifier:pointerlockchange
f17907,CallExpression:manifest
f17908,SwitchCase:duplicate
f17909,VariableDeclarator:MimeType
f17910,NewExpression:debit
f17911,UnaryExpression:itemValue
f17912,SwitchCase:onmousewheel
f17913,CallExpression:dom
f17914,Literal:baseFrequency
f17915,MemberExpression:shipping
f17916,FunctionDeclaration:mediaSource
f17917,FunctionExpression:unmute
f17918,ThrowStatement:invalid
f17919,ForInStatement:outputs
f17920,ArrayExpression:getCounterValue
f17921,Literal:IDBRequest
f17922,Identifier:msFirstPaint
f17923,UnaryExpression:OfflineAudioContext
f17924,Property:setParameters
f17925,Identifier:onchargingtimechange
f17926,Identifier:setNamedItemNS
f17927,VariableDeclarator:clientWaitSync
f17928,SwitchCase:idle
f17929,MemberExpression:AudioWorklet
f17930,CallExpression:streams
f17931,NewExpression:only
f17932,Property:getLayers
f17933,ConditionalExpression:complete
f17934,ReturnStatement:collapse
f17935,BinaryExpression:tone
f17936,LogicalExpression:product
f17937,FunctionExpression:cacheName
f17938,ReturnStatement:sort
f17939,Identifier:RENDERBUFFER
f17940,Literal:activeSourceBuffers
f17941,VariableDeclarator:allow
f17942,FunctionExpression:maxlength
f17943,LogicalExpression:crossorigin
f17944,CallExpression:addStream
f17945,FunctionDeclaration:scrolling
f17946,Identifier:targetBitrate
f17947,Literal:wheelDelta
f17948,Identifier:fileHandle
f17949,Identifier:splice
f17950,NewExpression:IntersectionObserver
f17951,ArrayExpression:cookie
f17952,MemberExpression:strokeStyle
f17953,MethodDefinition:install
f17954,ForInStatement:order
f17955,Property:getKey
f17956,ReturnStatement:init
f17957,CallExpression:onfocus
f17958,Literal:HIERARCHY_REQUEST_ERR
f17959,IfStatement:selected
f17960,MethodDefinition:rect
f17961,Property:pauseTransformFeedback
f17962,AssignmentExpression:next
f17963,MemberExpression:stopped
f17964,ArrayExpression:cells
f17965,MemberExpression:onkeydown
f17966,SequenceExpression:gl
f17967,UnaryExpression:XMLHttpRequestUpload
f17968,VariableDeclarator:positionY
f17969,UnaryExpression:minValue
f17970,LogicalExpression:close
f17971,CallExpression:currentEvent
f17972,LogicalExpression:rowIndex
f17973,AssignmentExpression:cellPadding
f17974,Property:requiredExtensions
f17975,VariableDeclarator:opened
f17976,UnaryExpression:suffix
f17977,SequenceExpression:resize
f17978,Literal:PositionSensorVRDevice
f17979,NewExpression:show
f17980,CallExpression:manufacturerName
f17981,SwitchCase:back_forward
f17982,AssignmentExpression:MediaController
f17983,Identifier:networkType
f17984,BinaryExpression:mul
f17985,UnaryExpression:srcset
f17986,ArrayExpression:camera
f17987,Literal:IndexSizeError
f17988,Literal:setVersion
f17989,VariableDeclarator:layerY
f17990,Property:bias
f17991,Property:addedNodes
f17992,Identifier:persisted
f17993,MemberExpression:getCost
f17994,ConditionalExpression:oncontextmenu
f17995,CallExpression:UserProximityEvent
f17996,VariableDeclarator:Permissions
f17997,MemberExpression:depthNear
f17998,AssignmentPattern:replace
f17999,CallExpression:quaternion
f18000,CallExpression:internalformat
f18001,ArrayExpression:location
f18002,Identifier:ry
f18003,MemberExpression:uniformMatrix2x4fv
f18004,IfStatement:setStyles
f18005,Literal:mm
f18006,ArrayExpression:rowgroup
f18007,Property:history
f18008,ConditionalExpression:state
f18009,IfStatement:granted
f18010,NewExpression:vb
f18011,FunctionDeclaration:javascript
f18012,SequenceExpression:remove
f18013,Identifier:timestampOffset
f18014,FunctionDeclaration:isId
f18015,ReturnStatement:implementation
f18016,BinaryExpression:lastChild
f18017,ArrayExpression:fr
f18018,Property:SVGURIReference
f18019,MemberExpression:maxDecibels
f18020,ArrayExpression:defaultValue
f18021,Identifier:focus
f18022,UnaryExpression:scroll
f18023,AssignmentExpression:defaultSelected
f18024,Literal:Clipboard
f18025,Property:upgrade
f18026,MemberExpression:ImageData
f18027,MethodDefinition:profile
f18028,IfStatement:isFile
f18029,Identifier:dialogArguments
f18030,VariableDeclarator:bindVertexArray
f18031,CallExpression:pattern
f18032,CallExpression:reliable
f18033,MemberExpression:webdriver
f18034,Property:lastModified
f18035,Identifier:onbeforeprint
f18036,MemberExpression:AudioWorkletNode
f18037,Property:entryTypes
f18038,FunctionDeclaration:flags
f18039,ReturnStatement:play
f18040,AssignmentExpression:table
f18041,SwitchCase:values
f18042,AssignmentExpression:other
f18043,Literal:requestsReceived
f18044,IfStatement:ownerDocument
f18045,MemberExpression:rtsp
f18046,LogicalExpression:HTMLImageElement
f18047,Property:validationMessage
f18048,Identifier:storeName
f18049,LogicalExpression:callback
f18050,Literal:bevel
f18051,Property:orientationchange
f18052,SwitchStatement:index
f18053,Property:uniform3f
f18054,CallExpression:kind
f18055,ArrayExpression:ping
f18056,MemberExpression:elementFromPoint
f18057,ConditionalExpression:dir
f18058,AssignmentExpression:source
f18059,UnaryExpression:loginUrl
f18060,VariableDeclarator:reason
f18061,BinaryExpression:uuids
f18062,UpdateExpression:offset
f18063,Identifier:serializeToString
f18064,ArrayExpression:src
f18065,BinaryExpression:onenter
f18066,BinaryExpression:acceleration
f18067,MemberExpression:muted
f18068,MemberExpression:supportedTypes
f18069,Literal:onuserproximity
f18070,ReturnStatement:EventTarget
f18071,ArrayExpression:defaultStatus
f18072,LogicalExpression:confirm
f18073,Literal:operation
f18074,AssignmentExpression:declare
f18075,LabeledStatement:init
f18076,CallExpression:onMessage
f18077,Identifier:SVGAltGlyphItemElement
f18078,ConditionalExpression:charCodeAt
f18079,IfStatement:update
f18080,ForInStatement:offer
f18081,Identifier:specularConstant
f18082,ArrayExpression:globalStorage
f18083,BinaryExpression:center
f18084,ArrayExpression:getShaderParameter
f18085,SwitchCase:version
f18086,MethodDefinition:querySelector
f18087,FunctionExpression:clearColor
f18088,CallExpression:screenY
f18089,CallExpression:rootMargin
f18090,VariableDeclarator:constraint
f18091,Literal:outerHeight
f18092,TemplateLiteral:duration
f18093,CallExpression:availLeft
f18094,ReturnStatement:ty
f18095,VariableDeclarator:isReload
f18096,Literal:iii
f18097,Literal:hanging
f18098,ArrayExpression:unwatch
f18099,Literal:oniceconnectionstatechange
f18100,MemberExpression:mediaType
f18101,ConditionalExpression:hash
f18102,AssignmentExpression:fillRect
f18103,Literal:latitude
f18104,Literal:MEDIA_ERR_NETWORK
f18105,UnaryExpression:encrypted
f18106,UnaryExpression:Response
f18107,SequenceExpression:kind
f18108,AssignmentExpression:standby
f18109,AssignmentPattern:href
f18110,MemberExpression:isPointInPath
f18111,UnaryExpression:TextDecoder
f18112,Literal:GeckoActiveXObject
f18113,FunctionExpression:ip
f18114,SwitchCase:scrollX
f18115,MemberExpression:errorCallback
f18116,BinaryExpression:Object
f18117,VariableDeclarator:setAttributeNS
f18118,MemberExpression:getFingerprints
f18119,FunctionDeclaration:index
f18120,SwitchCase:align
f18121,Identifier:getAttributeNS
f18122,ArrayExpression:prerender
f18123,MemberExpression:isReload
f18124,Literal:HTMLTableCaptionElement
f18125,LogicalExpression:fileName
f18126,Identifier:retry
f18127,Property:referrerpolicy
f18128,CallExpression:stream
f18129,VariableDeclarator:LOADING
f18130,VariableDeclarator:vertexAttribI4iv
f18131,ArrayExpression:services
f18132,BinaryExpression:HTMLTableCellElement
f18133,NewExpression:webglcontextlost
f18134,SwitchCase:offset
f18135,Property:webkitRelativePath
f18136,ArrayExpression:SVGStringList
f18137,Property:validateProgram
f18138,SwitchCase:cache
f18139,UnaryExpression:containerId
f18140,SwitchStatement:value
f18141,MemberExpression:HTMLStyleElement
f18142,MemberExpression:WebGLRenderingContext
f18143,SequenceExpression:protocol
f18144,ConditionalExpression:getAll
f18145,ConditionalExpression:mozCancelFullScreen
f18146,ConditionalExpression:charset
f18147,ConditionalExpression:subscriptionId
f18148,MethodDefinition:assign
f18149,LogicalExpression:buttonID
f18150,AssignmentExpression:handler
f18151,NewExpression:x2
f18152,FunctionExpression:advance
f18153,LogicalExpression:priority
f18154,CallExpression:readonly
f18155,FunctionExpression:attributes
f18156,Identifier:itemRef
f18157,ArrayExpression:fastSeek
f18158,IfStatement:ry
f18159,Literal:Function
f18160,VariableDeclarator:query
f18161,ArrayExpression:filters
f18162,ConditionalExpression:blocked
f18163,UnaryExpression:inverse
f18164,IfStatement:insertBefore
f18165,Literal:wrap
f18166,ConditionalExpression:multiply
f18167,TemplateLiteral:boundary
f18168,SwitchCase:nonzero
f18169,ConditionalExpression:RTCSessionDescription
f18170,MemberExpression:Response
f18171,SwitchCase:service
f18172,ArrayExpression:always
f18173,BinaryExpression:Media
f18174,FunctionExpression:mul
f18175,MemberExpression:FRAMEBUFFER_ATTACHMENT_COLOR_ENCODING
f18176,BinaryExpression:velocityX
f18177,Property:SVGSymbolElement
f18178,VariableDeclarator:PromiseResolver
f18179,NewExpression:change
f18180,MemberExpression:redirectCount
f18181,Identifier:updatePosition
f18182,Identifier:lineno
f18183,Identifier:Position
f18184,FunctionDeclaration:DOMImplementation
f18185,MemberExpression:ellipse
f18186,ArrayExpression:first
f18187,Literal:ondragend
f18188,Identifier:AudioNode
f18189,Identifier:artist
f18190,VariableDeclarator:onLine
f18191,ReturnStatement:String
f18192,FunctionDeclaration:command
f18193,Literal:axes
f18194,NewExpression:pathname
f18195,Property:sign
f18196,BinaryExpression:spellcheck
f18197,Literal:xul
f18198,FunctionDeclaration:TrackEvent
f18199,BinaryExpression:HTMLTextAreaElement
f18200,Literal:texStorage3D
f18201,Identifier:dopplerFactor
f18202,MemberExpression:rootBounds
f18203,AssignmentExpression:hreflang
f18204,ConditionalExpression:amplitude
f18205,Identifier:MediaList
f18206,FunctionDeclaration:bias
f18207,IfStatement:disable
f18208,ReturnStatement:array
f18209,Identifier:excludeCredentials
f18210,CallExpression:iso
f18211,ForInStatement:line
f18212,Literal:WebGLBuffer
f18213,MemberExpression:HTMLMapElement
f18214,UpdateExpression:PX
f18215,VariableDeclarator:screenLeft
f18216,MemberExpression:invalidateSubFramebuffer
f18217,AssignmentExpression:cancel
f18218,Property:getParameters
f18219,LogicalExpression:MozBlobBuilder
f18220,VariableDeclarator:defer
f18221,Literal:enumerateDevices
f18222,VariableDeclarator:requestId
f18223,Identifier:getVideoPlaybackQuality
f18224,ReturnStatement:DOMMouseScroll
f18225,SwitchCase:rowspan
f18226,Identifier:setResourceTimingBufferSize
f18227,CallExpression:referenceNode
f18228,SequenceExpression:DataTransfer
f18229,Identifier:getTransformFeedbackVarying
f18230,Literal:fx
f18231,CallExpression:failIfMajorPerformanceCaveat
f18232,CallExpression:meetOrSlice
f18233,LogicalExpression:newItem
f18234,FunctionExpression:translate
f18235,VariableDeclarator:bytesReceived
f18236,VariableDeclarator:ErrorEvent
f18237,Literal:onmozfullscreenchange
f18238,AssignmentExpression:notifications
f18239,MemberExpression:touchcancel
f18240,Literal:getExtension
f18241,FunctionDeclaration:videoHeight
f18242,ReturnStatement:items
f18243,Property:initKeyboardEvent
f18244,ExpressionStatement:null
f18245,MemberExpression:getQueryEXT
f18246,MemberExpression:knee
f18247,CallExpression:selectedCandidatePairId
f18248,Identifier:TYPE_ERR
f18249,BinaryExpression:require
f18250,ArrayExpression:sendMessage
f18251,SwitchCase:signature
f18252,Property:getUniformLocation
f18253,ArrayExpression:timeout
f18254,UnaryExpression:HTMLTemplateElement
f18255,FunctionDeclaration:timeRemaining
f18256,AssignmentExpression:is2D
f18257,UnaryExpression:off
f18258,UnaryExpression:browser
f18259,ArrayExpression:WEBGL_compressed_texture_pvrtc
f18260,SwitchCase:m34
f18261,Property:intercept
f18262,UpdateExpression:tabIndex
f18263,BinaryExpression:headers
f18264,MemberExpression:SubtleCrypto
f18265,Identifier:maximumAge
f18266,IfStatement:size
f18267,BinaryExpression:clearInterval
f18268,Identifier:blur
f18269,CallExpression:actions
f18270,AssignmentPattern:static
f18271,AssignmentExpression:keyText
f18272,Literal:RTCRtpTransceiver
f18273,CallExpression:argument
f18274,VariableDeclarator:gradientUnits
f18275,Literal:product
f18276,CallExpression:appCodeName
f18277,ArrayExpression:scale3d
f18278,NewExpression:charset
f18279,VariableDeclarator:defaultStatus
f18280,LogicalExpression:push
f18281,LogicalExpression:volume
f18282,Identifier:msExtendedCode
f18283,IfStatement:matches
f18284,ForInStatement:operation
f18285,ArrayExpression:currency
f18286,CallExpression:systemLanguage
f18287,AssignmentExpression:registerElement
f18288,Property:MIDIInputMap
f18289,Property:maxActions
f18290,FunctionDeclaration:commandType
f18291,FunctionExpression:minimize
f18292,AssignmentExpression:token
f18293,Identifier:Window
f18294,Identifier:attributeName
f18295,Literal:back_forward
f18296,Identifier:loadedmetadata
f18297,NewExpression:png
f18298,MemberExpression:ScreenOrientation
f18299,FunctionExpression:generateMipmap
f18300,Property:iterationStart
f18301,CallExpression:encodedBodySize
f18302,SequenceExpression:source
f18303,Literal:isSameNode
f18304,UnaryExpression:list
f18305,ReturnStatement:III
f18306,BinaryExpression:dragenter
f18307,ArrayExpression:srcset
f18308,FunctionExpression:insertRule
f18309,Identifier:mozMeasureText
f18310,ConditionalExpression:immutable
f18311,Literal:uniformMatrix3x4fv
f18312,CallExpression:oninvalid
f18313,UnaryExpression:handler
f18314,BinaryExpression:setStyles
f18315,BinaryExpression:defaultStatus
f18316,UnaryExpression:ImageCapture
f18317,LogicalExpression:change
f18318,ConditionalExpression:onMessage
f18319,IfStatement:currentTarget
f18320,CallExpression:createObserver
f18321,ForStatement:ch
f18322,CallExpression:domInteractive
f18323,AssignmentExpression:spellcheck
f18324,NewExpression:onstorage
f18325,FunctionExpression:getResponseHeader
f18326,VariableDeclarator:policy
f18327,VariableDeclarator:sentences
f18328,Literal:valueOf
f18329,ConditionalExpression:unsigned
f18330,Property:RTCIceTransport
f18331,Property:rootMargin
f18332,Property:SVGZoomAndPan
f18333,MemberExpression:COMPRESSED_RGB_ETC1_WEBGL
f18334,VariableDeclarator:MS
f18335,UnaryExpression:idName
f18336,ConditionalExpression:jcb
f18337,BinaryExpression:video
f18338,BinaryExpression:slope
f18339,Identifier:oversample
f18340,NewExpression:NotFoundError
f18341,ArrayExpression:mspointerover
f18342,BinaryExpression:HTMLSpanElement
f18343,FunctionDeclaration:none
f18344,SequenceExpression:cssRules
f18345,Identifier:videoBitsPerSecond
f18346,Identifier:charset
f18347,MemberExpression:mozParsedFrames
f18348,Identifier:clearLiveSeekableRange
f18349,Property:paused
f18350,Property:retransmissionsReceived
f18351,CallExpression:createRange
f18352,BinaryExpression:inputForm
f18353,FunctionDeclaration:anchorNode
f18354,Literal:EXT_shader_texture_lod
f18355,ArrayExpression:setOrientation
f18356,MemberExpression:disable
f18357,ConditionalExpression:slice
f18358,ConditionalExpression:parse
f18359,Literal:Blob
f18360,FunctionExpression:previousNode
f18361,SwitchCase:onexit
f18362,MemberExpression:dilate
f18363,Property:rootBounds
f18364,Literal:sourceopen
f18365,FunctionExpression:moveTo
f18366,BinaryExpression:style
f18367,VariableDeclarator:LOADED
f18368,SwitchCase:defaultChecked
f18369,FunctionDeclaration:Report
f18370,Property:releasePointerCapture
f18371,VariableDeclarator:disabled
f18372,IfStatement:idle
f18373,Identifier:toFloat64Array
f18374,BinaryExpression:imageSmoothingQuality
f18375,VariableDeclarator:OPEN
f18376,Identifier:createTexture
f18377,Identifier:renderbufferStorage
f18378,LogicalExpression:PC
f18379,MethodDefinition:getMetadata
f18380,BinaryExpression:sessionStorage
f18381,Property:readable
f18382,AssignmentExpression:buttonID
f18383,MemberExpression:Date
f18384,Literal:hardwareConcurrency
f18385,AssignmentExpression:order
f18386,FunctionExpression:position
f18387,Property:username
f18388,NewExpression:IV
f18389,LogicalExpression:Date
f18390,Property:NoModificationAllowedError
f18391,VariableDeclarator:renderWidth
f18392,MemberExpression:XPathExpression
f18393,Identifier:m41
f18394,Identifier:tabindex
f18395,ForInStatement:searchParams
f18396,Identifier:WebGLBuffer
f18397,Identifier:insertBefore
f18398,ArrayExpression:pageX
f18399,NewExpression:rows
f18400,ConditionalExpression:fullscreenchange
f18401,ArrayExpression:entryType
f18402,Literal:scriptURL
f18403,FunctionDeclaration:tabindex
f18404,Property:parentStyleSheet
f18405,UpdateExpression:colspan
f18406,VariableDeclarator:AbortController
f18407,AssignmentExpression:boolean
f18408,FunctionDeclaration:suffix
f18409,CallExpression:HTMLTableColElement
f18410,Property:controllerchange
f18411,Property:removeListener
f18412,CallExpression:observe
f18413,CallExpression:fx
f18414,MemberExpression:ondtlsstatechange
f18415,NewExpression:remote
f18416,CallExpression:autofocus
f18417,AssignmentExpression:ordered
f18418,AssignmentExpression:toString
f18419,UnaryExpression:ontimeout
f18420,FunctionExpression:disconnect
f18421,NewExpression:\n
f18422,Literal:MAX_DRAW_BUFFERS_WEBGL
f18423,UnaryExpression:exit
f18424,Literal:trackId
f18425,SwitchCase:Uint32Array
f18426,VariableDeclarator:off
f18427,AssignmentExpression:any
f18428,BinaryExpression:done
f18429,Property:fullscreenEnabled
f18430,Literal:extend
f18431,Literal:tls
f18432,Literal:storeName
f18433,FunctionExpression:played
f18434,VariableDeclarator:FileReader
f18435,FunctionDeclaration:position
f18436,ConditionalExpression:focusNode
f18437,Property:codeBase
f18438,FunctionDeclaration:addStream
f18439,ConditionalExpression:anchorNode
f18440,Identifier:xml
f18441,SwitchCase:dragexit
f18442,CallExpression:maximize
f18443,Identifier:scheme
f18444,Literal:proximity
f18445,AssignmentExpression:ProcessingInstruction
f18446,AssignmentExpression:Range
f18447,ExpressionStatement:Function
f18448,Literal:manual
f18449,LogicalExpression:foo
f18450,IfStatement:ShadowRoot
f18451,CallExpression:onbegin
f18452,ReturnStatement:WritableStreamDefaultController
f18453,NewExpression:PX
f18454,Property:RG32F
f18455,CallExpression:updateStyle
f18456,BinaryExpression:GeckoActiveXObject
f18457,VariableDeclarator:targetBitrate
f18458,AssignmentExpression:crossorigin
f18459,NewExpression:DocumentFragment
f18460,CallExpression:QuotaExceededError
f18461,ArrayExpression:zoomAndPan
f18462,WhileStatement:locale
f18463,ConditionalExpression:all
f18464,AssignmentExpression:defaultValue
f18465,MemberExpression:cellpadding
f18466,UpdateExpression:variant
f18467,AssignmentExpression:frame
f18468,LogicalExpression:parseAll
f18469,MemberExpression:form
f18470,Property:paired
f18471,ArrayExpression:onloadend
f18472,MemberExpression:cardNumber
f18473,Identifier:multiple
f18474,MemberExpression:upload
f18475,SwitchCase:canvas
f18476,Identifier:PerformanceObserverEntryList
f18477,LogicalExpression:matches
f18478,FunctionDeclaration:char
f18479,SequenceExpression:history
f18480,VariableDeclarator:getFile
f18481,BinaryExpression:showNotification
f18482,CallExpression:mozBattery
f18483,ReturnStatement:intersectionRect
f18484,BinaryExpression:readText
f18485,MemberExpression:frameElement
f18486,SwitchCase:playbackRate
f18487,ArrayExpression:contentDocument
f18488,MethodDefinition:empty
f18489,Literal:Uint32Array
f18490,FunctionDeclaration:anchorOffset
f18491,MethodDefinition:nodes
f18492,CallExpression:hasPermission
f18493,VariableDeclarator:getAttribute
f18494,Literal:novalidate
f18495,Property:iceCandidatePoolSize
f18496,Identifier:drag
f18497,AssignmentExpression:expansion
f18498,AssignmentExpression:contenteditable
f18499,Property:createCaption
f18500,Property:coneOuterAngle
f18501,VariableDeclarator:currency
f18502,BinaryExpression:mark
f18503,Literal:reload
f18504,Property:isVertexArray
f18505,MethodDefinition:animate
f18506,ArrayExpression:Keyboard
f18507,Identifier:json
f18508,UnaryExpression:animate
f18509,UnaryExpression:sync
f18510,ArrayExpression:ClientRect
f18511,ArrayExpression:dom
f18512,Identifier:getAllResponseHeaders
f18513,Property:chapters
f18514,SwitchCase:backward
f18515,SwitchCase:auto
f18516,MemberExpression:requestPayerEmail
f18517,ConditionalExpression:buffer
f18518,MemberExpression:measure
f18519,SequenceExpression:self
f18520,VariableDeclarator:gl
f18521,Literal:scrollBy
f18522,ArrayExpression:m11
f18523,MemberExpression:viewportAnchorX
f18524,MethodDefinition:line
f18525,Literal:createOffer
f18526,MemberExpression:hasPermission
f18527,MemberExpression:revoke
f18528,Identifier:closed
f18529,FunctionExpression:implementation
f18530,LogicalExpression:toggle
f18531,Property:seeked
f18532,ArrayExpression:parameters
f18533,BinaryExpression:networkState
f18534,BinaryExpression:modify
f18535,AssignmentExpression:wheelDeltaY
f18536,MemberExpression:setOrientation
f18537,NewExpression:nested
f18538,ArrayExpression:onhashchange
f18539,Property:addElement
f18540,Literal:encrypt
f18541,LogicalExpression:update
f18542,Identifier:requestAnimationFrame
f18543,ConditionalExpression:LINEAR
f18544,ArrayExpression:activeElement
f18545,NewExpression:language
f18546,VariableDeclarator:allowfullscreen
f18547,Property:pose
f18548,SwitchCase:milliseconds
f18549,BinaryExpression:iii
f18550,MemberExpression:arraybuffer
f18551,BinaryExpression:Rect
f18552,MemberExpression:hasFeature
f18553,Property:overrideMimeType
f18554,Property:viewBox
f18555,VariableDeclarator:oncanplay
f18556,SequenceExpression:arguments
f18557,FunctionDeclaration:browser
f18558,Literal:caretPositionFromPoint
f18559,SequenceExpression:flags
f18560,FunctionExpression:empty
f18561,FunctionDeclaration:unit
f18562,AssignmentExpression:showNotification
f18563,ArrayExpression:identifier
f18564,ArrayExpression:beforeinput
f18565,FunctionExpression:getMetadata
f18566,Property:bevel
f18567,Property:then
f18568,MethodDefinition:ready
f18569,Property:this
f18570,ReturnStatement:setPrototypeOf
f18571,Property:features
f18572,UnaryExpression:className
f18573,CatchClause:ERROR
f18574,ArrayExpression:NOT_FOUND_ERR
f18575,CallExpression:NOTE
f18576,LogicalExpression:extensions
f18577,AssignmentExpression:dragend
f18578,Identifier:maskContentUnits
f18579,FunctionExpression:canPlayType
f18580,ConditionalExpression:extensions
f18581,SequenceExpression:allow
f18582,ArrayExpression:off
f18583,VariableDeclarator:scrolledToEnd
f18584,SwitchCase:pointerenter
f18585,ArrayExpression:arrayBuffer
f18586,MemberExpression:onended
f18587,VariableDeclarator:hardwareConcurrency
f18588,MethodDefinition:options
f18589,VariableDeclarator:msFirstPaint
f18590,UnaryExpression:HTMLSpanElement
f18591,Identifier:PING
f18592,SequenceExpression:setTimeout
f18593,ReturnStatement:fonts
f18594,LogicalExpression:statusMessage
f18595,ConditionalExpression:content
f18596,CallExpression:requireInteraction
f18597,Identifier:MIDIPort
f18598,AssignmentExpression:styleSheets
f18599,ArrayExpression:toggle
f18600,Property:responseText
f18601,BinaryExpression:strings
f18602,BinaryExpression:cm
f18603,MemberExpression:Components
f18604,Identifier:onshow
f18605,NewExpression:History
f18606,BinaryExpression:iconURL
f18607,Literal:samplerParameterf
f18608,ArrayExpression:URL
f18609,ArrayExpression:tooltip
f18610,VariableDeclarator:touched
f18611,ArrayExpression:identity
f18612,FunctionDeclaration:errorCallback
f18613,Literal:inBandMetadataTrackDispatchType
f18614,MemberExpression:uniform3fv
f18615,SwitchCase:sidebar
f18616,LogicalExpression:request
f18617,FunctionDeclaration:isSync
f18618,SwitchCase:External
f18619,MemberExpression:search
f18620,Identifier:webkitIsFullScreen
f18621,MemberExpression:attack
f18622,MemberExpression:focusDistance
f18623,Literal:destination
f18624,FunctionDeclaration:event
f18625,MemberExpression:onmouseup
f18626,CallExpression:readBuffer
f18627,Identifier:HTMLTitleElement
f18628,CallExpression:byteLength
f18629,AssignmentExpression:highWaterMark
f18630,ArrayExpression:withCredentials
f18631,ReturnStatement:ctrlKey
f18632,UnaryExpression:embeds
f18633,CallExpression:total
f18634,VariableDeclarator:sourceended
f18635,Property:frameBorder
f18636,FunctionDeclaration:handler
f18637,Property:elementsFromPoint
f18638,IfStatement:txt
f18639,AssignmentPattern:selected
f18640,ReturnStatement:mouseleave
f18641,BinaryExpression:createSVGRect
f18642,FunctionDeclaration:permissions
f18643,SwitchCase:detail
f18644,BinaryExpression:sort
f18645,IfStatement:exact
f18646,Literal:highWaterMark
f18647,CallExpression:expiration
f18648,FunctionExpression:releaseLock
f18649,Property:paymentRequestId
f18650,MemberExpression:mozFullScreenEnabled
f18651,Property:getClientRect
f18652,CallExpression:normal
f18653,Property:denied
f18654,FunctionDeclaration:clearInterval
f18655,ArrayExpression:seeked
f18656,UnaryExpression:replaceWith
f18657,VariableDeclarator:outerHTML
f18658,CallExpression:pt
f18659,BinaryExpression:xoffset
f18660,Property:configuration
f18661,ForInStatement:addedNodes
f18662,ConditionalExpression:requestAnimationFrame
f18663,Identifier:valueAsString
f18664,ArrayExpression:encode
f18665,Literal:uniform2iv
f18666,ReturnStatement:multiple
f18667,MethodDefinition:visible
f18668,MemberExpression:getFloatFrequencyData
f18669,Identifier:height
f18670,Literal:insertAdjacentText
f18671,ReturnStatement:mouseenter
f18672,LogicalExpression:enable
f18673,CallExpression:spreadMethod
f18674,MemberExpression:drawWindow
f18675,BinaryExpression:speedOfSound
f18676,VariableDeclarator:options
f18677,BinaryExpression:Comment
f18678,ConditionalExpression:getPropertyValue
f18679,ArrayExpression:durationchange
f18680,Literal:CDATA_SECTION_NODE
f18681,UnaryExpression:dispatchEvent
f18682,CallExpression:popup
f18683,UnaryExpression:TouchList
f18684,Literal:intersectionRect
f18685,Literal:InstallTrigger
f18686,ConditionalExpression:PointerEvent
f18687,CallExpression:delayTime
f18688,Identifier:inputmode
f18689,IfStatement:deleteRow
f18690,AssignmentExpression:rotation
f18691,IfStatement:mimeType
f18692,Property:MediaQueryList
f18693,Identifier:createSVGPathSegLinetoHorizontalAbs
f18694,UnaryExpression:suspend
f18695,ReturnStatement:screen
f18696,VariableDeclarator:offsetWidth
f18697,NewExpression:dst
f18698,BinaryExpression:WebGLBuffer
f18699,Identifier:childList
f18700,MemberExpression:currentScale
f18701,ArrayExpression:request
f18702,NewExpression:removetrack
f18703,Literal:failed
f18704,CallExpression:contentDocument
f18705,Literal:setShadow
f18706,FunctionExpression:down
f18707,UnaryExpression:link
f18708,LogicalExpression:innerText
f18709,UnaryExpression:HTMLHRElement
f18710,ReturnStatement:lines
f18711,Property:polygonOffset
f18712,SwitchCase:standby
f18713,ArrayExpression:ondragover
f18714,Identifier:statusbar
f18715,ArrayExpression:wimax
f18716,Property:renderbufferStorage
f18717,Property:HTMLBaseElement
f18718,MemberExpression:vertexAttribI4ui
f18719,BinaryExpression:maxBitrate
f18720,SwitchStatement:dataset
f18721,Property:afterscriptexecute
f18722,CallExpression:skewx
f18723,MemberExpression:deadline
f18724,MemberExpression:indicate
f18725,ForInStatement:detail
f18726,VariableDeclarator:delete
f18727,IfStatement:manual
f18728,Literal:createCDATASection
f18729,Literal:xPos
f18730,FunctionExpression:operation
f18731,Literal:drawBuffers
f18732,Identifier:decodedBodySize
f18733,VariableDeclarator:customElements
f18734,ForInStatement:nodeName
f18735,BinaryExpression:componentId
f18736,SwitchCase:pending
f18737,ObjectExpression:get
f18738,MethodDefinition:addModule
f18739,CallExpression:memory
f18740,ArrayExpression:clearTimeout
f18741,MemberExpression:ideal
f18742,ConditionalExpression:iterations
f18743,MemberExpression:hreflang
f18744,ArrayExpression:connectEnd
f18745,AssignmentExpression:visibilityState
f18746,Property:HTMLParamElement
f18747,LogicalExpression:rootNode
f18748,AssignmentExpression:cells
f18749,AssignmentExpression:buttons
f18750,Literal:wheelDeltaX
f18751,MemberExpression:canvas
f18752,ArrayExpression:escape
f18753,FunctionExpression:colSpan
f18754,VariableDeclarator:info
f18755,LogicalExpression:hasOwnProperty
f18756,MemberExpression:AudioTrackList
f18757,NewExpression:javascript
f18758,MemberExpression:createFramebuffer
f18759,SwitchCase:video
f18760,ArrayExpression:latency
f18761,SwitchCase:scrollHeight
f18762,AssignmentExpression:importNode
f18763,ArrayExpression:deleteRow
f18764,Literal:nodes
f18765,ArrayExpression:getCurrentTime
f18766,ConditionalExpression:ontrack
f18767,BinaryExpression:createObjectURL
f18768,MemberExpression:HTMLLegendElement
f18769,AssignmentExpression:setTransform
f18770,AssignmentExpression:bevel
f18771,VariableDeclarator:thresholds
f18772,Identifier:NEAREST_MIPMAP_LINEAR
f18773,Literal:animationend
f18774,BinaryExpression:quadraticCurveTo
f18775,SwitchCase:escape
f18776,SwitchCase:addAll
f18777,UnaryExpression:onclose
f18778,VariableDeclarator:onchange
f18779,Identifier:onicegatheringstatechange
f18780,IfStatement:pressed
f18781,MemberExpression:currentState
f18782,Identifier:home
f18783,Property:drawElementsInstancedANGLE
f18784,MemberExpression:ReportBody
f18785,ConditionalExpression:mspointercancel
f18786,ArrowFunctionExpression:span
f18787,BinaryExpression:destination
f18788,FunctionDeclaration:Selection
f18789,FunctionDeclaration:AbortController
f18790,ArrayExpression:onauxclick
f18791,Property:char
f18792,Literal:dFdx
f18793,ForInStatement:attr
f18794,AssignmentExpression:dom
f18795,CallExpression:MEDIA_ERR_ABORTED
f18796,MemberExpression:authentication
f18797,BinaryExpression:oncontextmenu
f18798,Literal:memory
f18799,Identifier:forwardZ
f18800,FunctionDeclaration:getDevices
f18801,Property:standalone
f18802,ConditionalExpression:instanceof
f18803,MethodDefinition:getParameters
f18804,MemberExpression:shippingAddress
f18805,ArrowFunctionExpression:success
f18806,ArrayExpression:mark
f18807,SwitchCase:pad
f18808,MemberExpression:formnovalidate
f18809,ArrayExpression:underflow
f18810,MemberExpression:FederatedCredential
f18811,ConditionalExpression:services
f18812,SwitchCase:animation
f18813,FunctionExpression:bounds
f18814,NewExpression:navigate
f18815,MemberExpression:endTransformFeedback
f18816,VariableDeclarator:wheelDelta
f18817,Identifier:gotpointercapture
f18818,UnaryExpression:left
f18819,VariableDeclarator:timeLog
f18820,Property:rootNode
f18821,SequenceExpression:offsetWidth
f18822,Identifier:radiusX
f18823,AssignmentExpression:defer
f18824,Identifier:ReadableStreamDefaultController
f18825,ReturnStatement:require
f18826,UnaryExpression:FileList
f18827,AssignmentExpression:ontimeout
f18828,MemberExpression:scrollLeft
f18829,MemberExpression:clearData
f18830,MethodDefinition:hash
f18831,MemberExpression:mozfullscreenchange
f18832,MemberExpression:vertexAttribI4iv
f18833,VariableDeclarator:docCookies
f18834,MemberExpression:nextSibling
f18835,MethodDefinition:upgrade
f18836,FunctionExpression:Window
f18837,Property:protocol
f18838,Identifier:getTime
f18839,SwitchStatement:line
f18840,Property:renotify
f18841,SwitchCase:numberOfItems
f18842,Literal:gamepadconnected
f18843,Literal:isSupported
f18844,IfStatement:stretch
f18845,ConditionalExpression:center
f18846,BinaryExpression:defaultSelected
f18847,CallExpression:deleteTHead
f18848,ConditionalExpression:charIndex
f18849,Identifier:startOffset
f18850,BinaryExpression:muted
f18851,ConditionalExpression:flipY
f18852,IfStatement:css
f18853,Identifier:applicationServerKey
f18854,VariableDeclarator:Enabled
f18855,MemberExpression:enableStyleSheetsForSet
f18856,Property:force
f18857,Identifier:assignedSlot
f18858,CallExpression:entryType
f18859,IfStatement:oninput
f18860,Property:countReset
f18861,ArrayExpression:mediagroup
f18862,UpdateExpression:done
f18863,ArrayExpression:targetX
f18864,MemberExpression:base
f18865,UnaryExpression:namespaceURI
f18866,TemplateLiteral:animation
f18867,Literal:selected
f18868,Literal:pointerLockElement
f18869,SwitchCase:includes
f18870,VariableDeclarator:control
f18871,ArrayExpression:credential
f18872,NewExpression:first
f18873,Identifier:ProcessingInstruction
f18874,LogicalExpression:deviceId
f18875,UnaryExpression:HTMLAudioElement
f18876,Literal:callback
f18877,Identifier:booleanValue
f18878,Property:gl
f18879,VariableDeclarator:hint
f18880,ConditionalExpression:req
f18881,FunctionExpression:Object
f18882,Identifier:read
f18883,ArrayExpression:NETWORK_ERR
f18884,CallExpression:positionX
f18885,FunctionExpression:call
f18886,MethodDefinition:onclose
f18887,MemberExpression:targetBitrate
f18888,Property:pranswer
f18889,FunctionDeclaration:html
f18890,VariableDeclarator:redirect
f18891,SequenceExpression:flash
f18892,NewExpression:ARRAY_BUFFER
f18893,ConditionalExpression:version
f18894,ConditionalExpression:origin
f18895,UnaryExpression:HTMLElement
f18896,ConditionalExpression:DOMRectReadOnly
f18897,CallExpression:offsetWidth
f18898,Property:groupId
f18899,ForInStatement:add
f18900,BinaryExpression:MouseScrollEvent
f18901,Identifier:bodyUsed
f18902,Literal:readAsDataURL
f18903,CallExpression:decodeAudioData
f18904,SwitchStatement:network
f18905,MethodDefinition:clone
f18906,SequenceExpression:unknown
f18907,Literal:MediaStream
f18908,Literal:firstChild
f18909,ArrayExpression:implementation
f18910,ReturnStatement:end
f18911,Identifier:prepaid
f18912,Identifier:badge
f18913,FunctionExpression:pathname
f18914,LogicalExpression:utils
f18915,Identifier:synth
f18916,LogicalExpression:static
f18917,NewExpression:shape
f18918,IfStatement:scriptURL
f18919,MemberExpression:rules
f18920,ConditionalExpression:offsetY
f18921,ForInStatement:src
f18922,Literal:TimeoutError
f18923,Literal:EXT_frag_depth
f18924,MemberExpression:lastStyleSheetSet
f18925,Literal:visibilityState
f18926,MemberExpression:autocomplete
f18927,IfStatement:destination
f18928,SwitchCase:as
f18929,BinaryExpression:SVGAnimatedString
f18930,UnaryExpression:width
f18931,FunctionDeclaration:resize
f18932,FunctionDeclaration:iframe
f18933,ReturnStatement:pageX
f18934,MemberExpression:distinctiveIdentifier
f18935,BinaryExpression:NULL
f18936,CallExpression:readwrite
f18937,MethodDefinition:click
f18938,FunctionDeclaration:cssText
f18939,SwitchCase:family
f18940,AssignmentExpression:img
f18941,AssignmentPattern:custom
f18942,SwitchCase:ready
f18943,ArrayExpression:append
f18944,BinaryExpression:appendBuffer
f18945,LogicalExpression:entryType
f18946,FunctionDeclaration:task
f18947,UnaryExpression:playState
f18948,ConditionalExpression:onwheel
f18949,FunctionDeclaration:dateTime
f18950,VariableDeclarator:trackid
f18951,VariableDeclarator:portNumber
f18952,UnaryExpression:Node
f18953,FunctionDeclaration:storage
f18954,FunctionDeclaration:plugins
f18955,MemberExpression:Headers
f18956,MemberExpression:uniform1ui
f18957,VariableDeclarator:TextTrackCueList
f18958,LogicalExpression:supports
f18959,Identifier:device_information
f18960,UpdateExpression:next
f18961,LogicalExpression:verify
f18962,ConditionalExpression:MSFullscreenError
f18963,NewExpression:tag
f18964,FunctionExpression:serviceData
f18965,ForInStatement:basic
f18966,VariableDeclarator:popup
f18967,MemberExpression:compressedTexSubImage2D
f18968,ConditionalExpression:embed
f18969,CallExpression:getUserMedia
f18970,Literal:collection
f18971,FunctionDeclaration:region
f18972,BinaryExpression:responseXML
f18973,Literal:scrollMaxY
f18974,LogicalExpression:getBounds
f18975,LogicalExpression:startup
f18976,FunctionDeclaration:getAttribute
f18977,NewExpression:onfocus
f18978,FunctionDeclaration:getElementsByTagName
f18979,Identifier:screenLeft
f18980,VariableDeclarator:matchAll
f18981,MemberExpression:createSVGPoint
f18982,Property:applicationCache
f18983,CallExpression:InvalidCharacterError
f18984,NewExpression:milliseconds
f18985,VariableDeclarator:preload
f18986,ArrayExpression:nextHopProtocol
f18987,SwitchStatement:connect
f18988,Identifier:screenX
f18989,ArrayExpression:domComplete
f18990,MemberExpression:city
f18991,VariableDeclarator:void
f18992,ExpressionStatement:void
f18993,ConditionalExpression:ss
f18994,Literal:manufacturerName
f18995,ArrayExpression:ononline
f18996,FunctionExpression:History
f18997,ArrayExpression:frameType
f18998,CallExpression:getAttention
f18999,VariableDeclarator:confidence
f19000,AssignmentExpression:update
f19001,SwitchCase:password
f19002,MemberExpression:pointerLockElement
f19003,ArrayExpression:contains
f19004,UnaryExpression:details
f19005,FunctionDeclaration:style
f19006,SequenceExpression:fr
f19007,MemberExpression:webkitPreservesPitch
f19008,ConditionalExpression:scrollWidth
f19009,FunctionDeclaration:noWrap
f19010,Literal:HTMLQuoteElement
f19011,NewExpression:count
f19012,Literal:HTMLMediaElement
f19013,Literal:MutationRecord
f19014,CallExpression:vrdisplaydeactivate
f19015,VariableDeclarator:onselect
f19016,Identifier:userLanguage
f19017,UnaryExpression:DeviceOrientationEvent
f19018,UnaryExpression:toggle
f19019,MemberExpression:offsetWidth
f19020,Identifier:removeProperty
f19021,FunctionDeclaration:fy
f19022,Identifier:takePhoto
f19023,Literal:deleteDatabase
f19024,AssignmentExpression:th
f19025,FunctionExpression:createAttribute
f19026,Identifier:uniformMatrix2fv
f19027,CallExpression:getQueryParameter
f19028,MemberExpression:group
f19029,ArrayExpression:buffer
f19030,Identifier:vertexAttrib1f
f19031,MemberExpression:uniformMatrix3x2fv
f19032,ForStatement:firstChild
f19033,AssignmentExpression:EMPTY
f19034,Property:registrations
f19035,MemberExpression:focus
f19036,AssignmentExpression:reply
f19037,Identifier:CHARSET_RULE
f19038,ConditionalExpression:History
f19039,FunctionDeclaration:scrollWidth
f19040,FunctionDeclaration:contentType
f19041,NewExpression:canplay
f19042,MemberExpression:successCallback
f19043,MemberExpression:saveData
f19044,NewExpression:mode
f19045,ReturnStatement:core
f19046,SequenceExpression:undefined
f19047,AssignmentExpression:availHeight
f19048,Property:HTMLTableHeaderCellElement
f19049,Property:createQuery
f19050,VariableDeclarator:rx
f19051,FunctionDeclaration:TextDecoder
f19052,CallExpression:createAnswer
f19053,AssignmentExpression:meet
f19054,BinaryExpression:flush
f19055,VariableDeclarator:currentState
f19056,Identifier:IntersectionObserverEntry
f19057,Literal:minlength
f19058,ConditionalExpression:XDomainRequest
f19059,Literal:onunload
f19060,Identifier:cssFloat
f19061,VariableDeclarator:refresh
f19062,CallExpression:handleTrackEvent
f19063,SequenceExpression:boolean
f19064,ArrayExpression:oncancel
f19065,FunctionExpression:boundingClientRect
f19066,ArrayExpression:outputs
f19067,FunctionExpression:rtt
f19068,Literal:updatePlaybackRate
f19069,Literal:shippingOption
f19070,Property:HTMLFrameSetElement
f19071,CallExpression:multiple
f19072,VariableDeclarator:xpi
f19073,CallExpression:Event
f19074,SwitchCase:Plugin
f19075,MemberExpression:undoManager
f19076,Literal:lines
f19077,IfStatement:zoom
f19078,UnaryExpression:detail
f19079,CallExpression:noHref
f19080,FunctionDeclaration:URLQuery
f19081,VariableDeclarator:PROCESSING_INSTRUCTION_NODE
f19082,Identifier:angle
f19083,AssignmentExpression:replace
f19084,CallExpression:LOADED
f19085,VariableDeclarator:webgl
f19086,LabeledStatement:city
f19087,FunctionDeclaration:origin
f19088,Property:NaN
f19089,NewExpression:notifications
f19090,IfStatement:contains
f19091,LogicalExpression:deg
f19092,SequenceExpression:touch
f19093,UnaryExpression:parentElement
f19094,LogicalExpression:Name
f19095,AssignmentExpression:SVGPathSeg
f19096,ArrayExpression:onorientationchange
f19097,ArrayExpression:HTMLSpanElement
f19098,CallExpression:StorageManager
f19099,SequenceExpression:custom
f19100,CallExpression:DocumentFragment
f19101,LogicalExpression:cmp
f19102,AssignmentExpression:taskList
f19103,FunctionDeclaration:languageCode
f19104,BinaryExpression:SVGAngle
f19105,Property:ondrag
f19106,Identifier:rolloffFactor
f19107,FunctionDeclaration:MessageChannel
f19108,AssignmentExpression:mozRequestFullScreen
f19109,CallExpression:endEvent
f19110,ForInStatement:region
f19111,CallExpression:reduction
f19112,Literal:isPointInPath
f19113,BinaryExpression:documentElement
f19114,VariableDeclarator:WebKitCSSMatrix
f19115,AssignmentExpression:offsetLeft
f19116,FunctionExpression:Policy
f19117,Literal:attachShadow
f19118,MemberExpression:firesTouchEvents
f19119,IfStatement:register
f19120,UnaryExpression:abort
f19121,SequenceExpression:Location
f19122,CallExpression:Function
f19123,LogicalExpression:empty
f19124,Identifier:bufferData
f19125,Identifier:pointerenter
f19126,LogicalExpression:nextElementSibling
f19127,ArrayExpression:mspointerleave
f19128,UnaryExpression:ctx
f19129,MemberExpression:substringData
f19130,Literal:getIndexedParameter
f19131,ArrayExpression:connections
f19132,BinaryExpression:queryCommandEnabled
f19133,IfStatement:drop
f19134,SwitchStatement:out
f19135,ConditionalExpression:keydown
f19136,ReturnStatement:answer
f19137,FunctionExpression:pageY
f19138,SwitchCase:control
f19139,IfStatement:allow
f19140,SequenceExpression:Object
f19141,ArrayExpression:Coordinates
f19142,VariableDeclarator:allowpaymentrequest
f19143,Property:Lock
f19144,AssignmentExpression:backward
f19145,VariableDeclarator:createEvent
f19146,VariableDeclarator:upgradeneeded
f19147,Property:anchorNode
f19148,MemberExpression:FontFace
f19149,IfStatement:Worker
f19150,IfStatement:regions
f19151,UnaryExpression:autofocus
f19152,Identifier:values
f19153,CallExpression:AudioTrack
f19154,Literal:sdp
f19155,Identifier:deltaY
f19156,Literal:MS
f19157,MemberExpression:createSVGPathSegClosePath
f19158,FunctionExpression:level
f19159,FunctionExpression:frameBuffer
f19160,Identifier:formnovalidate
f19161,CallExpression:src
f19162,Identifier:CLOSED
f19163,BinaryExpression:pageYOffset
f19164,Property:releaseLock
f19165,UnaryExpression:unsigned
f19166,NewExpression:constraint
f19167,Identifier:sectionRowIndex
f19168,BinaryExpression:strokeText
f19169,ArrayExpression:values
f19170,SequenceExpression:start
f19171,Identifier:maxlength
f19172,ArrayExpression:operator
f19173,SequenceExpression:buffered
f19174,Identifier:framebufferTextureLayer
f19175,BinaryExpression:maxDistance
f19176,FunctionExpression:getSelection
f19177,CallExpression:Location
f19178,SwitchCase:p4
f19179,Property:updatePage
f19180,ArrayExpression:createTexture
f19181,VariableDeclarator:HTMLImageElement
f19182,Identifier:SVGFEFuncRElement
f19183,Literal:ms
f19184,CallExpression:HTMLTableDataCellElement
f19185,Identifier:icon
f19186,ReturnStatement:developer
f19187,AssignmentExpression:clients
f19188,IfStatement:accessKey
f19189,Property:install
f19190,Property:quota
f19191,BinaryExpression:expirationTime
f19192,TemplateElement:counter
f19193,VariableDeclarator:browserLanguage
f19194,FunctionDeclaration:extend
f19195,SwitchCase:form
f19196,IfStatement:channels
f19197,LogicalExpression:alternate
f19198,Literal:oncut
f19199,Identifier:primitiveType
f19200,IfStatement:location
f19201,UnaryExpression:isEnabled
f19202,LogicalExpression:aborted
f19203,ConditionalExpression:appName
f19204,ReturnStatement:TimeoutError
f19205,IfStatement:encrypt
f19206,ArrayExpression:call
f19207,ArrayExpression:NOT_SUPPORTED_ERR
f19208,ReturnStatement:handle
f19209,SequenceExpression:continuous
f19210,BinaryExpression:attr
f19211,MethodDefinition:filter
f19212,VariableDeclarator:ratio
f19213,VariableDeclarator:write
f19214,Identifier:getState
f19215,AssignmentExpression:all
f19216,FunctionExpression:encode
f19217,SwitchCase:total
f19218,Literal:getShaderPrecisionFormat
f19219,CallExpression:unregister
f19220,BinaryExpression:m12
f19221,VariableDeclarator:storage
f19222,Identifier:Int16Array
f19223,ForInStatement:vb
f19224,IfStatement:title
f19225,SequenceExpression:values
f19226,FunctionExpression:amount
f19227,ForInStatement:kind
f19228,Literal:createAnalyser
f19229,MemberExpression:isolated
f19230,UnaryExpression:selectNode
f19231,FunctionExpression:mapping
f19232,FunctionDeclaration:request
f19233,Identifier:deg
f19234,ReturnStatement:hostname
f19235,SequenceExpression:username
f19236,ArrayExpression:fx
f19237,ArrayExpression:acceptCharset
f19238,NewExpression:oauth
f19239,UnaryExpression:ReadableStream
f19240,CallExpression:HTMLTextAreaElement
f19241,MethodDefinition:open
f19242,ReturnStatement:Counter
f19243,UpdateExpression:cy
f19244,ArrowFunctionExpression:img
f19245,ReturnStatement:step
f19246,NewExpression:drag
f19247,ArrayExpression:Position
f19248,ReturnStatement:charset
f19249,FunctionDeclaration:splitText
f19250,FunctionExpression:tel
f19251,ArrayExpression:formEncType
f19252,Property:byobRequest
f19253,SequenceExpression:offer
f19254,SwitchStatement:stroke
f19255,CallExpression:onmouseleave
f19256,NewExpression:Event
f19257,MemberExpression:scrollPathIntoView
f19258,Identifier:CustomEvent
f19259,AssignmentExpression:MSCSSMatrix
f19260,ArrayExpression:waitingforkey
f19261,Property:scrollbars
f19262,Identifier:DOMNodeRemoved
f19263,FunctionDeclaration:group
f19264,Identifier:string
f19265,Property:dump
f19266,ForInStatement:getKey
f19267,Property:noValidate
f19268,VariableDeclarator:onwheel
f19269,BinaryExpression:_NONE
f19270,CallExpression:funcRef
f19271,Property:detach
f19272,Property:itemId
f19273,BinaryExpression:list
f19274,NewExpression:statusCode
f19275,Property:requestPayerEmail
f19276,FunctionDeclaration:sync
f19277,Identifier:optimum
f19278,Identifier:willvalidate
f19279,BinaryExpression:appendRule
f19280,VariableDeclarator:bindBufferBase
f19281,Literal:mir
f19282,Literal:charCode
f19283,FunctionExpression:accessKey
f19284,Literal:booleanValue
f19285,IfStatement:copy
f19286,CallExpression:getIndexedParameter
f19287,Literal:SVGFEFloodElement
f19288,MemberExpression:onsoundstart
f19289,UpdateExpression:items
f19290,Identifier:meet
f19291,CallExpression:oom
f19292,CallExpression:pushManager
f19293,FunctionExpression:then
f19294,MemberExpression:FileException
f19295,ArrayExpression:flatten
f19296,SequenceExpression:index
f19297,ExpressionStatement:end
f19298,NewExpression:before
f19299,Identifier:willValidate
f19300,ArrayExpression:allow
f19301,Identifier:dppx
f19302,Literal:WEBGL_compressed_texture_atc
f19303,ArrayExpression:colorDepth
f19304,CallExpression:isVertexArray
f19305,Identifier:explicit
f19306,NewExpression:delivery
f19307,NewExpression:viewBox
f19308,Literal:middle
f19309,SequenceExpression:Animation
f19310,Identifier:cloneContents
f19311,SequenceExpression:removeEventListener
f19312,Property:popup
f19313,BinaryExpression:intercept
f19314,NewExpression:privacy
f19315,NewExpression:PromiseRejectionEvent
f19316,SequenceExpression:oldValue
f19317,FunctionExpression:answer
f19318,NewExpression:NOT_FOUND_ERR
f19319,VariableDeclarator:oldValue
f19320,UnaryExpression:MediaQueryListEvent
f19321,Literal:getAttributeNodeNS
f19322,Identifier:namedCurve
f19323,BinaryExpression:over
f19324,Identifier:DOMActivate
f19325,Property:connectEnd
f19326,LogicalExpression:node
f19327,Literal:angularVelocity
f19328,ConditionalExpression:type
f19329,NewExpression:ratio
f19330,Identifier:mailto
f19331,Identifier:onboundary
f19332,ConditionalExpression:relay
f19333,FunctionDeclaration:readOnly
f19334,Literal:updatePosition
f19335,Identifier:focused
f19336,Literal:selectedCandidatePairId
f19337,ArrayExpression:onratechange
f19338,VariableDeclarator:allowFullscreen
f19339,UpdateExpression:summary
f19340,CallExpression:Headers
f19341,Identifier:oniceconnectionstatechange
f19342,Literal:mailto
f19343,VariableDeclarator:Rules
f19344,IfStatement:doctype
f19345,ConditionalExpression:getAllKeys
f19346,SwitchCase:lh
f19347,AssignmentExpression:base
f19348,SequenceExpression:NotFoundError
f19349,Identifier:experimental
f19350,VariableDeclarator:delay
f19351,CallExpression:novalidate
f19352,ConditionalExpression:onmousewheel
f19353,MemberExpression:WrongDocumentError
f19354,ArrowFunctionExpression:loaded
f19355,Property:persist
f19356,VariableDeclarator:WRONG_DOCUMENT_ERR
f19357,MethodDefinition:finish
f19358,SequenceExpression:promise
f19359,VariableDeclarator:status
f19360,Literal:onstarted
f19361,MemberExpression:PerformanceServerTiming
f19362,NewExpression:SVGPathSegCurvetoCubicAbs
f19363,Property:appendMedium
f19364,Identifier:loadEventEnd
f19365,AssignmentPattern:ms
f19366,Literal:wheelDeltaY
f19367,Literal:removeAllRanges
f19368,MethodDefinition:attachEvent
f19369,Identifier:nsIFile
f19370,LogicalExpression:FileReader
f19371,LogicalExpression:getElementById
f19372,BinaryExpression:pageTop
f19373,NewExpression:blur
f19374,ArrayExpression:regionCode
f19375,Property:alpha
f19376,Property:false
f19377,ReturnStatement:org
f19378,CallExpression:execCommand
f19379,AssignmentExpression:oscpu
f19380,Identifier:ondeviceorientationabsolute
f19381,VariableDeclarator:redirectCount
f19382,Identifier:DOCUMENT_FRAGMENT_NODE
f19383,Literal:span
f19384,IfStatement:maxValue
f19385,ArrayExpression:slice
f19386,Property:FileError
f19387,SequenceExpression:fileName
f19388,ReturnStatement:localStorage
f19389,CallExpression:orientation
f19390,LogicalExpression:transcript
f19391,MemberExpression:control
f19392,UnaryExpression:line
f19393,BinaryExpression:ctrlKey
f19394,MemberExpression:Index
f19395,SwitchStatement:release
f19396,Literal:INVALID_OPERATION
f19397,IfStatement:pose
f19398,ConditionalExpression:windowFeatures
f19399,Property:lastPacketSentTimestamp
f19400,CallExpression:currentTransform
f19401,FunctionDeclaration:current
f19402,FunctionExpression:innerHTML
f19403,IfStatement:noWrap
f19404,SwitchStatement:caller
f19405,SwitchCase:sendMessage
f19406,Identifier:onremovetrack
f19407,Property:fullPath
f19408,IfStatement:XDomainRequest
f19409,BinaryExpression:shadowOffsetX
f19410,FunctionExpression:itemId
f19411,FunctionDeclaration:addEvent
f19412,NewExpression:family
f19413,Property:scrollByLines
f19414,ArrayExpression:arcTo
f19415,ConditionalExpression:read
f19416,ConditionalExpression:reports
f19417,VariableDeclarator:getActiveUniforms
f19418,FunctionExpression:vtt
f19419,Property:takePhoto
f19420,LogicalExpression:short
f19421,Literal:portNumber
f19422,Identifier:requestPersistent
f19423,UnaryExpression:media
f19424,ArrayExpression:columnNumber
f19425,BinaryExpression:__lookupGetter__
f19426,Literal:Presentation
f19427,AssignmentExpression:summary
f19428,FunctionDeclaration:flatten
f19429,FunctionDeclaration:smooth
f19430,CallExpression:HTMLTableRowElement
f19431,SequenceExpression:mouseover
f19432,SwitchCase:http
f19433,FunctionDeclaration:onprogress
f19434,NewExpression:http
f19435,Property:hasAttributes
f19436,CallExpression:hasAttributes
f19437,ConditionalExpression:threshold
f19438,SwitchCase:link
f19439,Identifier:HTMLObjectElement
f19440,LogicalExpression:mozilla
f19441,AssignmentExpression:Math
f19442,ReturnStatement:muted
f19443,Identifier:texStorage3D
f19444,SwitchCase:getAudioTracks
f19445,ReturnStatement:remote
f19446,SequenceExpression:moveTo
f19447,VariableDeclarator:Comment
f19448,BinaryExpression:inputmode
f19449,CallExpression:getAvailability
f19450,Identifier:change
f19451,SwitchStatement:userAgent
f19452,VariableDeclarator:keys
f19453,MemberExpression:appCodeName
f19454,Property:workerStart
f19455,ExpressionStatement:clearInterval
f19456,MemberExpression:deleteContents
f19457,ArrayExpression:resizeTo
f19458,Literal:getFragDataLocation
f19459,NewExpression:NamedNodeMap
f19460,Property:unloaded
f19461,LogicalExpression:browserLanguage
f19462,Literal:getStringValue
f19463,IfStatement:redirect
f19464,BinaryExpression:summary
f19465,LogicalExpression:originalTarget
f19466,Literal:typemustmatch
f19467,Property:not
f19468,BinaryExpression:pageX
f19469,ConditionalExpression:checked
f19470,ArrayExpression:shipping
f19471,FunctionDeclaration:download
f19472,LabeledStatement:file
f19473,BinaryExpression:latency
f19474,Property:buttons
f19475,NewExpression:INVALID_NODE_TYPE_ERR
f19476,VariableDeclarator:notify
f19477,SequenceExpression:duration
f19478,BreakStatement:querySelector
f19479,ConditionalExpression:dblclick
f19480,Identifier:rx
f19481,ArrayExpression:now
f19482,MemberExpression:align
f19483,IfStatement:dom
f19484,SwitchCase:focusin
f19485,VariableDeclarator:features
f19486,Property:gbk
f19487,CallExpression:clearImmediate
f19488,Property:Object
f19489,ArrayExpression:DONE
f19490,Literal:customElements
f19491,UnaryExpression:PT
f19492,FunctionExpression:display
f19493,MemberExpression:XPathException
f19494,AssignmentExpression:end
f19495,IfStatement:text
f19496,WhileStatement:relatedTarget
f19497,ConditionalExpression:initialize
f19498,MemberExpression:comparePoint
f19499,BinaryExpression:DOMMouseScroll
f19500,Property:warn
f19501,AssignmentExpression:locked
f19502,IfStatement:IntersectionObserver
f19503,BinaryExpression:groupId
f19504,VariableDeclarator:PERMISSION_DENIED
f19505,BinaryExpression:auxiliary
f19506,VariableDeclarator:validationURL
f19507,Literal:addressLine
f19508,ArrayExpression:isSync
f19509,AssignmentExpression:host
f19510,Property:credentialType
f19511,LogicalExpression:MediaError
f19512,UnaryExpression:vmax
f19513,AssignmentExpression:cookie
f19514,UnaryExpression:hasFocus
f19515,BinaryExpression:serviceWorkerRegistration
f19516,Property:getQuery
f19517,Identifier:loadstart
f19518,ArrayExpression:JSON
f19519,Identifier:Range
f19520,BinaryExpression:dppx
f19521,Literal:webkitNotification
f19522,BinaryExpression:CONNECTING
f19523,IfStatement:textTracks
f19524,Literal:videoWidth
f19525,AssignmentExpression:evaluate
f19526,MemberExpression:tagLength
f19527,MemberExpression:SVGGElement
f19528,Identifier:fileSize
f19529,BinaryExpression:spacing
f19530,IfStatement:range
f19531,ConditionalExpression:status
f19532,CallExpression:beforescriptexecute
f19533,FunctionExpression:writeln
f19534,ArrayExpression:shaderSource
f19535,Property:setStart
f19536,FunctionDeclaration:getAllKeys
f19537,NewExpression:MediaQueryListener
f19538,VariableDeclarator:oMatchesSelector
f19539,FunctionDeclaration:selectNodeContents
f19540,IfStatement:composed
f19541,CallExpression:creationTime
f19542,Literal:ImageData
f19543,AssignmentExpression:parameterNames
f19544,CallExpression:enter
f19545,Literal:colgroup
f19546,FunctionDeclaration:releaseLock
f19547,MemberExpression:imageSmoothingEnabled
f19548,AwaitExpression:promise
f19549,IfStatement:ActiveXObject
f19550,VariableDeclarator:removeEventListener
f19551,Identifier:SVGMetadataElement
f19552,ArrayExpression:TimeoutError
f19553,BinaryExpression:navigationStart
f19554,SwitchCase:user
f19555,Literal:selectstart
f19556,BinaryExpression:underflow
f19557,CallExpression:oldVersion
f19558,MemberExpression:auto
f19559,SequenceExpression:nodes
f19560,Property:indicate
f19561,FunctionExpression:dataTransfer
f19562,FunctionExpression:setStartBefore
f19563,MemberExpression:__defineSetter__
f19564,MemberExpression:ByteString
f19565,ClassDeclaration:on
f19566,UnaryExpression:autoplay
f19567,FunctionExpression:anchors
f19568,BinaryExpression:DedicatedWorkerGlobalScope
f19569,Identifier:rangeCount
f19570,FunctionExpression:handleCancel
f19571,ReturnStatement:childList
f19572,ReturnStatement:tag
f19573,CallExpression:onresume
f19574,ArrayExpression:glyphRef
f19575,LogicalExpression:array
f19576,VariableDeclarator:targetTouches
f19577,ArrayExpression:speaking
f19578,DoWhileStatement:scope
f19579,Identifier:currentNode
f19580,CallExpression:requestPermission
f19581,CallExpression:onmousewheel
f19582,Literal:formMethod
f19583,Property:getConstraints
f19584,Property:selectorText
f19585,Property:FILTER_REJECT
f19586,Identifier:layerX
f19587,MemberExpression:mozCancelFullScreen
f19588,Literal:PopStateEvent
f19589,CallExpression:nodownload
f19590,Identifier:createTHead
f19591,NewExpression:AbortController
f19592,UnaryExpression:onunhandledrejection
f19593,MemberExpression:pseudoElement
f19594,FunctionExpression:overflow
f19595,TemplateLiteral:pt
f19596,NewExpression:angle
f19597,ArrayExpression:cuechange
f19598,ArrayExpression:MimeTypeArray
f19599,Literal:bodyUsed
f19600,SwitchStatement:min
f19601,MemberExpression:pt
f19602,ArrayExpression:buffered
f19603,AssignmentExpression:contentRect
f19604,Literal:CSSStyleRule
f19605,FunctionExpression:evaluate
f19606,Identifier:ImageBitmap
f19607,BinaryExpression:MediaError
f19608,CallExpression:redirected
f19609,BinaryExpression:typeName
f19610,Identifier:turn
f19611,SwitchCase:deviceMemory
f19612,FunctionDeclaration:muted
f19613,Literal:cacheName
f19614,Property:amount
f19615,LogicalExpression:lineJoin
f19616,CallExpression:readValue
f19617,Literal:onlanguagechange
f19618,ConditionalExpression:exclusive
f19619,AssignmentExpression:redirectStart
f19620,MemberExpression:AudioNode
f19621,Literal:releasePointerCapture
f19622,SwitchCase:timeEnd
f19623,NewExpression:stopped
f19624,FunctionDeclaration:assertion
f19625,FunctionExpression:axes
f19626,FunctionDeclaration:camera
f19627,Identifier:PaymentItem
f19628,UnaryExpression:DOMException
f19629,Property:currentDirection
f19630,ArrayExpression:uri
f19631,MemberExpression:bindFramebuffer
f19632,Property:baseVal
f19633,Property:SVGFEFuncGElement
f19634,MemberExpression:storeNames
f19635,Property:additionalData
f19636,Literal:CDATASection
f19637,NewExpression:fetchStart
f19638,Identifier:lastEventID
f19639,UnaryExpression:refresh
f19640,Property:DOMContentLoaded
f19641,ConditionalExpression:scrollTop
f19642,Identifier:setSkewX
f19643,SwitchCase:accept
f19644,Property:validationURL
f19645,MemberExpression:setLineWidth
f19646,Literal:NOT_SUPPORTED_ERR
f19647,ArrayExpression:setNamedItem
f19648,AssignmentExpression:CanvasRenderingContext2D
f19649,ArrayExpression:strokeText
f19650,Property:skewy
f19651,FunctionExpression:closeReason
f19652,BinaryExpression:redirect
f19653,Literal:getSupportedExtensions
f19654,Literal:location
f19655,VariableDeclarator:MouseEvent
f19656,CallExpression:toLocaleString
f19657,Identifier:pageLeft
f19658,MemberExpression:webkitdirectory
f19659,ConditionalExpression:ownerDocument
f19660,Literal:ondragdrop
f19661,VariableDeclarator:TYPE_NAVIGATE
f19662,VariableDeclarator:formAction
f19663,MemberExpression:number
f19664,TemplateLiteral:statusText
f19665,UnaryExpression:targetX
f19666,ArrayExpression:hand
f19667,UnaryExpression:AnimationEvent
f19668,BinaryExpression:UnknownError
f19669,MemberExpression:SVGPathSegCurvetoCubicAbs
f19670,Property:browserLanguage
f19671,BinaryExpression:buffer
f19672,NewExpression:vrdisplaypresentchange
f19673,FunctionDeclaration:setLineCap
f19674,Identifier:onfocus
f19675,ArrayExpression:createSVGRect
f19676,NewExpression:sentences
f19677,WhileStatement:item
f19678,Identifier:validationMessage
f19679,MethodDefinition:permissions
f19680,Property:loginUrl
f19681,Literal:createFramebuffer
f19682,SwitchCase:frames
f19683,ArrayExpression:rootMargin
f19684,Property:blob
f19685,Identifier:TextDecoder
f19686,FunctionExpression:version
f19687,FunctionDeclaration:actionURL
f19688,LogicalExpression:startContainer
f19689,IfStatement:compact
f19690,SwitchCase:overflow
f19691,AssignmentExpression:focused
f19692,Identifier:showModalDialog
f19693,VariableDeclarator:user
f19694,SequenceExpression:eventHandler
f19695,UnaryExpression:startContainer
f19696,FunctionDeclaration:parameters
f19697,Property:mediaSession
f19698,NewExpression:recording
f19699,ArrowFunctionExpression:resource
f19700,FunctionDeclaration:accuracy
f19701,WithStatement:element
f19702,MemberExpression:authenticatorData
f19703,SwitchCase:read
f19704,ReturnStatement:isRemote
f19705,Identifier:registerContentHandler
f19706,Property:aspectRatio
f19707,Identifier:NOTE
f19708,Literal:SVGFETileElement
f19709,Literal:mediaSource
f19710,FunctionDeclaration:Metadata
f19711,VariableDeclarator:createDocumentFragment
f19712,FunctionExpression:byteOffset
f19713,ArrayExpression:getNamedItemNS
f19714,Property:SVGPathSegCurvetoCubicRel
f19715,Property:events
f19716,FunctionExpression:validationMessage
f19717,NewExpression:Comment
f19718,Literal:album
f19719,Property:chOff
f19720,FunctionExpression:altitude
f19721,Identifier:vertexAttribIPointer
f19722,NewExpression:StyleSheet
f19723,SwitchCase:links
f19724,Literal:observe
f19725,BinaryExpression:setPrototypeOf
f19726,BinaryExpression:entryType
f19727,ArrayExpression:badInput
f19728,AssignmentExpression:allowfullscreen
f19729,MemberExpression:insertAdjacentText
f19730,AssignmentExpression:key
f19731,CallExpression:photoSettings
f19732,SwitchCase:checked
f19733,ArrayExpression:secureConnectionStart
f19734,FunctionExpression:onmessage
f19735,ForInStatement:coords
f19736,SwitchCase:granted
f19737,Identifier:selected
f19738,Property:EventTarget
f19739,FunctionExpression:InvalidCharacterError
f19740,SequenceExpression:Body
f19741,Literal:innerText
f19742,SwitchCase:static
f19743,Identifier:min
f19744,ReturnStatement:groupId
f19745,NewExpression:disable
f19746,Identifier:form
f19747,Literal:self
f19748,Property:gap
f19749,BinaryExpression:layerX
f19750,MemberExpression:getStartTime
f19751,SequenceExpression:offset
f19752,SequenceExpression:stroke
f19753,Property:payerEmail
f19754,Identifier:unit
f19755,FunctionExpression:getImageData
f19756,FunctionDeclaration:dir
f19757,Identifier:onupdatefound
f19758,Identifier:invalidIteratorState
f19759,Identifier:click
f19760,Literal:numOctaves
f19761,SwitchCase:DOMNodeRemoved
f19762,Literal:crash
f19763,ConditionalExpression:setStart
f19764,VariableDeclarator:immutable
f19765,AssignmentExpression:enctype
f19766,ReturnStatement:debit
f19767,Literal:chargingchange
f19768,ConditionalExpression:line
f19769,ArrayExpression:onclose
f19770,MemberExpression:depthRange
f19771,Identifier:reload
f19772,CallExpression:CM
f19773,Property:insertAdjacentHTML
f19774,FunctionDeclaration:getElementById
f19775,Literal:isGenerator
f19776,SequenceExpression:auto
f19777,ArrayExpression:line
f19778,ConditionalExpression:rotate
f19779,ForInStatement:number
f19780,MemberExpression:getTime
f19781,UnaryExpression:dx
f19782,Property:imageWidth
f19783,CallExpression:ReadableStreamDefaultController
f19784,Property:didTimeout
f19785,Identifier:xmlbase
f19786,Property:inverse
f19787,ConditionalExpression:find
f19788,VariableDeclarator:create
f19789,ConditionalExpression:preventDefault
f19790,LogicalExpression:user
f19791,FunctionDeclaration:uuids
f19792,BinaryExpression:forward
f19793,FunctionDeclaration:createBuffer
f19794,FunctionDeclaration:detail
f19795,Identifier:never
f19796,VariableDeclarator:commonAncestorContainer
f19797,Identifier:vibrate
f19798,ForInStatement:all
f19799,CallExpression:onopen
f19800,Literal:currentScale
f19801,MethodDefinition:getTotalLength
f19802,Identifier:drawingBufferWidth
f19803,AssignmentExpression:seeked
f19804,BinaryExpression:toBlob
f19805,ArrayExpression:userLanguage
f19806,ArrayExpression:tabs
f19807,Literal:offsetHeight
f19808,Identifier:DataTransferItem
f19809,FunctionDeclaration:setCursor
f19810,ConditionalExpression:componentId
f19811,Identifier:requiredFeatures
f19812,BinaryExpression:maxChannels
f19813,AssignmentExpression:sdpMLineIndex
f19814,CallExpression:stretch
f19815,ArrayExpression:requestId
f19816,LogicalExpression:plugins
f19817,ReturnStatement:confidence
f19818,FunctionDeclaration:visibilitychange
f19819,ReturnStatement:eventHandler
f19820,CallExpression:currentTarget
f19821,FunctionDeclaration:clientHeight
f19822,SwitchStatement:menu
f19823,CallExpression:width
f19824,VariableDeclarator:SVGElementInstance
f19825,IfStatement:selectNode
f19826,AssignmentExpression:intercept
f19827,BinaryExpression:Plugin
f19828,ArrayExpression:deprecation
f19829,MemberExpression:getSelection
f19830,FunctionExpression:stretch
f19831,Property:writer
f19832,MethodDefinition:beforeunload
f19833,NewExpression:worker
f19834,Property:createVertexArray
f19835,MemberExpression:notify
f19836,Literal:port2
f19837,Property:ElementTimeControl
f19838,Identifier:aspectRatio
f19839,Literal:Screen
f19840,CallExpression:NotSupported
f19841,NewExpression:m14
f19842,BinaryExpression:VTTCue
f19843,IfStatement:share
f19844,LogicalExpression:debug
f19845,MemberExpression:signalingState
f19846,ArrayExpression:AbortError
f19847,ReturnStatement:idle
f19848,NewExpression:blocked
f19849,MemberExpression:scale
f19850,SwitchCase:bevel
f19851,MemberExpression:utterance
f19852,UpdateExpression:name
f19853,ArrayExpression:onaudioprocess
f19854,UnaryExpression:update
f19855,FunctionDeclaration:mediaElement
f19856,ConditionalExpression:now
f19857,Literal:icegatheringstatechange
f19858,MemberExpression:track
f19859,ArrayExpression:silent
f19860,LogicalExpression:NONE
f19861,MemberExpression:framesDecoded
f19862,MemberExpression:internalSubset
f19863,AssignmentExpression:propertyIsEnumerable
f19864,Property:empty
f19865,UnaryExpression:sortable
f19866,LogicalExpression:vertical
f19867,SwitchCase:DOCUMENT_NODE
f19868,ArrayExpression:MediaSource
f19869,FunctionDeclaration:submit
f19870,SwitchCase:deviceName
f19871,UnaryExpression:DOMStringMap
f19872,ConditionalExpression:DOMAttrModified
f19873,NewExpression:oncopy
f19874,ArrayExpression:view
f19875,Property:onmouseup
f19876,Identifier:startup
f19877,FunctionDeclaration:Screen
f19878,AssignmentExpression:dtmf
f19879,BinaryExpression:cellIndex
f19880,Literal:endTransformFeedback
f19881,CallExpression:deadline
f19882,Identifier:replaceTrack
f19883,UnaryExpression:FileReaderSync
f19884,VariableDeclarator:grammars
f19885,UnaryExpression:reverse
f19886,CallExpression:attack
f19887,AssignmentExpression:label
f19888,AssignmentExpression:byteLength
f19889,NewExpression:ping
f19890,FunctionExpression:clipboardData
f19891,CallExpression:include
f19892,FunctionExpression:valueType
f19893,Identifier:createBufferSource
f19894,WhileStatement:dy
f19895,Property:readValue
f19896,FunctionExpression:additionalData
f19897,MemberExpression:allowpaymentrequest
f19898,Property:reverse
f19899,Property:getAsText
f19900,BinaryExpression:denied
f19901,BinaryExpression:rate
f19902,Literal:getWriter
f19903,MemberExpression:ontimeout
f19904,MemberExpression:HTMLIFrameElement
f19905,Property:vibrate
f19906,FunctionDeclaration:top
f19907,SwitchCase:ethernet
f19908,ConditionalExpression:keyup
f19909,ArrayExpression:onselect
f19910,VariableDeclarator:url
f19911,IfStatement:pattern
f19912,SwitchCase:requestId
f19913,Identifier:hspace
f19914,SequenceExpression:sessionId
f19915,NewExpression:itemType
f19916,BinaryExpression:getAttribute
f19917,FunctionExpression:productID
f19918,Literal:directories
f19919,VariableDeclarator:byteLength
f19920,LogicalExpression:handle
f19921,ForInStatement:viewport
f19922,VariableDeclarator:WebSocket
f19923,Identifier:latency
f19924,CallExpression:AbortController
f19925,ReturnStatement:basic
f19926,AssignmentExpression:domainLookupStart
f19927,BinaryExpression:onmouseleave
f19928,VariableDeclarator:balanced
f19929,MethodDefinition:deselectAll
f19930,AssignmentExpression:timeline
f19931,CallExpression:removeItem
f19932,ReturnStatement:currentState
f19933,ArrayExpression:releaseEvents
f19934,ArrayExpression:totalVideoFrames
f19935,Property:pending
f19936,FunctionExpression:manufacturerName
f19937,VariableDeclarator:summary
f19938,BinaryExpression:assign
f19939,CallExpression:setRequestHeader
f19940,AssignmentExpression:userSpaceOnUse
f19941,IfStatement:fileName
f19942,ConditionalExpression:offline
f19943,CallExpression:buffer
f19944,Identifier:secureConnectionStart
f19945,SwitchStatement:animation
f19946,NewExpression:RelativeOrientationSensor
f19947,Identifier:forwardY
f19948,MemberExpression:HORIZONTAL_AXIS
f19949,FunctionDeclaration:oversample
f19950,SwitchCase:suffix
f19951,ForInStatement:control
f19952,BinaryExpression:gfx
f19953,LogicalExpression:console
f19954,MemberExpression:clearMeasure
f19955,FunctionExpression:boolean
f19956,VariableDeclarator:context
f19957,FunctionExpression:show
f19958,Identifier:ECDSA
f19959,CallExpression:availTop
f19960,Literal:pointerout
f19961,IfStatement:images
f19962,NewExpression:parent
f19963,ArrayExpression:ontimeout
f19964,Literal:xMidYMid
f19965,LogicalExpression:innerHTML
f19966,FunctionDeclaration:xml
f19967,BinaryExpression:counter
f19968,Identifier:boundary
f19969,Literal:mozCurrentTransform
f19970,AssignmentExpression:focusOffset
f19971,ForInStatement:variable
f19972,SequenceExpression:video
f19973,MemberExpression:paused
f19974,ArrayExpression:set
f19975,CallExpression:frameBorder
f19976,LogicalExpression:cancelAnimationFrame
f19977,AssignmentExpression:pause
f19978,ArrayExpression:iconURL
f19979,Property:keyText
f19980,Literal:setSinkId
f19981,AssignmentExpression:required
f19982,SwitchCase:gathering
f19983,ForInStatement:resource
f19984,UnaryExpression:results
f19985,Identifier:target
f19986,Identifier:noValidate
f19987,IfStatement:errorCallback
f19988,ConditionalExpression:CONNECTING
f19989,MemberExpression:multiEntry
f19990,Property:screen
f19991,Property:HTMLImageElement
f19992,ReturnStatement:index
f19993,ConditionalExpression:OPEN
f19994,ArrayExpression:grep
f19995,AssignmentExpression:mediaKeys
f19996,Identifier:removedNodes
f19997,AssignmentExpression:grad
f19998,MemberExpression:msExtendedCode
f19999,VariableDeclarator:elapsedTime
f20000,SwitchStatement:false
f20001,ArrayExpression:attribution
f20002,Literal:prepend
f20003,Property:onmute
f20004,BinaryExpression:ellipse
f20005,SequenceExpression:Rules
f20006,ConditionalExpression:replaceState
f20007,IfStatement:getAll
f20008,CallExpression:payments
f20009,MemberExpression:frequency
f20010,MemberExpression:opened
f20011,AssignmentExpression:margin
f20012,Identifier:Console
f20013,MemberExpression:accuracy
f20014,CallExpression:keySystem
f20015,Property:SVGPathSegMovetoAbs
f20016,Literal:onwebkitanimationiteration
f20017,FunctionExpression:screen
f20018,UnaryExpression:clearInterval
f20019,AssignmentExpression:follow
f20020,CallExpression:methodName
f20021,VariableDeclarator:onreset
f20022,Identifier:fill
f20023,Literal:DEPTH_COMPONENT
f20024,FunctionExpression:trackId
f20025,NewExpression:deviceName
f20026,AssignmentExpression:rules
f20027,LogicalExpression:onerror
f20028,LogicalExpression:PerformanceObserver
f20029,MemberExpression:UnknownError
f20030,CallExpression:noiseSuppression
f20031,Identifier:compressedTexSubImage2D
f20032,ArrayExpression:dataavailable
f20033,BinaryExpression:pushState
f20034,ArrayExpression:pointermove
f20035,VariableDeclarator:imageWidth
f20036,AssignmentExpression:Image
f20037,CallExpression:write
f20038,NewExpression:hashchange
f20039,Property:hand
f20040,BinaryExpression:sample
f20041,CallExpression:receiver
f20042,ArrayExpression:vmax
f20043,Property:recipient
f20044,Literal:getRegistration
f20045,Identifier:NUMBER
f20046,VariableDeclarator:estimate
f20047,Property:success
f20048,AssignmentExpression:audio
f20049,ArrayExpression:toString
f20050,AssignmentExpression:beforeunload
f20051,ArrayExpression:assign
f20052,ReturnStatement:controllers
f20053,MemberExpression:productVersion
f20054,CallExpression:handle
f20055,Literal:hueRotate
f20056,Property:DOMSettableTokenList
f20057,FunctionExpression:splitText
f20058,ConditionalExpression:loginUrl
f20059,ReturnStatement:visible
f20060,Property:m13
f20061,TemplateElement:Comment
f20062,FunctionDeclaration:store
f20063,Identifier:SVGTransformable
f20064,LogicalExpression:touchcancel
f20065,ArrayExpression:threshold
f20066,VariableDeclarator:updating
f20067,FunctionExpression:screenX
f20068,FunctionDeclaration:getImageData
f20069,SwitchCase:over
f20070,IfStatement:aborted
f20071,FunctionDeclaration:move
f20072,FunctionDeclaration:hasAttribute
f20073,UnaryExpression:updateCommands
f20074,Property:values
f20075,Property:createObjectURL
f20076,ArrayExpression:lastModifiedDate
f20077,Identifier:setLocalDescription
f20078,BinaryExpression:req
f20079,MethodDefinition:moveTo
f20080,ArrayExpression:lengthAdjust
f20081,Literal:timeOrigin
f20082,Literal:tooShort
f20083,ExpressionStatement:undefined
f20084,MemberExpression:getByteFrequencyData
f20085,MemberExpression:pagehide
f20086,VariableDeclarator:tooShort
f20087,ReturnStatement:assign
f20088,IfStatement:onsuccess
f20089,CallExpression:pageX
f20090,MemberExpression:compareDocumentPosition
f20091,NewExpression:ImageData
f20092,ConditionalExpression:rows
f20093,IfStatement:rate
f20094,Property:rtsp
f20095,Property:SVGAnimatedNumberList
f20096,VariableDeclarator:pause
f20097,MemberExpression:whatToShow
f20098,Identifier:intervention
f20099,Literal:textContent
f20100,FunctionExpression:addTextTrack
f20101,LogicalExpression:pageXOffset
f20102,CallExpression:releaseInterface
f20103,FunctionDeclaration:preventDefault
f20104,ArrayExpression:getTags
f20105,Literal:taskList
f20106,Literal:mozRequestFullScreen
f20107,CallExpression:sharpness
f20108,MemberExpression:RENDERBUFFER
f20109,Property:user
f20110,LogicalExpression:tabs
f20111,LogicalExpression:clipboardData
f20112,Property:jcb
f20113,VariableDeclarator:before
f20114,MethodDefinition:startContainer
f20115,FunctionExpression:keyCode
f20116,SwitchCase:loopStart
f20117,VariableDeclarator:scrollX
f20118,Literal:caretRangeFromPoint
f20119,Property:pubKeyCredParams
f20120,LogicalExpression:angle
f20121,NewExpression:sizes
f20122,ArrayExpression:fullScreen
f20123,SequenceExpression:silent
f20124,Property:WebGLBuffer
f20125,Property:personalbar
f20126,Identifier:SVGFontFaceElement
f20127,NewExpression:css
f20128,FunctionExpression:Plugin
f20129,AssignmentExpression:revokeObjectURL
f20130,MemberExpression:connectStart
f20131,Literal:strokeRect
f20132,FunctionExpression:mozilla
f20133,BinaryExpression:beta
f20134,AssignmentExpression:ontouchend
f20135,FunctionDeclaration:getSources
f20136,LogicalExpression:remoteId
f20137,Identifier:readAsBinaryString
f20138,Identifier:itemType
f20139,VariableDeclarator:useProgram
f20140,ConditionalExpression:onsuccess
f20141,AssignmentExpression:getElementsByTagName
f20142,MemberExpression:baseURI
f20143,Literal:ImageBitmap
f20144,BinaryExpression:port2
f20145,AssignmentExpression:textAlign
f20146,ForInStatement:signature
f20147,Identifier:PromiseRejectionEvent
f20148,ArrayExpression:axes
f20149,Literal:touchmove
f20150,Property:userLanguage
f20151,NewExpression:matches
f20152,MemberExpression:mir
f20153,AssignmentExpression:composite
f20154,LogicalExpression:indeterminate
f20155,NewExpression:characters
f20156,ArrayExpression:audio
f20157,NewExpression:effect
f20158,ConditionalExpression:__proto__
f20159,SwitchCase:pickup
f20160,IfStatement:toggle
f20161,Property:radius
f20162,AssignmentExpression:sidebar
f20163,CallExpression:allowFullscreen
f20164,UpdateExpression:dir
f20165,VariableDeclarator:supported
f20166,MethodDefinition:error
f20167,ConditionalExpression:color
f20168,MemberExpression:currentDirection
f20169,TemplateElement:slot
f20170,BinaryExpression:isSupported
f20171,AssignmentExpression:uniform
f20172,ArrayExpression:changeType
f20173,CallExpression:mozInnerScreenX
f20174,AssignmentPattern:px
f20175,Literal:IDBDatabase
f20176,LogicalExpression:webkit
f20177,AssignmentExpression:pointerenter
f20178,SequenceExpression:Report
f20179,VariableDeclarator:hasFeature
f20180,Literal:DataChannel
f20181,FunctionDeclaration:generateKey
f20182,CallExpression:direction
f20183,ConditionalExpression:static
f20184,AssignmentExpression:clearColor
f20185,NewExpression:refresh
f20186,MemberExpression:format
f20187,VariableDeclarator:filename
f20188,Identifier:MimeTypeArray
f20189,FunctionDeclaration:restore
f20190,VariableDeclarator:setImmediate
f20191,Literal:hasExtension
f20192,AssignmentExpression:copyLink
f20193,AssignmentExpression:total
f20194,Property:SpeechRecognitionError
f20195,SequenceExpression:attachEvent
f20196,NewExpression:reload
f20197,BinaryExpression:ancestorOrigins
f20198,ConditionalExpression:absolute
f20199,Literal:LOADED
f20200,ArrayExpression:splitText
f20201,ConditionalExpression:cancelable
f20202,SwitchCase:removeListener
f20203,AssignmentExpression:normal
f20204,BinaryExpression:ServiceWorkerRegistration
f20205,VariableDeclarator:scriptNode
f20206,IfStatement:bounds
f20207,VariableDeclarator:transitionName
f20208,MemberExpression:targetTouches
f20209,ArrayExpression:mozCaptureStream
f20210,SwitchCase:progress
f20211,Literal:tabs
f20212,ReturnStatement:order
f20213,CallExpression:tagName
f20214,FunctionDeclaration:buffer
f20215,Literal:WebAuth
f20216,FunctionExpression:getKey
f20217,Identifier:bgcolor
f20218,CallExpression:precision
f20219,VariableDeclarator:none
f20220,FunctionDeclaration:pickup
f20221,MemberExpression:uniform2ui
f20222,FunctionDeclaration:beta
f20223,ConditionalExpression:object
f20224,ArrayExpression:getElementsByClassName
f20225,MemberExpression:validationMessage
f20226,Literal:InputEvent
f20227,AssignmentExpression:pointercancel
f20228,ArrayExpression:resizeMode
f20229,Identifier:HTMLSelectElement
f20230,Property:systemLanguage
f20231,FunctionExpression:initCustomEvent
f20232,Property:undefined
f20233,Identifier:getLocalStreams
f20234,AssignmentExpression:clientLeft
f20235,CallExpression:writable
f20236,Identifier:checkIntersection
f20237,CallExpression:pixelDepth
f20238,Identifier:TransitionEvent
f20239,VariableDeclarator:namedItem
f20240,Identifier:ic
f20241,IfStatement:adData
f20242,BinaryExpression:fwidth
f20243,CatchClause:td
f20244,MemberExpression:cssFloat
f20245,Identifier:emptied
f20246,FunctionDeclaration:animationName
f20247,UnaryExpression:show
f20248,Identifier:MIDIAccess
f20249,CallExpression:immutable
f20250,ForInStatement:x2
f20251,Property:getUniform
f20252,Literal:cuechange
f20253,Identifier:HierarchyRequestError
f20254,LogicalExpression:tag
f20255,ForInStatement:json
f20256,FunctionDeclaration:vendorId
f20257,AssignmentExpression:frontFace
f20258,Literal:getStartTime
f20259,CallExpression:focused
f20260,Property:globalAlpha
f20261,AssignmentExpression:columnNumber
f20262,Property:MimeType
f20263,ReturnStatement:change
f20264,LogicalExpression:readOnly
f20265,MemberExpression:focusMode
f20266,Property:setPointerCapture
f20267,Literal:AbortSignal
f20268,NewExpression:TextTrackCue
f20269,Identifier:Canvas
f20270,ArrowFunctionExpression:status
f20271,Property:uniform4ui
f20272,Identifier:ReportBody
f20273,Literal:wget
f20274,FunctionDeclaration:ResizeObservation
f20275,ConditionalExpression:actionURL
f20276,Literal:RENDERBUFFER
f20277,MemberExpression:onloadingerror
f20278,MemberExpression:MediaStream
f20279,Literal:error
f20280,CallExpression:MimeType
f20281,Literal:CLOSING
f20282,Property:sub
f20283,ConditionalExpression:fullscreen
f20284,CallExpression:TimeEvent
f20285,ArrowFunctionExpression:number
f20286,ArrayExpression:appearance
f20287,VariableDeclarator:negative
f20288,IfStatement:width
f20289,UnaryExpression:reset
f20290,Identifier:install
f20291,VariableDeclarator:atop
f20292,AssignmentExpression:loginUrl
f20293,TemplateLiteral:origin
f20294,MemberExpression:progress
f20295,Literal:readwrite
f20296,Literal:framebufferTexture2D
f20297,NewExpression:data
f20298,SwitchCase:signal
f20299,BinaryExpression:region
f20300,ArrayExpression:primaryKey
f20301,ConditionalExpression:nodeValue
f20302,BinaryExpression:aspectRatio
f20303,ConditionalExpression:aborted
f20304,Identifier:INVALID_NODE_TYPE_ERR
f20305,UpdateExpression:memory
f20306,SwitchCase:Index
f20307,ConditionalExpression:TypeError
f20308,UpdateExpression:p3
f20309,LogicalExpression:responseStart
f20310,VariableDeclarator:formEnctype
f20311,ConditionalExpression:currency
f20312,Property:canvas
f20313,ArrayExpression:NONE
f20314,VariableDeclarator:registration
f20315,FunctionExpression:nonce
f20316,FunctionExpression:array
f20317,LogicalExpression:isConnected
f20318,CallExpression:DOMException
f20319,SequenceExpression:pending
f20320,MemberExpression:READ_WRITE
f20321,ReturnStatement:readable
f20322,FunctionExpression:arc
f20323,SwitchCase:document
f20324,Identifier:preventDefault
f20325,Property:result
f20326,FunctionExpression:content
f20327,VariableDeclarator:border
f20328,Property:cloneRange
f20329,MemberExpression:onafterprint
f20330,IfStatement:clearData
f20331,ArrowFunctionExpression:max
f20332,AssignmentExpression:wimax
f20333,MemberExpression:PAGE_RULE
f20334,CallExpression:first
f20335,SequenceExpression:newValue
f20336,Literal:fireEvent
f20337,Property:displaySurface
f20338,UnaryExpression:hostname
f20339,FunctionExpression:fallback
f20340,Property:MediaStreamAudioDestinationNode
f20341,IfStatement:delay
f20342,SwitchCase:file
f20343,Property:appCodeName
f20344,UnaryExpression:cy
f20345,Identifier:unmute
f20346,Property:HTMLDivElement
f20347,FunctionExpression:getCurrentPosition
f20348,BinaryExpression:HTMLMeterElement
f20349,ReturnStatement:result
f20350,BinaryExpression:moz
f20351,CallExpression:getAllKeys
f20352,AssignmentExpression:numSteps
f20353,Property:charging
f20354,AssignmentExpression:butt
f20355,FunctionExpression:iso
f20356,CallExpression:BeforeInstallPromptEvent
f20357,ArrayExpression:rowspan
f20358,AssignmentExpression:contrast
f20359,Property:QUOTA_EXCEEDED_ERROR
f20360,IfStatement:order
f20361,ConditionalExpression:selectionEnd
f20362,Property:insertCell
f20363,CallExpression:startTime
f20364,Identifier:selectionStart
f20365,Identifier:monitor
f20366,CallExpression:srclang
f20367,ReturnStatement:productID
f20368,Literal:pauseAnimations
f20369,SwitchCase:offsetLeft
f20370,MemberExpression:scrollIntoView
f20371,ReturnStatement:chapters
f20372,Identifier:numberValue
f20373,FunctionDeclaration:PC
f20374,Literal:_NONE
f20375,CallExpression:drag
f20376,AssignmentExpression:tls
f20377,MemberExpression:ENCODING_ERR
f20378,Identifier:tooltip
f20379,MemberExpression:images
f20380,AssignmentExpression:unmute
f20381,VariableDeclarator:Date
f20382,UpdateExpression:cellIndex
f20383,LogicalExpression:ShadowRoot
f20384,Property:ip
f20385,SequenceExpression:DataView
f20386,FunctionExpression:credential
f20387,FunctionExpression:quaternion
f20388,NewExpression:scale
f20389,Property:insertBefore
f20390,ArrayExpression:duration
f20391,CallExpression:PaymentResponse
f20392,NewExpression:ctx
f20393,BinaryExpression:mimeTypes
f20394,Identifier:initialTime
f20395,CallExpression:expires
f20396,NewExpression:Report
f20397,TemplateElement:after
f20398,NewExpression:started
f20399,ArrayExpression:idle
f20400,MemberExpression:deltaZ
f20401,NewExpression:durationchange
f20402,CallExpression:globalCompositeOperation
f20403,Literal:pointercancel
f20404,FunctionExpression:isIntersecting
f20405,Property:uniform2iv
f20406,Literal:javaEnabled
f20407,WhileStatement:localStorage
f20408,ReturnStatement:javascript
f20409,Identifier:mimeType
f20410,CallExpression:framesDecoded
f20411,VariableDeclarator:getUniformBlockIndex
f20412,SequenceExpression:defaultValue
f20413,FunctionExpression:integer
f20414,VariableDeclarator:uniform1uiv
f20415,CallExpression:PREV
f20416,Literal:summary
f20417,NewExpression:ondragstart
f20418,NewExpression:manifest
f20419,SwitchCase:devicemotion
f20420,FunctionExpression:readBuffer
f20421,SwitchStatement:variable
f20422,Literal:beginQuery
f20423,CallExpression:proximity
f20424,UnaryExpression:NaN
f20425,SequenceExpression:filters
f20426,Identifier:WrongDocumentError
f20427,ConditionalExpression:fatal
f20428,Identifier:fillStyle
f20429,CallExpression:HTMLEmbedElement
f20430,AssignmentExpression:ports
f20431,BinaryExpression:min
f20432,UnaryExpression:expires
f20433,Literal:element
f20434,MemberExpression:SHOW_COMMENT
f20435,UnaryExpression:datetime
f20436,MemberExpression:scrollY
f20437,Literal:__lookupSetter__
f20438,Identifier:createSVGPathSegCurvetoQuadraticSmoothRel
f20439,FunctionExpression:insertAdjacentText
f20440,Identifier:pointerleave
f20441,AssignmentExpression:inputForm
f20442,BinaryExpression:tagName
f20443,Literal:sse
f20444,Identifier:speakers
f20445,AssignmentExpression:latitude
f20446,CallExpression:style
f20447,MemberExpression:generateCertificate
f20448,Identifier:LOADED
f20449,ReturnStatement:checked
f20450,BinaryExpression:animationend
f20451,ReturnStatement:tagName
f20452,SwitchStatement:languageCode
f20453,ConditionalExpression:NotSupported
f20454,CallExpression:getDevices
f20455,FunctionDeclaration:MessageEvent
f20456,SwitchStatement:view
f20457,Literal:initUIEvent
f20458,ArrayExpression:rootBounds
f20459,BinaryExpression:binaryType
f20460,ArrowFunctionExpression:result
f20461,BinaryExpression:copy
f20462,Property:clearBufferfv
f20463,AssignmentExpression:HTMLTemplateElement
f20464,MemberExpression:icon
f20465,CallExpression:pc
f20466,ReturnStatement:minValue
f20467,ArrayExpression:modifiers
f20468,MemberExpression:createVertexArray
f20469,NewExpression:node
f20470,ArrayExpression:redirectEnd
f20471,AssignmentExpression:sample
f20472,ArrayExpression:marginWidth
f20473,IfStatement:contentType
f20474,LogicalExpression:reverse
f20475,BinaryExpression:networkType
f20476,CallExpression:handleMove
f20477,Identifier:longitude
f20478,ArrayExpression:onmozfullscreenerror
f20479,Property:console
f20480,Literal:pagehide
f20481,ConditionalExpression:closed
f20482,LogicalExpression:viewport
f20483,Property:oncut
f20484,MemberExpression:RGBA16F
f20485,FunctionDeclaration:lowerBound
f20486,Identifier:clearWatch
f20487,Literal:cite
f20488,ArrayExpression:handler
f20489,ConditionalExpression:Gecko
f20490,FunctionDeclaration:order
f20491,Property:HTMLLIElement
f20492,VariableDeclarator:velocityY
f20493,ForInStatement:track
f20494,Literal:TouchList
f20495,MemberExpression:createProcessingInstruction
f20496,ReturnStatement:suspend
f20497,SequenceExpression:checked
f20498,LogicalExpression:recipient
f20499,ArrayExpression:enter
f20500,Identifier:allowsFeature
f20501,Identifier:Keyboard
f20502,LogicalExpression:advance
f20503,IfStatement:sdp
f20504,MethodDefinition:autocomplete
f20505,ArrayExpression:mozRequestFullScreen
f20506,FunctionDeclaration:onsuccess
f20507,FunctionExpression:basic
f20508,VariableDeclarator:createObserver
f20509,CallExpression:latency
f20510,BinaryExpression:event
f20511,VariableDeclarator:playState
f20512,AssignmentExpression:getBoundingClientRect
f20513,Identifier:ideographic
f20514,BinaryExpression:addRule
f20515,UnaryExpression:policy
f20516,MemberExpression:proximity
f20517,ArrayExpression:sendBeacon
f20518,MemberExpression:spreadMethod
f20519,Identifier:lName
f20520,SwitchCase:colorDepth
f20521,ConditionalExpression:rtt
f20522,Property:webkitFullscreenElement
f20523,BinaryExpression:key
f20524,ArrayExpression:pauseOnExit
f20525,SequenceExpression:cssText
f20526,MemberExpression:milliseconds
f20527,FunctionDeclaration:selected
f20528,Property:getContext
f20529,UnaryExpression:Document
f20530,VariableDeclarator:DOMNodeInserted
f20531,Property:downDegrees
f20532,VariableDeclarator:insertBefore
f20533,FunctionExpression:coneOuterAngle
f20534,VariableDeclarator:share
f20535,Identifier:channelCount
f20536,IfStatement:disconnect
f20537,Identifier:wheelDeltaX
f20538,ReturnStatement:watch
f20539,VariableDeclarator:protocols
f20540,LogicalExpression:itemValue
f20541,VariableDeclarator:unloadEventStart
f20542,ConditionalExpression:off
f20543,BinaryExpression:tooltip
f20544,UnaryExpression:DOMString
f20545,BinaryExpression:inputMode
f20546,MemberExpression:blob
f20547,ArrayExpression:imageSmoothingEnabled
f20548,ReturnStatement:javaEnabled
f20549,MemberExpression:KeyframeEffect
f20550,Literal:MimeType
f20551,Property:removeRule
f20552,LogicalExpression:Transition
f20553,AssignmentExpression:requestMediaKeySystemAccess
f20554,LogicalExpression:REGION
f20555,VariableDeclarator:marginHeight
f20556,ThrowStatement:type
f20557,CallExpression:writer
f20558,Literal:symbols
f20559,VariableDeclarator:cache
f20560,FunctionExpression:text
f20561,ConditionalExpression:ondataavailable
f20562,VariableDeclarator:suspend
f20563,LogicalExpression:styleSheet
f20564,SwitchCase:parameters
f20565,BinaryExpression:tHead
f20566,LogicalExpression:scriptURL
f20567,MemberExpression:reason
f20568,ArrayExpression:transferSize
f20569,UnaryExpression:RTCPeerConnection
f20570,LogicalExpression:layout
f20571,MemberExpression:HTMLOptionsCollection
f20572,IfStatement:activeElement
f20573,MemberExpression:DestinationNode
f20574,Literal:composite
f20575,Property:function
f20576,Property:containsNode
f20577,LabeledStatement:querySelector
f20578,CallExpression:WEBGL_compressed_texture_astc
f20579,Identifier:SVGAnimatedNumber
f20580,CallExpression:Counter
f20581,Identifier:timestamp
f20582,MemberExpression:setMiterLimit
f20583,MemberExpression:gl
f20584,LogicalExpression:read
f20585,MemberExpression:positionZ
f20586,MemberExpression:broadcast
f20587,WhileStatement:rect
f20588,Identifier:bindVertexArray
f20589,ArrayExpression:certificates
f20590,Literal:origin
f20591,Property:DOCUMENT_NODE
f20592,MemberExpression:Map
f20593,MemberExpression:selectionDirection
f20594,ReturnStatement:channel
f20595,Identifier:longDesc
f20596,FunctionDeclaration:postalCode
f20597,ConditionalExpression:network
f20598,FunctionDeclaration:activated
f20599,Literal:lowerBound
f20600,Literal:shippingoptionchange
f20601,Literal:requestShipping
f20602,VariableDeclarator:pagehide
f20603,MemberExpression:beta
f20604,BinaryExpression:confidence
f20605,IfStatement:terminate
f20606,LogicalExpression:configurations
f20607,Identifier:CLOSING
f20608,ArrayExpression:deleteRule
f20609,Property:background
f20610,MemberExpression:client
f20611,Literal:rangeMax
f20612,ConditionalExpression:requestData
f20613,ArrayExpression:max
f20614,Identifier:granted
f20615,BinaryExpression:referenceNode
f20616,Property:device_information
f20617,MethodDefinition:key
f20618,Literal:bezierCurveTo
f20619,CallExpression:intl
f20620,SequenceExpression:caption
f20621,AssignmentExpression:caller
f20622,MemberExpression:speakers
f20623,ForInStatement:mimeTypes
f20624,Identifier:msFullScreenEnabled
f20625,Identifier:credit
f20626,MethodDefinition:push
f20627,VariableDeclarator:createAnswer
f20628,Literal:inputType
f20629,MemberExpression:previousNode
f20630,ConditionalExpression:nonzero
f20631,VariableDeclarator:initCloseEvent
f20632,ArrayExpression:transition
f20633,CallExpression:ontransitionend
f20634,LogicalExpression:uniform
f20635,Property:lastModifiedDate
f20636,FunctionExpression:resize
f20637,Literal:Range
f20638,ForInStatement:clients
f20639,ArrayExpression:require
f20640,FunctionExpression:seeking
f20641,ForInStatement:refresh
f20642,ConditionalExpression:CSSMatrix
f20643,AssignmentPattern:document
f20644,Identifier:clearMark
f20645,ArrayExpression:service
f20646,Identifier:PerformanceNavigationTiming
f20647,SwitchStatement:href
f20648,Literal:region
f20649,ReturnStatement:worker
f20650,MemberExpression:NetworkInformation
f20651,AssignmentExpression:gamma
f20652,BinaryExpression:background
f20653,ForInStatement:axis
f20654,LogicalExpression:requestId
f20655,FunctionDeclaration:adData
f20656,AssignmentExpression:iceTransport
f20657,MemberExpression:createMediaElementSource
f20658,Identifier:login
f20659,Property:onrejectionhandled
f20660,Property:RTCDtlsTransport
f20661,Literal:lineTo
f20662,ConditionalExpression:flush
f20663,UpdateExpression:sum
f20664,Property:SVGElementInstanceList
f20665,FunctionDeclaration:claim
f20666,Literal:updating
f20667,FunctionDeclaration:clientX
f20668,CallExpression:strings
f20669,BinaryExpression:groupCollapsed
f20670,FunctionDeclaration:httpEquiv
f20671,AssignmentExpression:fillStyle
f20672,VariableDeclarator:ScreenOrientation
f20673,SwitchCase:broadcast
f20674,Identifier:drawArraysInstancedANGLE
f20675,FunctionDeclaration:pause
f20676,ReturnStatement:postalCode
f20677,Identifier:timeLog
f20678,ReturnStatement:privacy
f20679,AssignmentExpression:scrollY
f20680,AssignmentExpression:Clients
f20681,AssignmentExpression:get
f20682,CallExpression:auxclick
f20683,LogicalExpression:Gecko
f20684,FunctionDeclaration:privacy
f20685,ArrayExpression:KeyOperation
f20686,MemberExpression:getAudioTracks
f20687,LogicalExpression:MediaSource
f20688,NewExpression:entries
f20689,BinaryExpression:MS
f20690,ForInStatement:step
f20691,VariableDeclarator:disconnect
f20692,VariableDeclarator:ctrlKey
f20693,UnaryExpression:DOMContentLoaded
f20694,FunctionDeclaration:mousemove
f20695,VariableDeclarator:measureText
f20696,ReturnStatement:rem
f20697,MemberExpression:linear
f20698,AssignmentExpression:DOMObject
f20699,FunctionExpression:forEach
f20700,Identifier:createOffer
f20701,IfStatement:localName
f20702,MemberExpression:RTCDtlsTransport
f20703,Identifier:clearImmediate
f20704,Identifier:nextNode
f20705,UpdateExpression:selectionEnd
f20706,BinaryExpression:keyIdentifier
f20707,Property:divisor
f20708,ReturnStatement:key
f20709,NewExpression:WritableStreamDefaultController
f20710,Identifier:HTMLFontElement
f20711,MemberExpression:contentRect
f20712,ReturnStatement:values
f20713,Property:advance
f20714,FunctionExpression:defaultValue
f20715,Identifier:order
f20716,CallExpression:copyTo
f20717,Property:picture
f20718,MethodDefinition:forEach
f20719,Literal:taskData
f20720,ArrayExpression:embeds
f20721,CallExpression:characterSet
f20722,FunctionDeclaration:setProperty
f20723,VariableDeclarator:userSpaceOnUse
f20724,BinaryExpression:columnNumber
f20725,Identifier:onchange
f20726,VariableDeclarator:has
f20727,Property:vertexAttribPointer
f20728,LogicalExpression:parameters
f20729,ArrayExpression:variant
f20730,ConditionalExpression:manual
f20731,SwitchStatement:amount
f20732,LogicalExpression:sort
f20733,BinaryExpression:applicationCache
f20734,LogicalExpression:prepaid
f20735,MemberExpression:removeNamedItem
f20736,ConditionalExpression:offset
f20737,VariableDeclarator:Netscape
f20738,CallExpression:childList
f20739,Literal:duration
f20740,Identifier:setParameter
f20741,VariableDeclarator:save
f20742,ArrowFunctionExpression:pt
f20743,FunctionExpression:postMessage
f20744,BinaryExpression:ActiveXObject
f20745,LogicalExpression:p4
f20746,FunctionExpression:set
f20747,BinaryExpression:zoomAndPan
f20748,ForInStatement:controls
f20749,FunctionDeclaration:scrollingElement
f20750,FunctionExpression:source
f20751,UnaryExpression:align
f20752,Property:never
f20753,SwitchCase:supports
f20754,FunctionDeclaration:textAlign
f20755,CallExpression:splitText
f20756,SwitchCase:getItem
f20757,MemberExpression:deltaX
f20758,CallExpression:size
f20759,ArrayExpression:validationMessage
f20760,NewExpression:playing
f20761,ReturnStatement:mul
f20762,Identifier:setMiterLimit
f20763,Property:RTCStatsReport
f20764,VariableDeclarator:var
f20765,Identifier:assertion
f20766,ConditionalExpression:form
f20767,BinaryExpression:transmission
f20768,Property:responsesSent
f20769,BinaryExpression:exponent
f20770,AssignmentExpression:readAsText
f20771,ReturnStatement:defaultValue
f20772,Property:mediaQueryList
f20773,Property:DOMAttrModified
f20774,Literal:fullPath
f20775,Property:Window
f20776,MethodDefinition:language
f20777,MemberExpression:properties
f20778,Property:startAngle
f20779,FunctionDeclaration:connection
f20780,MemberExpression:getIntersectionList
f20781,Identifier:orientation
f20782,ArrayExpression:drag
f20783,MemberExpression:valueAsNumber
f20784,Property:accept
f20785,AssignmentExpression:voice
f20786,CallExpression:keepalive
f20787,SwitchStatement:containerName
f20788,Literal:isIntersecting
f20789,ReturnStatement:clone
f20790,ArrayExpression:DeviceOrientationEvent
f20791,SwitchCase:formAction
f20792,FunctionExpression:transition
f20793,ReturnStatement:track
f20794,MemberExpression:PaymentOptions
f20795,ReturnStatement:copy
f20796,Literal:getUniformIndices
f20797,ConditionalExpression:CSSStyleDeclaration
f20798,MemberExpression:eventHandler
f20799,AssignmentPattern:_blank
f20800,ArrayExpression:WebKitPoint
f20801,CallExpression:ondevicemotion
f20802,ArrayExpression:hasAttributes
f20803,MemberExpression:sctp
f20804,Identifier:blendFuncSeparate
f20805,Literal:createRenderbuffer
f20806,MemberExpression:checked
f20807,Literal:fullscreenElement
f20808,LogicalExpression:composite
f20809,VariableDeclarator:pageX
f20810,SwitchStatement:button
f20811,MemberExpression:AnimationTimeline
f20812,Property:Netscape
f20813,AssignmentPattern:value
f20814,ArrayExpression:surfaceScale
f20815,BinaryExpression:pixels
f20816,BinaryExpression:clientWidth
f20817,ArrayExpression:caption
f20818,ReturnStatement:external
f20819,SwitchCase:filter
f20820,LogicalExpression:backward
f20821,VariableDeclarator:keyLocation
f20822,FunctionDeclaration:getResponseHeader
f20823,ArrayExpression:warn
f20824,IfStatement:expansion
f20825,SequenceExpression:info
f20826,SwitchCase:NULL
f20827,ArrayExpression:HTMLParagraphElement
f20828,Literal:method
f20829,Identifier:beginElement
f20830,ReturnStatement:item
f20831,FunctionExpression:layout
f20832,AssignmentExpression:File
f20833,SwitchCase:flash
f20834,Literal:getFramebufferAttachmentParameter
f20835,Identifier:items
f20836,ArrayExpression:CLOSED
f20837,NewExpression:td
f20838,BinaryExpression:ServiceWorkerGlobalScope
f20839,ConditionalExpression:fallback
f20840,SwitchCase:opened
f20841,ExpressionStatement:supports
f20842,AssignmentExpression:shippingAddress
f20843,CallExpression:none
f20844,MemberExpression:upX
f20845,Identifier:pad
f20846,IfStatement:all
f20847,MemberExpression:handleTrackEvent
f20848,ConditionalExpression:sandbox
f20849,VariableDeclarator:storeName
f20850,Property:SYNTAX_ERR
f20851,Identifier:onsubmit
f20852,AssignmentExpression:application
f20853,FunctionExpression:maxDistance
f20854,Property:kinds
f20855,ArrayExpression:inverse
f20856,Identifier:OPEN
f20857,MemberExpression:CSSDocumentRule
f20858,Property:successCallback
f20859,FunctionExpression:flipY
f20860,LogicalExpression:isFinal
f20861,VariableDeclarator:nodeName
f20862,CallExpression:DeviceOrientationEvent
f20863,Identifier:fastSeek
f20864,FunctionExpression:before
f20865,Literal:sandbox
f20866,CallExpression:MediaMetaData
f20867,SwitchCase:vpn
f20868,VariableDeclarator:INVALID_ACCESS_ERR
f20869,AssignmentExpression:port
f20870,Identifier:replace
f20871,Identifier:keySystem
f20872,Identifier:createShader
f20873,Identifier:vertexAttribDivisorANGLE
f20874,SequenceExpression:NaN
f20875,SwitchCase:propertyIsEnumerable
f20876,MemberExpression:clearRect
f20877,MemberExpression:rp
f20878,FunctionExpression:notation
f20879,Property:listener
f20880,Literal:skewX
f20881,ArrayExpression:DOM_DELTA_PAGE
f20882,Literal:storageQuota
f20883,CallExpression:px
f20884,ReturnStatement:mediaQueryList
f20885,MemberExpression:sign
f20886,MemberExpression:UndoManager
f20887,CallExpression:userHandle
f20888,ArrayExpression:beginPath
f20889,AssignmentExpression:m21
f20890,AssignmentPattern:normal
f20891,AssignmentExpression:targetY
f20892,UnaryExpression:baseVal
f20893,NewExpression:timeout
f20894,ArrayExpression:removeTrack
f20895,VariableDeclarator:createOffer
f20896,CallExpression:selectionEnd
f20897,Property:alternate
f20898,CallExpression:exclusive
f20899,BinaryExpression:DOMStringMap
f20900,Literal:encoding
f20901,ReturnStatement:compact
f20902,ArrowFunctionExpression:poster
f20903,ArrayExpression:revokeObjectURL
f20904,UnaryExpression:install
f20905,BinaryExpression:prepend
f20906,ConditionalExpression:for
f20907,MemberExpression:vertexAttrib3fv
f20908,AssignmentExpression:confirm
f20909,FunctionDeclaration:valueAsDate
f20910,AssignmentExpression:observer
f20911,NewExpression:images
f20912,FunctionExpression:dragend
f20913,Identifier:ondblclick
f20914,SwitchCase:maximize
f20915,BinaryExpression:shippingType
f20916,Identifier:createScriptProcessor
f20917,Literal:tagLength
f20918,Literal:saltLength
f20919,CallExpression:auto
f20920,ArrayExpression:codecs
f20921,FunctionExpression:suffix
f20922,UnaryExpression:FileReader
f20923,IfStatement:submit
f20924,BinaryExpression:ctx
f20925,AssignmentExpression:formtarget
f20926,Property:LINEAR_MIPMAP_NEAREST
f20927,Identifier:mozilla
f20928,Literal:play
f20929,ConditionalExpression:radius
f20930,ArrayExpression:HIERARCHY_REQUEST_ERR
f20931,MemberExpression:cancelable
f20932,MemberExpression:getTags
f20933,ReturnStatement:getParameters
f20934,ConditionalExpression:areas
f20935,SequenceExpression:ReadableStreamDefaultController
f20936,CallExpression:isEnabled
f20937,FunctionDeclaration:border
f20938,IfStatement:dataTransfer
f20939,Identifier:DocumentFragment
f20940,Identifier:inherit
f20941,MemberExpression:NUMBER
f20942,CallExpression:region
f20943,ConditionalExpression:linear
f20944,Identifier:FocusEvent
f20945,CallExpression:receiverId
f20946,MethodDefinition:reset
f20947,MemberExpression:xmlVersion
f20948,Property:String
f20949,MemberExpression:extractable
f20950,LogicalExpression:recording
f20951,CallExpression:unit
f20952,MemberExpression:denied
f20953,AssignmentExpression:playState
f20954,VariableDeclarator:valign
f20955,Identifier:not
f20956,Identifier:serviceURI
f20957,Identifier:topOrigin
f20958,CallExpression:onpause
f20959,Property:compressedTexImage2D
f20960,Identifier:deleteDatabase
f20961,SwitchCase:login
f20962,MemberExpression:relay
f20963,MemberExpression:iframe
f20964,FunctionExpression:maxBitrate
f20965,ArrayExpression:soundstart
f20966,Identifier:maxBitrate
f20967,ConditionalExpression:if
f20968,ConditionalExpression:TouchEvent
f20969,Property:getCurrentTime
f20970,FunctionExpression:__lookupGetter__
f20971,AssignmentExpression:mozfullscreenerror
f20972,ArrayExpression:ongotpointercapture
f20973,FunctionDeclaration:unobserve
f20974,FunctionDeclaration:nextSibling
f20975,Identifier:scrollRestoration
f20976,ArrayExpression:localDescription
f20977,FunctionExpression:objectStores
f20978,Identifier:initKeyboardEvent
f20979,Literal:screenY
f20980,MemberExpression:setDragImage
f20981,VariableDeclarator:fenceSync
f20982,Literal:velocityX
f20983,BinaryExpression:scrolling
f20984,ConditionalExpression:setInterval
f20985,CallExpression:versionchange
f20986,ArrayExpression:apply
f20987,Property:vertexAttrib1fv
f20988,Property:innerHeight
f20989,VariableDeclarator:foo
f20990,Literal:enableVertexAttribArray
f20991,IfStatement:rem
f20992,VariableDeclarator:midi
f20993,Literal:generateRequest
f20994,Property:short
f20995,Identifier:lowpass
f20996,MemberExpression:EXT_disjoint_timer_query_webgl2
f20997,Property:continuous
f20998,ArrayExpression:NodeList
f20999,FunctionExpression:connected
f21000,Identifier:HTMLCanvasElement
f21001,FunctionDeclaration:cy
f21002,ArrayExpression:pointerup
f21003,CallExpression:DOMSubtreeModified
f21004,SwitchCase:username
f21005,CallExpression:visa
f21006,MemberExpression:visa
f21007,IfStatement:mimeTypes
f21008,NewExpression:tracker
f21009,ConditionalExpression:productName
f21010,AssignmentExpression:INVALID_CHARACTER_ERR
f21011,Property:relayProtocol
f21012,FunctionExpression:opened
f21013,Identifier:tabStop
f21014,ConditionalExpression:credential
f21015,Literal:activate
f21016,AssignmentExpression:caches
f21017,Identifier:deleteRenderbuffer
f21018,ArrayExpression:password
f21019,Property:atop
f21020,ReturnStatement:devicePixelRatio
f21021,BinaryExpression:frames
f21022,Literal:DOMTokenList
f21023,ConditionalExpression:level
f21024,Literal:TYPE_NAVIGATE
f21025,MemberExpression:MediaDevices
f21026,ReturnStatement:Rect
f21027,UnaryExpression:format
f21028,Identifier:port2
f21029,BinaryExpression:down
f21030,ObjectPattern:init
f21031,BinaryExpression:interval
f21032,Literal:getElementsByName
f21033,MemberExpression:redirectStart
f21034,Literal:maxBitrate
f21035,SwitchCase:level
f21036,ReturnStatement:cssFloat
f21037,AssignmentExpression:keyboard
f21038,ArrayExpression:verify
f21039,MemberExpression:meetOrSlice
f21040,ConditionalExpression:currentState
f21041,ConditionalExpression:SyntaxError
f21042,IfStatement:openWindow
f21043,BinaryExpression:pageXOffset
f21044,CallExpression:MSCSSMatrix
f21045,BinaryExpression:withCredentials
f21046,Identifier:darken
f21047,UnaryExpression:boundary
f21048,MemberExpression:wheelDeltaX
f21049,LogicalExpression:parse
f21050,SwitchCase:pageX
f21051,FunctionDeclaration:releaseEvents
f21052,BinaryExpression:order
f21053,ForInStatement:profile
f21054,LogicalExpression:unique
f21055,MemberExpression:WorkerGlobalScope
f21056,FunctionExpression:modify
f21057,Literal:requiredExtensions
f21058,Literal:tHead
f21059,ConditionalExpression:hashchange
f21060,ArrayExpression:documentElement
f21061,BinaryExpression:playbackRate
f21062,AssignmentExpression:canPlayType
f21063,MemberExpression:maxMessageSize
f21064,Property:HTMLObjectElement
f21065,IfStatement:oldVersion
f21066,ReturnStatement:offline
f21067,LogicalExpression:stream
f21068,ConditionalExpression:scrolling
f21069,VariableDeclarator:allowFullScreen
f21070,VariableDeclarator:RTCIceCandidate
f21071,ReturnStatement:online
f21072,NewExpression:Node
f21073,FunctionExpression:AnimationEvent
f21074,ConditionalExpression:recipient
f21075,UnaryExpression:onshow
f21076,FunctionExpression:bottom
f21077,CallExpression:HTMLIFrameElement
f21078,MemberExpression:tooltip
f21079,MemberExpression:deselectAll
f21080,Property:alert
f21081,ConditionalExpression:continue
f21082,ArrayExpression:initMouseEvent
f21083,CallExpression:onstarted
f21084,VariableDeclarator:deleteCell
f21085,Identifier:compressedTexImage3D
f21086,NewExpression:accept
f21087,NewExpression:ReportingObserver
f21088,ArrayExpression:reportValidity
f21089,CallExpression:TransitionEvent
f21090,ReturnStatement:Canvas
f21091,Identifier:resultIndex
f21092,VariableDeclarator:compressedTexImage3D
f21093,BinaryExpression:TouchList
f21094,LogicalExpression:collection
f21095,FunctionDeclaration:contentRect
f21096,ReturnStatement:method
f21097,Literal:onmousewheel
f21098,Literal:stitch
f21099,SwitchCase:db
f21100,ConditionalExpression:itemValue
f21101,BinaryExpression:tag
f21102,AssignmentExpression:root
f21103,BinaryExpression:exitFullscreen
f21104,IfStatement:accept
f21105,Identifier:iceConnectionState
f21106,ReturnStatement:function
f21107,MemberExpression:inverse
f21108,ForInStatement:url
f21109,ReturnStatement:Option
f21110,FunctionDeclaration:promise
f21111,VariableDeclarator:sourceclose
f21112,ReturnStatement:Coordinates
f21113,ArrayExpression:Message
f21114,LogicalExpression:left
f21115,FunctionExpression:endTime
f21116,LabeledStatement:loop
f21117,AssignmentExpression:down
f21118,BinaryExpression:Body
f21119,Identifier:validCountries
f21120,ReturnStatement:DOMParser
f21121,CallExpression:displayId
f21122,FunctionDeclaration:divisor
f21123,MethodDefinition:response
f21124,CallExpression:clientLeft
f21125,ArrayExpression:fallback
f21126,MemberExpression:COMPRESSED_RGBA_PVRTC_4BPPV1_IMG
f21127,FunctionExpression:files
f21128,Literal:onbeforeinstallprompt
f21129,ArrayExpression:touch
f21130,LogicalExpression:sdp
f21131,CallExpression:advance
f21132,Property:containerId
f21133,Property:arc
f21134,MemberExpression:HTMLMetaElement
f21135,AssignmentExpression:as
f21136,Property:eme
f21137,NewExpression:canplaythrough
f21138,ArrowFunctionExpression:title
f21139,LogicalExpression:lower
f21140,SwitchCase:orientationchange
f21141,CallExpression:DOMCharacterDataModified
f21142,FunctionExpression:progress
f21143,FunctionDeclaration:productName
f21144,MemberExpression:char
f21145,VariableDeclarator:lastElementChild
f21146,VariableDeclarator:fileName
f21147,AssignmentPattern:Event
f21148,VariableDeclarator:Position
f21149,ClassDeclaration:Event
f21150,ForInStatement:done
f21151,SwitchCase:artwork
f21152,CallExpression:mediaSession
f21153,ConditionalExpression:Event
f21154,Literal:rotationAngle
f21155,VariableDeclarator:px
f21156,SwitchCase:lower
f21157,ArrayExpression:ondragleave
f21158,ReturnStatement:Element
f21159,Property:Notation
f21160,LogicalExpression:defaultView
f21161,MemberExpression:tel
f21162,UnaryExpression:imageSmoothingEnabled
f21163,FunctionExpression:transform
f21164,VariableDeclarator:login
f21165,SwitchCase:PT
f21166,ArrayExpression:webdriver
f21167,IfStatement:getRandomValues
f21168,Literal:ononline
f21169,CallExpression:setScale
f21170,ReturnStatement:addEvent
f21171,ConditionalExpression:msExitFullscreen
f21172,MemberExpression:ValidityState
f21173,CallExpression:pointerdown
f21174,Identifier:queryCounterEXT
f21175,SwitchCase:ratechange
f21176,MemberExpression:onpointermove
f21177,AssignmentExpression:SpeechRecognition
f21178,ConditionalExpression:loop
f21179,SwitchStatement:left
f21180,ForInStatement:channel
f21181,Property:dragend
f21182,Identifier:Comment
f21183,BinaryExpression:pname
f21184,BinaryExpression:ratio
f21185,FunctionDeclaration:TextEncoder
f21186,ArrowFunctionExpression:parent
f21187,BinaryExpression:oldURL
f21188,BinaryExpression:vpn
f21189,Identifier:col
f21190,ConditionalExpression:challenge
f21191,Property:parseFromString
f21192,BinaryExpression:priority
f21193,WithStatement:data
f21194,MemberExpression:bindAttribLocation
f21195,BinaryExpression:VRDisplay
f21196,CallExpression:RTCSessionDescription
f21197,SwitchStatement:spacing
f21198,Identifier:onbounce
f21199,LogicalExpression:not
f21200,VariableDeclarator:gbk
f21201,UpdateExpression:moveBy
f21202,ThrowStatement:ERROR
f21203,FunctionDeclaration:ByteString
f21204,ArrayExpression:cache
f21205,Property:before
f21206,VariableDeclarator:height
f21207,ReturnStatement:axis
f21208,UnaryExpression:DOMRectReadOnly
f21209,Literal:getTransformFeedbackVarying
f21210,Property:domContentLoadedEventEnd
f21211,LogicalExpression:paint
f21212,MemberExpression:options
f21213,Identifier:maxChannelCount
f21214,Literal:WEBVTT
f21215,Property:frameType
f21216,AssignmentExpression:NotAllowedError
f21217,Identifier:AudioContext
f21218,LogicalExpression:public
f21219,Literal:lastChance
f21220,Identifier:addRule
f21221,Property:shadowColor
f21222,BinaryExpression:onconnect
f21223,MemberExpression:presentation
f21224,Property:cues
f21225,Property:unmute
f21226,SwitchCase:async
f21227,ReturnStatement:unregister
f21228,VariableDeclarator:never
f21229,MemberExpression:pause
f21230,Property:vertexAttrib3f
f21231,Property:maxChannels
f21232,Literal:numberValue
f21233,MemberExpression:redirect
f21234,UnaryExpression:PerformanceResourceTiming
f21235,Property:SHOW_ENTITY
f21236,SwitchCase:saturate
f21237,CallExpression:print
f21238,ConditionalExpression:precision
f21239,Identifier:setLineCap
f21240,CallExpression:classList
f21241,Identifier:timelineTime
f21242,BinaryExpression:isContentEditable
f21243,MethodDefinition:write
f21244,MemberExpression:loadend
f21245,VariableDeclarator:fileSize
f21246,TemplateLiteral:attr
f21247,NewExpression:PseudoElement
f21248,SequenceExpression:all
f21249,UnaryExpression:HTMLEmbedElement
f21250,SwitchStatement:from
f21251,Identifier:handleEvent
f21252,Literal:CLOSE_NORMAL
f21253,CallExpression:marginWidth
f21254,VariableDeclarator:Counter
f21255,ArrayExpression:firstChild
f21256,Identifier:MEDIA_ERR_ABORTED
f21257,BinaryExpression:currentEvent
f21258,MemberExpression:HTMLSlotElement
f21259,Property:progress
f21260,BinaryExpression:changeType
f21261,CallExpression:transportId
f21262,UnaryExpression:view
f21263,FunctionDeclaration:cloneRange
f21264,CallExpression:seekable
f21265,AssignmentExpression:suffixes
f21266,Identifier:ms
f21267,Literal:onmspointerenter
f21268,AssignmentPattern:source
f21269,Literal:voice
f21270,FunctionDeclaration:rtl
f21271,IfStatement:stream
f21272,ArrowFunctionExpression:frame
f21273,SwitchStatement:dst
f21274,SwitchCase:ReadableStream
f21275,CallExpression:privateKey
f21276,NewExpression:IndexSizeError
f21277,MemberExpression:linearVelocity
f21278,VariableDeclarator:applicationCache
f21279,MemberExpression:sourceBuffer
f21280,ArrayExpression:isContentEditable
f21281,AssignmentExpression:errorCallback
f21282,UnaryExpression:basic
f21283,FunctionExpression:numOctaves
f21284,IfStatement:loop
f21285,ArrayExpression:ic
f21286,BinaryExpression:onkeyup
f21287,MemberExpression:blockedURI
f21288,ArrayExpression:languageCode
f21289,MemberExpression:delete
f21290,SwitchCase:reports
f21291,ArrayExpression:caretPositionFromPoint
f21292,ArrayExpression:slot
f21293,Literal:chOff
f21294,ArrayExpression:cancelable
f21295,ForInStatement:id
f21296,UnaryExpression:effect
f21297,Literal:mouseleave
f21298,ReturnStatement:encrypt
f21299,CallExpression:cuechange
f21300,SwitchStatement:origin
f21301,Property:videoCapabilities
f21302,Literal:truespeed
f21303,VariableDeclarator:layerX
f21304,MemberExpression:IMPORT_RULE
f21305,CallExpression:onvolumechange
f21306,ArrayExpression:createOffer
f21307,ReturnStatement:assert
f21308,UnaryExpression:profile
f21309,ReturnStatement:foo
f21310,SwitchStatement:number
f21311,Literal:amplitude
f21312,VariableDeclarator:scope
f21313,CallExpression:NetworkInformation
f21314,ArrayExpression:altitude
f21315,Property:currentTranslate
f21316,Identifier:SVGFontFaceSrcElement
f21317,BinaryExpression:texImage2D
f21318,FunctionDeclaration:pageLeft
f21319,MemberExpression:selectConfiguration
f21320,Property:meet
f21321,NewExpression:responseText
f21322,FunctionExpression:sign
f21323,SequenceExpression:x2
f21324,ForInStatement:alert
f21325,CallExpression:Extendable
f21326,MethodDefinition:sendBeacon
f21327,Literal:follow
f21328,Identifier:album
f21329,Property:charCodeAt
f21330,CallExpression:pulse
f21331,FunctionExpression:Node
f21332,Property:viewport
f21333,SwitchCase:compact
f21334,VariableDeclarator:self
f21335,BinaryExpression:createMediaStreamSource
f21336,MethodDefinition:select
f21337,FunctionDeclaration:scrollIntoView
f21338,NewExpression:Entry
f21339,Identifier:createSVGPoint
f21340,CallExpression:storeName
f21341,Identifier:WindowClient
f21342,ArrayExpression:closeMessage
f21343,Literal:redirectCount
f21344,Literal:HTMLButtonElement
f21345,ArrayExpression:scrollIntoView
f21346,IfStatement:crypto
f21347,SwitchCase:which
f21348,Identifier:onselectstart
f21349,Identifier:internalformat
f21350,LogicalExpression:element
f21351,SequenceExpression:delete
f21352,Identifier:timeEnd
f21353,ArrayExpression:onselectionchange
f21354,CallExpression:pixels
f21355,LogicalExpression:deltaX
f21356,MemberExpression:PageTransitionEvent
f21357,Property:XDomainRequest
f21358,ArrayExpression:generateKey
f21359,CallExpression:clearInterval
f21360,Property:fatal
f21361,FunctionExpression:openWindow
f21362,BinaryExpression:onmessage
f21363,ReturnStatement:rad
f21364,VariableDeclarator:prototype
f21365,CallExpression:warn
f21366,Identifier:createDTMFSender
f21367,FunctionExpression:any
f21368,VariableDeclarator:replace
f21369,MemberExpression:userproximity
f21370,ReturnStatement:clientWidth
f21371,VariableDeclarator:booleanValue
f21372,VariableDeclarator:include
f21373,Property:LINEAR_MIPMAP_LINEAR
f21374,Literal:transformToDocument
f21375,ConditionalExpression:home
f21376,Property:loadstart
f21377,AssignmentExpression:hashchange
f21378,ReturnStatement:mm
f21379,BinaryExpression:oldVersion
f21380,VariableDeclarator:turbulence
f21381,ReturnStatement:maxValue
f21382,Identifier:autoplay
f21383,NewExpression:visibilitychange
f21384,ConditionalExpression:byteLength
f21385,AssignmentPattern:type
f21386,ConditionalExpression:contains
f21387,Identifier:alternate
f21388,UnaryExpression:requestFileSystem
f21389,Property:SVGFEConvolveMatrixElement
f21390,UnaryExpression:onstart
f21391,BinaryExpression:events
f21392,LogicalExpression:fx
f21393,MethodDefinition:request
f21394,Identifier:yOrient
f21395,BinaryExpression:requestAnimationFrame
f21396,BinaryExpression:transferSize
f21397,MemberExpression:vendorSub
f21398,BinaryExpression:PositionSensorVRDevice
f21399,MemberExpression:TaskAttributionTiming
f21400,Identifier:setOrientation
f21401,AssignmentExpression:boundary
f21402,Property:window
f21403,FunctionExpression:rules
f21404,CallExpression:noValidate
f21405,VariableDeclarator:clientY
f21406,Identifier:stencilOpSeparate
f21407,VariableDeclarator:stopPropagation
f21408,BinaryExpression:hash
f21409,FunctionDeclaration:transition
f21410,SequenceExpression:unit
f21411,AssignmentExpression:synth
f21412,Property:PushSubscription
f21413,NewExpression:signal
f21414,VariableDeclarator:w3
f21415,Property:yoffset
f21416,UnaryExpression:appName
f21417,Literal:requireInteraction
f21418,NewExpression:RGBColor
f21419,BinaryExpression:mediaQueryList
f21420,ConditionalExpression:hidden
f21421,NewExpression:ready
f21422,UnaryExpression:HTMLTableCellElement
f21423,NewExpression:sx
f21424,AssignmentExpression:speed
f21425,AssignmentExpression:reports
f21426,ClassBody:constructor
f21427,ConditionalExpression:upgrade
f21428,FunctionDeclaration:sortable
f21429,VariableDeclarator:arrayBuffer
f21430,CallExpression:HTMLModElement
f21431,UnaryExpression:Object
f21432,UnaryExpression:range
f21433,FunctionExpression:matches
f21434,Property:suspend
f21435,SwitchStatement:pathname
f21436,Property:getAllKeys
f21437,VariableDeclarator:in1
f21438,VariableDeclarator:iterator
f21439,ReturnStatement:Math
f21440,CallExpression:outerWidth
f21441,CallExpression:RadioNodeList
f21442,MemberExpression:mousedown
f21443,FunctionExpression:permission
f21444,ArrayExpression:NotFoundError
f21445,LogicalExpression:timeRemaining
f21446,Literal:readAsBinaryString
f21447,Identifier:desiredSize
f21448,ArrayExpression:twist
f21449,CallExpression:modify
f21450,ForStatement:id
f21451,FunctionDeclaration:productId
f21452,SwitchCase:onmousemove
f21453,CallExpression:rp
f21454,Identifier:maxValue
f21455,ConditionalExpression:MEDIA_ERR_DECODE
f21456,ConditionalExpression:join
f21457,FunctionExpression:json
f21458,CallExpression:timeout
f21459,VariableDeclarator:setStart
f21460,ConditionalExpression:click
f21461,MemberExpression:getEntriesByType
f21462,FunctionExpression:setLineCap
f21463,Property:maxDecibels
f21464,Property:WebSocket
f21465,BinaryExpression:SVGTextElement
f21466,Identifier:registerProtocolHandler
f21467,Property:beginElement
f21468,VariableDeclarator:mediaQueryList
f21469,NewExpression:popup
f21470,FunctionExpression:setScale
f21471,Identifier:MIDIMessageEvent
f21472,ReturnStatement:reversed
f21473,Identifier:operator
f21474,MemberExpression:mode
f21475,BinaryExpression:oversample
f21476,VariableDeclarator:db
f21477,CallExpression:dump
f21478,VariableDeclarator:Geolocation
f21479,FunctionExpression:connections
f21480,Literal:createImageData
f21481,VariableDeclarator:onblur
f21482,VariableDeclarator:getActiveUniformBlockParameter
f21483,FunctionDeclaration:onfocus
f21484,MemberExpression:withCredentials
f21485,Literal:gatt
f21486,CallExpression:characteristic
f21487,FunctionExpression:getSettings
f21488,CallExpression:composite
f21489,Property:getEntries
f21490,LogicalExpression:exit
f21491,FunctionExpression:requestData
f21492,Property:tracker
f21493,AssignmentExpression:selectionEnd
f21494,UnaryExpression:touch
f21495,BinaryExpression:loadedmetadata
f21496,ArrayExpression:BlobBuilder
f21497,UnaryExpression:importScripts
f21498,VariableDeclarator:bottom
f21499,CallExpression:enqueueTask
f21500,FunctionDeclaration:moveLeft
f21501,ArrayExpression:gl_FragDepthEXT
f21502,SwitchCase:variant
f21503,VariableDeclarator:drawImage
f21504,FunctionExpression:sorted
f21505,ArrayExpression:inputBuffer
f21506,Property:createFramebuffer
f21507,FunctionDeclaration:wheel
f21508,BinaryExpression:clientLeft
f21509,Property:broadcast
f21510,Identifier:OES_texture_half_float
f21511,BinaryExpression:namedItem
f21512,MemberExpression:voiceURI
f21513,Identifier:localCandidateId
f21514,ConditionalExpression:border
f21515,Property:oncancel
f21516,Literal:NONE
f21517,Property:pname
f21518,IfStatement:devicePixelRatio
f21519,SwitchCase:entities
f21520,SwitchCase:Uint16Array
f21521,Property:behavior
f21522,ArrayExpression:scrollTo
f21523,Identifier:ellipse
f21524,IfStatement:Promise
f21525,Literal:dx
f21526,Property:MediaKeySession
f21527,AssignmentExpression:unwatch
f21528,LogicalExpression:fill
f21529,Property:localName
f21530,TemplateElement:fetch
f21531,Identifier:InstallTrigger
f21532,CallExpression:accessibility
f21533,Literal:link
f21534,FunctionDeclaration:listener
f21535,CallExpression:transferSize
f21536,CallExpression:log
f21537,Identifier:img
f21538,UnaryExpression:stretch
f21539,Literal:External
f21540,FunctionExpression:NavigatorGeolocation
f21541,FunctionExpression:bgColor
f21542,IfStatement:statusText
f21543,CallExpression:javascript
f21544,ConditionalExpression:silent
f21545,BinaryExpression:fireEvent
f21546,CallExpression:getAsString
f21547,VariableDeclarator:protocol
f21548,Literal:ErrorEvent
f21549,MemberExpression:yoffset
f21550,Property:trans1
f21551,MemberExpression:failed
f21552,Literal:scale
f21553,FunctionDeclaration:ms
f21554,BinaryExpression:PING
f21555,AssignmentPattern:window
f21556,UnaryExpression:Web
f21557,CallExpression:stencilOpSeparate
f21558,VariableDeclarator:items
f21559,SwitchCase:continuous
f21560,Identifier:NotSupportedError
f21561,CallExpression:createShadowRoot
f21562,IfStatement:attr
f21563,CallExpression:timeRemaining
f21564,MethodDefinition:events
f21565,Literal:blockedURI
f21566,AssignmentExpression:nested
f21567,Identifier:loadend
f21568,Identifier:inputType
f21569,FunctionExpression:margin
f21570,FunctionExpression:multiply
f21571,Identifier:level
f21572,Literal:requestPointerLock
f21573,AssignmentExpression:WebGL2
f21574,ArrayExpression:handleMove
f21575,Identifier:setConfiguration
f21576,Identifier:lastElementChild
f21577,CallExpression:TransformStream
f21578,ArrayExpression:objectStore
f21579,Identifier:pointercancel
f21580,IfStatement:ltr
f21581,UpdateExpression:security
f21582,CallExpression:selectorText
f21583,Literal:WrongDocumentError
f21584,SequenceExpression:charCode
f21585,Literal:addSourceBuffer
f21586,Literal:redirectStart
f21587,ArrayExpression:deriveKey
f21588,VariableDeclarator:class
f21589,Identifier:NOT_ALLOWED_ERR
f21590,Identifier:HTMLAudioElement
f21591,UnaryExpression:webcrypto
f21592,IfStatement:productVersion
f21593,IfStatement:lower
f21594,Identifier:fileName
f21595,AssignmentPattern:decode
f21596,MethodDefinition:registration
f21597,Property:update
f21598,SwitchCase:rect
f21599,AssignmentExpression:channels
f21600,WhileStatement:matches
f21601,BinaryExpression:onkeypress
f21602,Identifier:execCommand
f21603,VariableDeclarator:readAsArrayBuffer
f21604,FunctionExpression:reply
f21605,LogicalExpression:declare
f21606,AssignmentExpression:MEDIA_ERR_ABORTED
f21607,ConditionalExpression:requestIdleCallback
f21608,MemberExpression:filter
f21609,Identifier:RG16F
f21610,Identifier:hh
f21611,MemberExpression:availWidth
f21612,ReturnStatement:configuration
f21613,NewExpression:expiration
f21614,LogicalExpression:silent
f21615,NewExpression:requestId
f21616,Identifier:maxFramerate
f21617,CallExpression:tag
f21618,FunctionExpression:characters
f21619,FunctionExpression:ResizeObserver
f21620,UnaryExpression:referrer
f21621,AssignmentExpression:embed
f21622,Property:shaderSource
f21623,ReturnStatement:mouseover
f21624,Identifier:fatal
f21625,Literal:nextSibling
f21626,UnaryExpression:anchors
f21627,ArrayExpression:selectedIndex
f21628,BinaryExpression:play
f21629,CallExpression:sub
f21630,Identifier:ctrl
f21631,Identifier:locale
f21632,ArrowFunctionExpression:address
f21633,CallExpression:webglcontextlost
f21634,AssignmentExpression:requestId
f21635,CallExpression:InvalidStateError
f21636,BinaryExpression:repeat
f21637,Property:inactive
f21638,BinaryExpression:save
f21639,SequenceExpression:share
f21640,MemberExpression:fonts
f21641,CallExpression:setLineDash
f21642,MethodDefinition:read
f21643,MemberExpression:cssText
f21644,Literal:label
f21645,Literal:fullscreenchange
f21646,MemberExpression:release
f21647,MemberExpression:channel
f21648,VariableDeclarator:upperBound
f21649,SwitchCase:gamma
f21650,WhileStatement:dir
f21651,Literal:onresult
f21652,LogicalExpression:Console
f21653,BinaryExpression:buttons
f21654,IfStatement:animate
f21655,BinaryExpression:code
f21656,MemberExpression:offsetX
f21657,AssignmentExpression:exponent
f21658,NewExpression:frequency
f21659,ConditionalExpression:duration
f21660,AssignmentExpression:middle
f21661,MemberExpression:gathering
f21662,Property:keepalive
f21663,SwitchCase:Image
f21664,AssignmentExpression:crossOrigin
f21665,SwitchCase:checkbox
f21666,AssignmentExpression:encode
f21667,BinaryExpression:PopStateEvent
f21668,LogicalExpression:salt
f21669,CallExpression:DOMString
f21670,LogicalExpression:ic
f21671,CallExpression:statusbar
f21672,VariableDeclarator:assert
f21673,Literal:userLanguage
f21674,ArrayExpression:ideographic
f21675,Literal:responseXML
f21676,FunctionDeclaration:innerText
f21677,Property:head
f21678,Literal:HTMLTableColElement
f21679,MemberExpression:Netscape
f21680,SwitchCase:MutationObserver
f21681,FunctionDeclaration:handleEnd
f21682,ConditionalExpression:fillText
f21683,MemberExpression:minlength
f21684,FunctionExpression:type
f21685,Identifier:hasFocus
f21686,Literal:vspace
f21687,MemberExpression:LinkStyle
f21688,ConditionalExpression:fileSize
f21689,ArrayExpression:disabled
f21690,ArrayExpression:SVGTransformList
f21691,VariableDeclarator:selectNodeContents
f21692,FunctionExpression:getQueryParameter
f21693,Property:shippingAddress
f21694,ArrayExpression:mediaSession
f21695,SequenceExpression:sorted
f21696,CallExpression:HTMLAnchorElement
f21697,AssignmentExpression:sender
f21698,Identifier:portNumber
f21699,Property:moveTo
f21700,NewExpression:memory
f21701,CallExpression:m34
f21702,VariableDeclarator:POST
f21703,CallExpression:Netscape
f21704,BinaryExpression:textAlign
f21705,MemberExpression:createTreeWalker
f21706,ArrayExpression:track
f21707,NewExpression:loadstart
f21708,ConditionalExpression:onunhandledrejection
f21709,UnaryExpression:mozPaintCount
f21710,VariableDeclarator:History
f21711,NewExpression:Float64Array
f21712,FunctionExpression:online
f21713,Literal:isPrimary
f21714,Identifier:RTCStatsReport
f21715,VariableDeclarator:stroke
f21716,Property:scriptURL
f21717,CallExpression:HTMLIframeElement
f21718,NewExpression:onstatechange
f21719,ConditionalExpression:mozMatchesSelector
f21720,MemberExpression:pointsOfInterest
f21721,ReturnStatement:exit
f21722,Literal:onpointerenter
f21723,UpdateExpression:height
f21724,Property:RTCDataChannel
f21725,MemberExpression:dblclick
f21726,WhileStatement:result
f21727,Identifier:PaymentRequestUpdateEvent
f21728,Literal:ii
f21729,NewExpression:VideoTrack
f21730,FunctionDeclaration:number
f21731,AssignmentExpression:succeeded
f21732,SwitchCase:sx
f21733,ArrayExpression:unlock
f21734,FunctionDeclaration:DataTransfer
f21735,ArrayExpression:HTMLMapElement
f21736,Identifier:controls
f21737,BinaryExpression:XSLTProcessor
f21738,MemberExpression:remove
f21739,SwitchCase:success
f21740,MemberExpression:createSVGPathSegCurvetoCubicSmoothRel
f21741,CallExpression:unhandledrejection
f21742,SwitchCase:domain
f21743,SwitchCase:webvtt
f21744,Identifier:endContainer
f21745,MemberExpression:grammars
f21746,MemberExpression:addtrack
f21747,Property:mspointerup
f21748,BinaryExpression:ii
f21749,ConditionalExpression:_UNKNOWN
f21750,Identifier:cuechange
f21751,Literal:oninvalid
f21752,FunctionDeclaration:sentences
f21753,SwitchCase:applets
f21754,ArrayExpression:back_forward
f21755,UnaryExpression:ReportingObserver
f21756,FunctionDeclaration:summary
f21757,MemberExpression:clearMarks
f21758,CallExpression:pageXOffset
f21759,Identifier:shippingOption
f21760,ExpressionStatement:contenteditable
f21761,ArrayExpression:timing
f21762,Identifier:patternTransform
f21763,BinaryExpression:transport
f21764,Property:vrdisplayactivate
f21765,MemberExpression:login
f21766,Literal:channelCount
f21767,CallExpression:Method
f21768,CallExpression:beforeinput
f21769,Property:fileName
f21770,CallExpression:channel
f21771,LogicalExpression:XMLHttpRequestUpload
f21772,Identifier:mozSetup
f21773,Property:dom
f21774,Property:Option
f21775,Literal:webkitGetUserMedia
f21776,AssignmentExpression:location
f21777,VariableDeclarator:hasStorageAccess
f21778,AssignmentExpression:loopEnd
f21779,BinaryExpression:PushManager
f21780,BinaryExpression:Document
f21781,ConditionalExpression:pointermove
f21782,ForStatement:delete
f21783,Property:BeforeInstallPromptEvent
f21784,LogicalExpression:VTTCue
f21785,Identifier:onpointerdown
f21786,Literal:vertexAttribI4i
f21787,AssignmentPattern:right
f21788,MemberExpression:URLString
f21789,Literal:execCommand
f21790,NewExpression:Map
f21791,Property:textarea
f21792,VariableDeclarator:Performance
f21793,CallExpression:capabilities
f21794,MethodDefinition:services
f21795,Property:MSGestureChange
f21796,Literal:enctype
f21797,ArrayExpression:TYPE_MISMATCH_ERR
f21798,LogicalExpression:continuous
f21799,LogicalExpression:step
f21800,Literal:PaymentRequest
f21801,UpdateExpression:loaded
f21802,Literal:textarea
f21803,CallExpression:speak
f21804,Identifier:sourceCapabilities
f21805,ArrayExpression:patternUnits
f21806,ArrayExpression:DOMException
f21807,ArrayExpression:serverTiming
f21808,Property:ScriptProcessorNode
f21809,NewExpression:watch
f21810,Literal:msthumbnailclick
f21811,ArrayExpression:desiredSize
f21812,Literal:forward
f21813,Identifier:dataset
f21814,AssignmentExpression:reduction
f21815,Literal:defaultPrevented
f21816,BinaryExpression:pad
f21817,ReturnStatement:fill
f21818,AssignmentExpression:percent
f21819,FunctionDeclaration:Rect
f21820,NewExpression:commandType
f21821,MethodDefinition:handler
f21822,BinaryExpression:city
f21823,Literal:XDomainRequest
f21824,FunctionExpression:XMLHttpRequest
f21825,Identifier:accept_languages
f21826,Identifier:link
f21827,ConditionalExpression:pageshow
f21828,ConditionalExpression:ic
f21829,MemberExpression:unknown
f21830,ArrayExpression:scrollMaxY
f21831,Property:snapToLines
f21832,Literal:hash
f21833,VariableDeclarator:finish
f21834,FunctionExpression:readOnly
f21835,Literal:uniform1ui
f21836,Property:createLinearGradient
f21837,ArrayExpression:Experimental
f21838,VariableDeclarator:middle
f21839,LogicalExpression:security
f21840,Literal:createTransformFeedback
f21841,Literal:scrolledToEnd
f21842,Property:deleteRule
f21843,UnaryExpression:HTMLOListElement
f21844,AssignmentExpression:integrity
f21845,Literal:commonAncestorContainer
f21846,Literal:Web
f21847,IfStatement:touchstart
f21848,AssignmentExpression:addAll
f21849,Identifier:SVGStylable
f21850,VariableDeclarator:frameElement
f21851,Property:toString
f21852,FunctionDeclaration:link
f21853,CallExpression:Uint8Array
f21854,Identifier:Uint8ClampedArray
f21855,Property:MediaSource
f21856,FunctionDeclaration:attachment
f21857,NewExpression:stop
f21858,FunctionDeclaration:json
f21859,VariableDeclarator:rel
f21860,BinaryExpression:clientY
f21861,IfStatement:ctx
f21862,IfStatement:navigator
f21863,VariableDeclarator:resource
f21864,Literal:setActionHandler
f21865,VariableDeclarator:Worker
f21866,SwitchCase:error
f21867,SwitchCase:done
f21868,SwitchCase:collapsed
f21869,CatchClause:rp
f21870,BinaryExpression:async
f21871,UnaryExpression:crypto
f21872,ConditionalExpression:worker
f21873,MemberExpression:IDBFactory
f21874,LogicalExpression:storage
f21875,Identifier:isRenderbuffer
f21876,Identifier:MediaCapabilities
f21877,NewExpression:range
f21878,Property:onsuspend
f21879,CallExpression:FileReader
f21880,FunctionExpression:battery
f21881,Literal:TextDecoder
f21882,ReturnStatement:m24
f21883,BinaryExpression:show
f21884,ArrayExpression:ENTITY_NODE
f21885,AssignmentExpression:windowState
f21886,ArrayExpression:crossorigin
f21887,Identifier:href
f21888,MemberExpression:oninactive
f21889,MemberExpression:capabilities
f21890,AssignmentExpression:scrollLeft
f21891,SwitchCase:grad
f21892,BinaryExpression:amex
f21893,IfStatement:clearColor
f21894,MemberExpression:snapshotItem
f21895,FunctionExpression:next
f21896,Literal:SVGSymbolElement
f21897,ArrayExpression:WEBGL_debug_shaders
f21898,MemberExpression:observe
f21899,FunctionExpression:yes
f21900,SwitchCase:sessionId
f21901,VariableDeclarator:proximity
f21902,MemberExpression:Lock
f21903,ConditionalExpression:webgl2
f21904,Identifier:externalResourcesRequired
f21905,Property:PROCESSING_INSTRUCTION_NODE
f21906,AssignmentExpression:deltaX
f21907,NewExpression:timeupdate
f21908,AssignmentExpression:encrypted
f21909,Identifier:MediaQueryListEvent
f21910,FunctionDeclaration:charCode
f21911,ArrowFunctionExpression:attr
f21912,BinaryExpression:function
f21913,VariableDeclarator:vendorID
f21914,MemberExpression:referrer
f21915,Literal:core
f21916,MemberExpression:BOOLEAN_TYPE
f21917,BinaryExpression:DOMTokenList
f21918,MemberExpression:doNotTrack
f21919,SwitchCase:translate
f21920,SequenceExpression:row
f21921,MethodDefinition:remove
f21922,FunctionDeclaration:isQuery
f21923,AssignmentExpression:description
f21924,FunctionDeclaration:createImageData
f21925,IfStatement:precision
f21926,ReturnStatement:scriptNode
f21927,Literal:task
f21928,ArrayExpression:HTMLFrameSetElement
f21929,FunctionDeclaration:cors
f21930,VariableDeclarator:NamedNodeMap
f21931,VariableDeclarator:NetworkError
f21932,VariableDeclarator:videoHeight
f21933,AssignmentPattern:th
f21934,NewExpression:release
f21935,VariableDeclarator:attributes
f21936,BinaryExpression:HTMLMapElement
f21937,Literal:resultIndex
f21938,AssignmentPattern:metadata
f21939,Identifier:FileException
f21940,NewExpression:custom
f21941,FunctionDeclaration:targetTouches
f21942,Literal:ry
f21943,SwitchCase:timeStamp
f21944,FunctionDeclaration:serviceWorkerRegistration
f21945,SwitchCase:pt
f21946,CallExpression:isMap
f21947,Literal:webcal
f21948,FunctionExpression:profile
f21949,Identifier:ArrayBuffer
f21950,BinaryExpression:FileReader
f21951,LogicalExpression:vtt
f21952,ReturnStatement:Message
f21953,NewExpression:Animation
f21954,Identifier:detachShader
f21955,UnaryExpression:write
f21956,MemberExpression:connect
f21957,Identifier:SVG_FECOLORMATRIX_TYPE_SATURATE
f21958,LogicalExpression:mouseleave
f21959,CallExpression:latitude
f21960,ArrayExpression:follow
f21961,NewExpression:right
f21962,Literal:WebSocket
f21963,SequenceExpression:continue
f21964,ConditionalExpression:startAngle
f21965,Property:storageManager
f21966,MemberExpression:exit
f21967,CallExpression:attributes
f21968,BinaryExpression:Performance
f21969,UnaryExpression:referenceNode
f21970,CallExpression:timestampOffset
f21971,ForInStatement:normal
f21972,FunctionExpression:poster
f21973,Literal:Animation
f21974,CallExpression:requestFileSystem
f21975,ArrayExpression:oninvalid
f21976,SequenceExpression:frames
f21977,CallExpression:selectstart
f21978,MethodDefinition:check
f21979,SequenceExpression:supports
f21980,Identifier:getDescriptor
f21981,FunctionExpression:beforeunload
f21982,BinaryExpression:HTMLLIElement
f21983,AssignmentExpression:onkeyup
f21984,MemberExpression:rtx
f21985,VariableDeclarator:data
f21986,ArrayExpression:HTMLFieldSetElement
f21987,Property:createSVGPoint
f21988,AssignmentPattern:size
f21989,LogicalExpression:effect
f21990,ThrowStatement:disabled
f21991,Property:SVGFEMorphologyElement
f21992,Property:direction
f21993,Literal:MouseScrollEvent
f21994,FunctionExpression:alt
f21995,Identifier:Notation
f21996,Property:addEvent
f21997,BinaryExpression:minimize
f21998,AssignmentExpression:void
f21999,VariableDeclarator:clearBufferiv
f22000,ReturnStatement:if
f22001,Literal:background
f22002,BinaryExpression:height
f22003,Property:bubbles
f22004,Identifier:removeCue
f22005,SwitchCase:pitch
f22006,Literal:actionURL
f22007,Identifier:scriptNode
f22008,CallExpression:oncancel
f22009,MemberExpression:getTotalLength
f22010,CallExpression:getState
f22011,AssignmentExpression:reject
f22012,VariableDeclarator:axes
f22013,Literal:lengthAdjust
f22014,SequenceExpression:prototype
f22015,Property:luminanceToAlpha
f22016,Literal:Canvas
f22017,ReturnStatement:mozFullScreenEnabled
f22018,Identifier:characteristic
f22019,Property:rotationRate
f22020,MethodDefinition:getName
f22021,ArrayExpression:udp
f22022,SwitchCase:cardNumber
f22023,FunctionDeclaration:URLSearchParams
f22024,Literal:attachEvent
f22025,BinaryExpression:isReload
f22026,ArrayExpression:javascript
f22027,LogicalExpression:cx
f22028,UnaryExpression:composite
f22029,Identifier:MediaStreamEvent
f22030,SwitchCase:ECDSA
f22031,SwitchCase:prop
f22032,UnaryExpression:fullPath
f22033,MemberExpression:CDATASection
f22034,CallExpression:scriptURL
f22035,Property:GamepadEvent
f22036,BinaryExpression:Display
f22037,IfStatement:productID
f22038,MemberExpression:RTCSctpTransport
f22039,Property:intl
f22040,Literal:allowFullscreen
f22041,LogicalExpression:tel
f22042,AssignmentExpression:add
f22043,FunctionDeclaration:imageHeight
f22044,Property:SVGFontElement
f22045,SwitchCase:start
f22046,AssignmentExpression:connections
f22047,Literal:IntersectionObserverEntry
f22048,Property:deadline
f22049,FunctionExpression:counter
f22050,VariableDeclarator:Console
f22051,ReturnStatement:replace
f22052,Identifier:HTMLTableHeaderCellElement
f22053,ArrayExpression:addRule
f22054,Literal:mms
f22055,ArrayExpression:Performance
f22056,Literal:getInternalformatParameter
f22057,IfStatement:lastState
f22058,ForInStatement:search
f22059,FunctionDeclaration:p3
f22060,NewExpression:provider
f22061,MemberExpression:stringValue
f22062,ArrayExpression:lastModified
f22063,Property:attribution
f22064,LogicalExpression:previousSibling
f22065,ArrayExpression:HTMLBaseFontElement
f22066,ConditionalExpression:DOMError
f22067,SwitchCase:writer
f22068,ExpressionStatement:status
f22069,ConditionalExpression:Worker
f22070,VariableDeclarator:metaKey
f22071,SequenceExpression:has
f22072,IfStatement:iterator
f22073,IfStatement:deleted
f22074,FunctionExpression:actionURL
f22075,Property:dirxml
f22076,CallExpression:dst
f22077,MemberExpression:scriptNode
f22078,IfStatement:mouseenter
f22079,ReturnStatement:MEDIA_ERR_ABORTED
f22080,Property:stopPropagation
f22081,UnaryExpression:handle
f22082,ConditionalExpression:removeAttribute
f22083,Identifier:setTargetAtTime
f22084,AssignmentExpression:oncut
f22085,MemberExpression:onwebkittransitionend
f22086,ConditionalExpression:deleteRow
f22087,Property:toJson
f22088,Literal:appendItem
f22089,ArrayExpression:random
f22090,VariableDeclarator:ports
f22091,SwitchCase:onfocus
f22092,CallExpression:HTMLMetaElement
f22093,MemberExpression:getAllKeys
f22094,Literal:scrollIntoView
f22095,Identifier:continue
f22096,Identifier:containerId
f22097,Property:Body
f22098,UnaryExpression:pt
f22099,ConditionalExpression:badge
f22100,Property:MimeTypeArray
f22101,BinaryExpression:maximize
f22102,MemberExpression:formmethod
f22103,Identifier:playbackState
f22104,FunctionExpression:Entry
f22105,Literal:protocol
f22106,ArrayExpression:rp
f22107,Identifier:deleteBuffer
f22108,Identifier:ondragdrop
f22109,UnaryExpression:PerformanceNavigationTiming
f22110,ForInStatement:listener
f22111,AssignmentExpression:nominated
f22112,MemberExpression:mozPresentedFrames
f22113,BinaryExpression:writer
f22114,SwitchCase:DOMSubtreeModified
f22115,ArrayExpression:DOMSubtreeModified
f22116,Literal:Notation
f22117,VariableDeclarator:Body
f22118,IfStatement:constructor
f22119,Property:refDistance
f22120,FunctionExpression:MouseEvent
f22121,MemberExpression:prevRatio
f22122,ArrayExpression:drawArrays
f22123,VariableDeclarator:SecurityError
f22124,VariableDeclarator:noHref
f22125,VariableDeclarator:unloadEventEnd
f22126,VariableDeclarator:enabled
f22127,Literal:negative
f22128,ArrayExpression:async
f22129,Literal:autofocus
f22130,Literal:setLineDash
f22131,NewExpression:EventHandler
f22132,SequenceExpression:level
f22133,BinaryExpression:fx
f22134,IfStatement:assign
f22135,BinaryExpression:pagehide
f22136,CallExpression:aborted
f22137,Identifier:reconnect
f22138,SwitchStatement:scrollTo
f22139,UpdateExpression:all
f22140,Identifier:cartebancaire
f22141,VariableDeclarator:NEXT
f22142,ArrayExpression:ratechange
f22143,BinaryExpression:EventTarget
f22144,AssignmentExpression:tooShort
f22145,FunctionExpression:seekable
f22146,Property:vertexAttrib2f
f22147,CallExpression:nextElementSibling
f22148,SequenceExpression:focus
f22149,FunctionExpression:parentNode
f22150,Literal:redirected
f22151,FunctionExpression:displayName
f22152,BinaryExpression:replaceWith
f22153,UnaryExpression:codeBase
f22154,VariableDeclarator:Animation
f22155,ConditionalExpression:insertBefore
f22156,SwitchCase:getImageData
f22157,MemberExpression:HTMLQuoteElement
f22158,Identifier:EventTarget
f22159,Property:require
f22160,Property:SVGGElement
f22161,FunctionExpression:handler
f22162,SequenceExpression:lang
f22163,BinaryExpression:HTMLOptionElement
f22164,Literal:charging
f22165,CallExpression:relList
f22166,MemberExpression:onupgradeneeded
f22167,Identifier:createContextualFragment
f22168,CallExpression:timecode
f22169,ConditionalExpression:sidebar
f22170,ArrayExpression:msZoom
f22171,CallExpression:ctx
f22172,MemberExpression:skewx
f22173,Identifier:selectedCandidatePairId
f22174,IfStatement:hasAttributes
f22175,MemberExpression:querySelectorAll
f22176,NewExpression:InvalidCharacterError
f22177,MemberExpression:uniform2f
f22178,BinaryExpression:groupEnd
f22179,VariableDeclarator:longitude
f22180,BinaryExpression:File
f22181,Identifier:History
f22182,AssignmentExpression:normalize
f22183,BinaryExpression:scrollHeight
f22184,Property:FontFaceSet
f22185,Property:SVGCSSRule
f22186,AssignmentExpression:mozFullScreen
f22187,Identifier:SVGGradientElement
f22188,ArrayExpression:CONNECTING
f22189,Literal:getSettings
f22190,ForInStatement:Message
f22191,ConditionalExpression:keypress
f22192,UpdateExpression:getData
f22193,Property:getBBox
f22194,BinaryExpression:loading
f22195,Property:referenceNode
f22196,Property:code
f22197,FunctionExpression:slot
f22198,CallExpression:fileSize
f22199,Property:ScreenOrientation
f22200,ArrayExpression:confirm
f22201,Identifier:mouseout
f22202,Property:uniform1iv
f22203,FunctionDeclaration:disconnect
f22204,LogicalExpression:wheelDelta
f22205,BinaryExpression:PushSubscription
f22206,SequenceExpression:mm
f22207,Property:SVGLengthList
f22208,MemberExpression:addAll
f22209,ConditionalExpression:initKeyEvent
f22210,Identifier:movementY
f22211,FunctionExpression:loadEventEnd
f22212,MemberExpression:WebGLShader
f22213,AssignmentExpression:meetOrSlice
f22214,IfStatement:detail
f22215,ArrayExpression:open
f22216,IfStatement:send
f22217,MemberExpression:getFragDataLocation
f22218,MemberExpression:SVGPathSegLinetoHorizontalRel
f22219,Property:extensions
f22220,CallExpression:AbortSignal
f22221,Literal:msLaunchUri
f22222,Literal:autoIncrement
f22223,Literal:newURL
f22224,SwitchCase:MAX
f22225,MemberExpression:styleMap
f22226,MemberExpression:CSSValue
f22227,Literal:productName
f22228,MemberExpression:binaryType
f22229,ReturnStatement:none
f22230,Literal:SVGFilterElement
f22231,Property:onpaste
f22232,ArrayExpression:webglcontextcreationerror
f22233,UnaryExpression:fy
f22234,IfStatement:fireEvent
f22235,FunctionDeclaration:getPropertyValue
f22236,ReturnStatement:com
f22237,Identifier:endQuery
f22238,ReturnStatement:background
f22239,AssignmentExpression:attachment
f22240,Property:HTMLLinkElement
f22241,MemberExpression:quota
f22242,ArrayExpression:Int16Array
f22243,ConditionalExpression:max
f22244,BinaryExpression:captureStream
f22245,ArrayExpression:loop
f22246,BinaryExpression:selObj
f22247,CallExpression:Worker
f22248,SwitchCase:accessKey
f22249,AssignmentPattern:add
f22250,Identifier:focusin
f22251,VariableDeclarator:0x01
f22252,ArrowFunctionExpression:methodName
f22253,LogicalExpression:height
f22254,IfStatement:chunks
f22255,MethodDefinition:addListener
f22256,NewExpression:ReadableByteStreamController
f22257,CallExpression:play
f22258,MemberExpression:isId
f22259,CallExpression:OES_texture_float_linear
f22260,UnaryExpression:scrollHeight
f22261,BinaryExpression:contentType
f22262,ReturnStatement:STRING_TYPE
f22263,SequenceExpression:StyleSheet
f22264,MemberExpression:getNamespaceURI
f22265,ReturnStatement:arc
f22266,VariableDeclarator:changeType
f22267,BinaryExpression:initialTime
f22268,UnaryExpression:async
f22269,AssignmentExpression:getSettings
f22270,BinaryExpression:nonzero
f22271,FunctionDeclaration:values
f22272,UpdateExpression:center
f22273,SwitchStatement:location
f22274,Property:m44
f22275,ReturnStatement:top
f22276,MemberExpression:HTMLDataListElement
f22277,ForInStatement:referrer
f22278,Literal:ELEMENT_NODE
f22279,CallExpression:baseURI
f22280,BinaryExpression:close
f22281,ArrayExpression:compareDocumentPosition
f22282,Identifier:weight
f22283,VariableDeclarator:clearInterval
f22284,Identifier:Navigator
f22285,ReturnStatement:abort
f22286,UpdateExpression:amount
f22287,CallExpression:presentation
f22288,SwitchCase:hspace
f22289,VariableDeclarator:cookieEnabled
f22290,ArrayExpression:accessibility
f22291,CallExpression:fetch
f22292,MemberExpression:xOrient
f22293,ArrayExpression:insertAdjacentText
f22294,Literal:IDBOpenDBRequest
f22295,Property:SVGAnimatedRect
f22296,Property:mouseleave
f22297,AssignmentPattern:PT
f22298,ReturnStatement:clearInterval
f22299,VariableDeclarator:sender
f22300,BinaryExpression:prefix
f22301,AssignmentExpression:accessKeyLabel
f22302,SwitchCase:beforeinput
f22303,Identifier:core
f22304,NewExpression:register
f22305,Identifier:webkitNotifications
f22306,CallExpression:currentTranslate
f22307,MemberExpression:nohref
f22308,MemberExpression:initialize
f22309,BinaryExpression:oncanplaythrough
f22310,Identifier:redirectStart
f22311,CallExpression:turn
f22312,ReturnStatement:productVersion
f22313,Identifier:short
f22314,MemberExpression:deleteSampler
f22315,ReturnStatement:strings
f22316,Identifier:formenctype
f22317,ArrayExpression:Name
f22318,Identifier:acceleration
f22319,FunctionExpression:createPattern
f22320,SwitchCase:entries
f22321,ConditionalExpression:axes
f22322,Literal:record
f22323,Property:SHOW_ELEMENT
f22324,Identifier:PaymentResponse
f22325,VariableDeclarator:eventHandler
f22326,IfStatement:img
f22327,WhileStatement:offsetParent
f22328,FunctionExpression:role
f22329,ConditionalExpression:init
f22330,Literal:childNodes
f22331,SwitchCase:visa
f22332,UnaryExpression:pseudo
f22333,FunctionDeclaration:mimeTypes
f22334,ReturnStatement:ReadableByteStreamController
f22335,NewExpression:FileException
f22336,ReturnStatement:fileName
f22337,Property:void
f22338,Identifier:navigationStart
f22339,VariableDeclarator:scripts
f22340,BinaryExpression:statusMessage
f22341,Property:gamepad
f22342,CallExpression:setEndAfter
f22343,BinaryExpression:number
f22344,BinaryExpression:touchcancel
f22345,Property:offsetLeft
f22346,ReturnStatement:charCode
f22347,MemberExpression:productSub
f22348,BinaryExpression:patternTransform
f22349,FunctionExpression:currentScript
f22350,FunctionDeclaration:ctrl
f22351,FunctionExpression:keyIdentifier
f22352,Property:createElementNS
f22353,MemberExpression:wheelDeltaY
f22354,Property:latitude
f22355,CallExpression:css
f22356,MemberExpression:angularAcceleration
f22357,MemberExpression:getLayoutMap
f22358,Literal:takePhoto
f22359,ArrayExpression:HTMLIsIndexElement
f22360,SequenceExpression:th
f22361,NewExpression:Function
f22362,UpdateExpression:mm
f22363,BinaryExpression:isTrusted
f22364,MemberExpression:accelerationIncludingGravity
f22365,BinaryExpression:publicId
f22366,FunctionExpression:contentType
f22367,MemberExpression:onremovetrack
f22368,SequenceExpression:width
f22369,Property:colorMask
f22370,MemberExpression:keygen
f22371,IfStatement:searchParams
f22372,ReturnStatement:include
f22373,VariableDeclarator:center
f22374,BinaryExpression:invalid
f22375,ReturnStatement:usage
f22376,CallExpression:pname
f22377,BinaryExpression:abort
f22378,AssignmentPattern:undefined
f22379,Identifier:navigationPreload
f22380,VariableDeclarator:ReportingObserver
f22381,Identifier:supportedTypes
f22382,IfStatement:WebSocket
f22383,ArrayExpression:saveData
f22384,FunctionDeclaration:sampleSize
f22385,ExpressionStatement:preload
f22386,FunctionDeclaration:CaretPosition
f22387,MemberExpression:noiseSuppression
f22388,MemberExpression:pulse
f22389,SequenceExpression:isSupported
f22390,Property:setNamedItemNS
f22391,Identifier:set
f22392,Literal:VersionError
f22393,FunctionDeclaration:next
f22394,FunctionDeclaration:reduction
f22395,ArrayExpression:framesEncoded
f22396,BinaryExpression:positionX
f22397,MemberExpression:beginQueryEXT
f22398,SequenceExpression:displayName
f22399,ReturnStatement:click
f22400,Property:gradientTransform
f22401,VariableDeclarator:hostname
f22402,MemberExpression:marginWidth
f22403,IfStatement:playState
f22404,Identifier:msSaveOrOpenBlob
f22405,Identifier:RTCIceCandidate
f22406,SwitchCase:clearTimeout
f22407,Property:statusCode
f22408,BinaryExpression:styleSheet
f22409,VariableDeclarator:onreadystatechange
f22410,UnaryExpression:typeName
f22411,Literal:emptied
f22412,Property:grep
f22413,ConditionalExpression:statusCode
f22414,BinaryExpression:HTMLBRElement
f22415,FunctionDeclaration:regions
f22416,FunctionDeclaration:hasStorageAccess
f22417,BinaryExpression:none
f22418,Literal:SVGResize
f22419,ReturnStatement:childNodes
f22420,SequenceExpression:warn
f22421,ArrayExpression:magnify
f22422,SwitchCase:handler
f22423,LogicalExpression:UnknownError
f22424,MethodDefinition:call
f22425,SwitchCase:longitude
f22426,ArrayExpression:lineTo
f22427,BinaryExpression:precision
f22428,Identifier:MediaKeys
f22429,BinaryExpression:statusCode
f22430,ForInStatement:ext
f22431,ArrayExpression:prototype
f22432,UnaryExpression:onend
f22433,Property:onmouseleave
f22434,ArrayExpression:fetch
f22435,SequenceExpression:screen
f22436,BinaryExpression:stepUp
f22437,BinaryExpression:HTMLDocument
f22438,Literal:touchstart
f22439,CallExpression:open
f22440,VariableDeclarator:GET
f22441,LogicalExpression:popstate
f22442,ConditionalExpression:Media
f22443,LogicalExpression:previous
f22444,FunctionExpression:candidate
f22445,ArrayExpression:closest
f22446,AssignmentExpression:PERMISSION_DENIED
f22447,MemberExpression:onwarning
f22448,Property:send
f22449,UnaryExpression:BlobBuilder
f22450,FunctionDeclaration:iii
f22451,SequenceExpression:group
f22452,CallExpression:onloading
f22453,ConditionalExpression:respond
f22454,Identifier:TransformStream
f22455,CallExpression:openWindow
f22456,VariableDeclarator:XDomainRequest
f22457,FunctionDeclaration:absolute
f22458,NewExpression:ErrorEvent
f22459,MemberExpression:lName
f22460,FunctionDeclaration:PositionError
f22461,CallExpression:HTMLParamElement
f22462,CallExpression:entries
f22463,NewExpression:abort
f22464,Property:intersectionRect
f22465,BinaryExpression:systemLanguage
f22466,SequenceExpression:ReadableStreamBYOBReader
f22467,Literal:Clients
f22468,Literal:contentStyleType
f22469,CallExpression:mailto
f22470,VariableDeclarator:oncut
f22471,ConditionalExpression:scrollHeight
f22472,Identifier:TypeError
f22473,Property:UndoManager
f22474,VariableDeclarator:arc
f22475,Identifier:blob
f22476,Literal:HTMLMenuItemElement
f22477,Property:autocapitalize
f22478,BinaryExpression:alphabetic
f22479,SequenceExpression:mark
f22480,Literal:authentication
f22481,Literal:validationURL
f22482,IfStatement:mediaSource
f22483,Literal:onfetch
f22484,Identifier:toJSON
f22485,Identifier:viewportElement
f22486,ArrayExpression:mousewheel
f22487,MemberExpression:state
f22488,Literal:deleteTransformFeedback
f22489,SwitchCase:querySelector
f22490,FunctionExpression:depthFunc
f22491,LogicalExpression:create
f22492,LogicalExpression:onbegin
f22493,TemplateLiteral:range
f22494,AssignmentExpression:msMatchesSelector
f22495,MemberExpression:taskList
f22496,Property:SVGGlyphRefElement
f22497,Identifier:data
f22498,ReturnStatement:codec
f22499,IfStatement:change
f22500,MemberExpression:aLink
f22501,FunctionDeclaration:iceServers
f22502,Identifier:scrollTo
f22503,ReturnStatement:vertical
f22504,CallExpression:colgroup
f22505,ArrayExpression:webkitConvertPointFromNodeToPage
f22506,VariableDeclarator:MediaStream
f22507,IfStatement:onselect
f22508,CallExpression:HTMLElement
f22509,CallExpression:productName
f22510,MemberExpression:onshippingoptionchange
f22511,Property:home
f22512,CallExpression:mspointerup
f22513,LogicalExpression:async
f22514,BinaryExpression:closed
f22515,AssignmentExpression:codeBase
f22516,Property:getElementsByTagName
f22517,BinaryExpression:Integer
f22518,UpdateExpression:exponent
f22519,LogicalExpression:extend
f22520,CallExpression:onsort
f22521,FunctionExpression:motion
f22522,NewExpression:updatePosition
f22523,Identifier:appendItem
f22524,VariableDeclarator:algorithm
f22525,Identifier:mozCurrentSampleOffset
f22526,Property:panningModel
f22527,Property:autoGainControl
f22528,Identifier:MAX_DRAW_BUFFERS_WEBGL
f22529,ConditionalExpression:fullscreenEnabled
f22530,Identifier:HTMLIframeElement
f22531,Property:deviceproximity
f22532,Literal:getNotifications
f22533,ForInStatement:text
f22534,FunctionDeclaration:description
f22535,BinaryExpression:signal
f22536,NewExpression:MSCSSMatrix
f22537,Literal:log
f22538,FunctionExpression:fr
f22539,CallExpression:caption
f22540,CallExpression:cloneContents
f22541,MemberExpression:SECURITY_ERROR
f22542,LogicalExpression:onhashchange
f22543,FunctionDeclaration:unique
f22544,Identifier:PushSubscription
f22545,BinaryExpression:idl
f22546,UnaryExpression:defaultValue
f22547,Literal:EXT_color_buffer_half_float
f22548,Property:trans2
f22549,Identifier:moveRight
f22550,MemberExpression:setSkewY
f22551,MemberExpression:onloadedmetadata
f22552,ArrayExpression:cx
f22553,LogicalExpression:nonzero
f22554,Literal:recording
f22555,MethodDefinition:all
f22556,Property:fetch
f22557,Literal:className
f22558,ReturnStatement:results
f22559,Literal:WebVR
f22560,Identifier:onlevelchange
f22561,ReturnStatement:URLSearchParams
f22562,NewExpression:pending
f22563,Literal:DEPTH_STENCIL_ATTACHMENT
f22564,ArrayExpression:exception
f22565,NewExpression:slice
f22566,Identifier:SVGRect
f22567,AssignmentExpression:tcp
f22568,AssignmentExpression:connectEnd
f22569,Property:from
f22570,Identifier:amex
f22571,ReturnStatement:type
f22572,ArrayExpression:PT
f22573,Identifier:ononline
f22574,ArrayExpression:onresume
f22575,IfStatement:timestamp
f22576,SequenceExpression:rx
f22577,VariableDeclarator:value
f22578,ArrayExpression:deleteCell
f22579,FunctionExpression:password
f22580,CallExpression:xul
f22581,VariableDeclarator:Point
f22582,FunctionExpression:m12
f22583,FunctionExpression:latency
f22584,FunctionDeclaration:bounds
f22585,ArrayExpression:compact
f22586,MemberExpression:events
f22587,SequenceExpression:layout
f22588,CallExpression:productSub
f22589,ArrayExpression:application
f22590,Identifier:locationbar
f22591,Property:createProcessingInstruction
f22592,FunctionExpression:objectStoreNames
f22593,IfStatement:async
f22594,Identifier:appName
f22595,Identifier:clientTop
f22596,MemberExpression:acceptNode
f22597,Identifier:getInternalformatParameter
f22598,SwitchCase:scrolling
f22599,ArrayExpression:commit
f22600,Identifier:Function
f22601,Identifier:hostname
f22602,Literal:SVGElementInstance
f22603,BinaryExpression:FileError
f22604,ExpressionStatement:history
f22605,SwitchCase:amex
f22606,ReturnStatement:azimuth
f22607,Property:msExitFullscreen
f22608,AssignmentExpression:inactive
f22609,Property:NAMESPACE_ERR
f22610,CallExpression:specularExponent
f22611,Property:chargingTime
f22612,ForInStatement:role
f22613,LogicalExpression:allowFullScreen
f22614,Identifier:http
f22615,Literal:command
f22616,BinaryExpression:recognition
f22617,ArrowFunctionExpression:record
f22618,BinaryExpression:cors
f22619,ForInStatement:scope
f22620,ReturnStatement:offsetLeft
f22621,ConditionalExpression:go
f22622,Literal:ctrlKey
f22623,TemplateElement:currency
f22624,BinaryExpression:getBoxObjectFor
f22625,Property:ondblclick
f22626,ThrowStatement:retry
f22627,VariableDeclarator:code
f22628,CallExpression:paused
f22629,AssignmentExpression:ratechange
f22630,AssignmentExpression:createElement
f22631,AssignmentExpression:append
f22632,MemberExpression:WebGLProgram
f22633,Identifier:linearAcceleration
f22634,FunctionExpression:readonly
f22635,Property:containerSrc
f22636,BinaryExpression:onprogress
f22637,WhileStatement:cursor
f22638,CallExpression:setItem
f22639,SwitchCase:XMLHttpRequest
f22640,CallExpression:icecandidate
f22641,BinaryExpression:timelines
f22642,Identifier:dragend
f22643,ArrayExpression:getBounds
f22644,FunctionDeclaration:idl
f22645,Property:record
f22646,LogicalExpression:rotation
f22647,VariableDeclarator:getBoxObjectFor
f22648,Literal:frames
f22649,Literal:touchleave
f22650,NewExpression:search
f22651,UnaryExpression:deleteDatabase
f22652,SwitchStatement:ch
f22653,AssignmentExpression:gesturestart
f22654,ConditionalExpression:reload
f22655,ArrayExpression:componentId
f22656,FunctionExpression:supported
f22657,IfStatement:percent
f22658,SwitchCase:nodeValue
f22659,ForInStatement:background
f22660,CallExpression:contentScriptType
f22661,Literal:willValidate
f22662,NewExpression:cancelable
f22663,VariableDeclarator:from
f22664,Literal:keystatuschange
f22665,ConditionalExpression:clip
f22666,CallExpression:reply
f22667,UnaryExpression:innerHeight
f22668,MethodDefinition:entries
f22669,Literal:velocityY
f22670,CallExpression:eventHandler
f22671,IfStatement:standalone
f22672,FunctionDeclaration:unregister
f22673,AssignmentExpression:maxlength
f22674,BinaryExpression:sizes
f22675,CallExpression:fwidth
f22676,Identifier:clearShadow
f22677,Property:bindFramebuffer
f22678,Identifier:replaceWholeText
f22679,FunctionExpression:Worker
f22680,SwitchCase:scheme
f22681,ConditionalExpression:flags
f22682,Property:buildThresholdList
f22683,Identifier:DOMStringList
f22684,FunctionExpression:tone
f22685,SwitchCase:receiver
f22686,Literal:onbegin
f22687,FunctionExpression:extensions
f22688,ForInStatement:display
f22689,ArrayExpression:clone
f22690,VariableDeclarator:WEBVTT
f22691,AssignmentExpression:mimeType
f22692,Property:displayItems
f22693,VariableDeclarator:mir
f22694,BinaryExpression:lineNumber
f22695,MemberExpression:oldVersion
f22696,Property:clearStencil
f22697,FunctionExpression:tcp
f22698,AssignmentExpression:microphone
f22699,NewExpression:unknown
f22700,Property:txt
f22701,AssignmentExpression:ideographic
f22702,CallExpression:dataavailable
f22703,FunctionExpression:updatePosition
f22704,Literal:MessageEvent
f22705,MemberExpression:receiver
f22706,ArrayExpression:lengthComputable
f22707,Identifier:upper
f22708,Identifier:originalTarget
f22709,FunctionExpression:writable
f22710,SwitchCase:appendChild
f22711,MemberExpression:LOADED
f22712,NewExpression:byteOffset
f22713,Property:sliCount
f22714,Property:MEDIA_RULE
f22715,UnaryExpression:collapse
f22716,Identifier:HTMLElement
f22717,FunctionExpression:webkit
f22718,ArrayExpression:animationstart
f22719,FunctionExpression:textarea
f22720,MemberExpression:TransitionEvent
f22721,LogicalExpression:innerHeight
f22722,Identifier:addModule
f22723,MemberExpression:isEqualNode
f22724,ConditionalExpression:selectstart
f22725,VariableDeclarator:ParentNode
f22726,Property:isShader
f22727,ReturnStatement:delete
f22728,NewExpression:addstream
f22729,CallExpression:deviceorientation
f22730,MemberExpression:bgColor
f22731,MemberExpression:pointerup
f22732,Property:PERMISSION_DENIED
f22733,VariableDeclarator:textTrack
f22734,VariableDeclarator:strokeText
f22735,FunctionExpression:MutationObserver
f22736,Property:supported
f22737,ReturnStatement:images
f22738,MemberExpression:digest
f22739,BinaryExpression:load
f22740,NewExpression:WRONG_DOCUMENT_ERR
f22741,FunctionDeclaration:on
f22742,MemberExpression:objectStoreNames
f22743,Identifier:downlink
f22744,VariableDeclarator:uniform3uiv
f22745,ArrayExpression:x2
f22746,FunctionDeclaration:dataset
f22747,CallExpression:bound
f22748,Property:onselectionchange
f22749,CallExpression:scrollTop
f22750,Property:ontouchstart
f22751,Identifier:bufferedAmount
f22752,AssignmentPattern:timeout
f22753,MemberExpression:COUNTER_STYLE_RULE
f22754,AssignmentExpression:getEntriesByType
f22755,CallExpression:getTime
f22756,BinaryExpression:toDataURL
f22757,AssignmentPattern:crossorigin
f22758,Literal:HMDVRDevice
f22759,TemplateElement:end
f22760,LabeledStatement:display
f22761,ReturnStatement:LOADED
f22762,CallExpression:text
f22763,SequenceExpression:hidden
f22764,ArrayExpression:Enabled
f22765,Property:removeAllRanges
f22766,UnaryExpression:isSync
f22767,Property:transitioncancel
f22768,IfStatement:face
f22769,Identifier:createConvolver
f22770,Property:levelchange
f22771,ArrayPattern:name
f22772,VariableDeclarator:accept
f22773,IfStatement:spacing
f22774,FunctionExpression:getCurrentTime
f22775,SwitchCase:DOMAttrModified
f22776,IfStatement:require
f22777,Literal:statechange
f22778,MethodDefinition:type
f22779,AssignmentExpression:statusText
f22780,UnaryExpression:bind
f22781,ConditionalExpression:text
f22782,Property:windowState
f22783,Property:resize
f22784,ArrowFunctionExpression:json
f22785,FunctionDeclaration:public
f22786,Identifier:onpageshow
f22787,AssignmentExpression:px
f22788,AssignmentExpression:onseeked
f22789,Identifier:getTargetRanges
f22790,NewExpression:create
f22791,AssignmentPattern:email
f22792,Property:onmouseout
f22793,VariableDeclarator:matchMedia
f22794,LogicalExpression:bounds
f22795,FunctionDeclaration:removeRule
f22796,FunctionExpression:createTexture
f22797,ArrayExpression:oninput
f22798,CallExpression:depthFunc
f22799,Identifier:TEXT_NODE
f22800,Identifier:DOMException
f22801,FunctionDeclaration:toDataURL
f22802,LogicalExpression:validity
f22803,SwitchStatement:total
f22804,Identifier:HTMLButtonElement
f22805,CallExpression:sheet
f22806,Property:numberValue
f22807,Property:contains
f22808,LogicalExpression:rotate
f22809,BinaryExpression:persisted
f22810,FunctionExpression:Location
f22811,FunctionDeclaration:skewY
f22812,Property:always
f22813,CallExpression:innerText
f22814,CallExpression:layout
f22815,CallExpression:DocumentTouch
f22816,SpreadElement:data
f22817,MemberExpression:username
f22818,ArrayExpression:callback
f22819,FunctionExpression:supportedTypes
f22820,CallExpression:closed
f22821,FunctionDeclaration:oldURL
f22822,MethodDefinition:button
f22823,CallExpression:mimeType
f22824,ArrayExpression:HTMLLabelElement
f22825,AssignmentExpression:frameBuffer
f22826,ArrayExpression:onscroll
f22827,ArrayExpression:LINEAR_MIPMAP_LINEAR
f22828,AssignmentExpression:longDesc
f22829,WhileStatement:object
f22830,Literal:audioTracks
f22831,Identifier:PositionOptions
f22832,UnaryExpression:selected
f22833,BinaryExpression:xMidYMid
f22834,Identifier:canMakePayment
f22835,SequenceExpression:clientWidth
f22836,SwitchCase:hasOwnProperty
f22837,FunctionExpression:pattern
f22838,ForInStatement:set
f22839,FunctionExpression:Math
f22840,MemberExpression:sourceopen
f22841,MemberExpression:operator
f22842,Property:tel
f22843,Property:off
f22844,Identifier:SVGAnimateTransformElement
f22845,Property:sdpMLineIndex
f22846,Literal:texImage2D
f22847,IfStatement:getKey
f22848,Identifier:setPrototypeOf
f22849,VariableDeclarator:childNodes
f22850,Literal:onblur
f22851,UnaryExpression:description
f22852,Identifier:volume
f22853,Identifier:uniformBlockBinding
f22854,Identifier:subscribe
f22855,MemberExpression:dump
f22856,LogicalExpression:usemap
f22857,Literal:ontouchmove
f22858,ConditionalExpression:getBounds
f22859,IfStatement:itemValue
f22860,ForInStatement:storeName
f22861,CallExpression:Canvas
f22862,ArrayExpression:systemId
f22863,ExpressionStatement:blur
f22864,MemberExpression:stretch
f22865,MemberExpression:archive
f22866,MemberExpression:volumechange
f22867,VariableDeclarator:removeStream
f22868,BinaryExpression:CLOSED
f22869,ArrayExpression:high
f22870,FunctionExpression:Uint32Array
f22871,MemberExpression:touchstart
f22872,FunctionDeclaration:complete
f22873,ConditionalExpression:TextTrackCue
f22874,MemberExpression:activeSourceBuffers
f22875,CallExpression:Uint8ClampedArray
f22876,FunctionExpression:scrollY
f22877,CallExpression:fill
f22878,NewExpression:absolute
f22879,TemplateElement:fonts
f22880,FunctionExpression:maximize
f22881,MemberExpression:onMessage
f22882,Identifier:TextMetrics
f22883,ReturnStatement:fetch
f22884,MemberExpression:dateTime
f22885,Literal:loadedmetadata
f22886,FunctionDeclaration:operator
f22887,BinaryExpression:textLength
f22888,ConditionalExpression:TextDecoder
f22889,CallExpression:ismap
f22890,MemberExpression:focusNode
f22891,CallExpression:transitionstart
f22892,AssignmentExpression:privacy
f22893,MemberExpression:renderRect
f22894,Literal:ANGLE_instanced_arrays
f22895,FunctionExpression:select
f22896,NewExpression:touchstart
f22897,Identifier:retransmissionsReceived
f22898,CallExpression:readAsDataURL
f22899,SwitchCase:utils
f22900,ArrayExpression:addModule
f22901,Literal:m11
f22902,ConditionalExpression:lastChild
f22903,SequenceExpression:normal
f22904,AssignmentExpression:draggable
f22905,MemberExpression:slide
f22906,AssignmentExpression:lineCap
f22907,CallExpression:isContentEditable
f22908,Identifier:SVGFEDropShadowElement
f22909,ArrayExpression:cite
f22910,MemberExpression:R11F_G11F_B10F
f22911,MemberExpression:allowCredentials
f22912,LogicalExpression:go
f22913,Property:MediaEncryptedEvent
f22914,Identifier:formEnctype
f22915,LogicalExpression:boolean
f22916,Identifier:grabFrame
f22917,VariableDeclarator:start
f22918,VariableDeclarator:BlobBuilder
f22919,ArrowFunctionExpression:html
f22920,CallExpression:allow
f22921,ArrayExpression:memory
f22922,MemberExpression:createProgram
f22923,ForInStatement:iii
f22924,NewExpression:offsetTop
f22925,CallExpression:ownerElement
f22926,SequenceExpression:ms
f22927,SequenceExpression:cookie
f22928,Literal:oom
f22929,SwitchCase:turn
f22930,Identifier:max
f22931,Identifier:HTMLFormControlsCollection
f22932,CallExpression:scrolling
f22933,Property:deleteBuffer
f22934,ArrayExpression:Media
f22935,Identifier:behavior
f22936,FunctionDeclaration:startContainer
f22937,Literal:lighten
f22938,ReturnStatement:sign
f22939,Identifier:getFramebufferAttachmentParameter
f22940,UnaryExpression:toLocaleString
f22941,FunctionDeclaration:headers
f22942,MemberExpression:mimeType
f22943,ArrayExpression:setRemoteDescription
f22944,Property:rssi
f22945,VariableDeclarator:only
f22946,IfStatement:alert
f22947,Identifier:textBaseline
f22948,VariableDeclarator:setTranslate
f22949,AssignmentExpression:external
f22950,ConditionalExpression:undefined
f22951,NewExpression:pseudo
f22952,FunctionDeclaration:silent
f22953,UnaryExpression:options
f22954,Property:sum
f22955,ArrayPattern:value
f22956,Property:secureConnectionStart
f22957,CallExpression:inputBuffer
f22958,MemberExpression:enctype
f22959,TemplateElement:only
f22960,Property:setItem
f22961,ArrowFunctionExpression:reason
f22962,SwitchCase:changeType
f22963,FunctionDeclaration:createProgram
f22964,LogicalExpression:EMPTY
f22965,Literal:framesEncoded
f22966,Property:onpageshow
f22967,VariableDeclarator:additionalData
f22968,Literal:body
f22969,SwitchCase:enqueue
f22970,Literal:double
f22971,SequenceExpression:default
f22972,ArrayExpression:registerElement
f22973,LogicalExpression:percent
f22974,UnaryExpression:screen
f22975,NewExpression:className
f22976,Identifier:bindFramebuffer
f22977,UnaryExpression:warn
f22978,SwitchCase:Enabled
f22979,Literal:acceleration
f22980,MemberExpression:accesskey
f22981,SwitchCase:Uint8ClampedArray
f22982,Literal:delivery
f22983,LogicalExpression:transaction
f22984,AssignmentExpression:getSources
f22985,FunctionExpression:currentTarget
f22986,AssignmentExpression:readEntries
f22987,FunctionDeclaration:billingAddress
f22988,Literal:rad
f22989,ConditionalExpression:sheet
f22990,Property:networkState
f22991,CallExpression:pointercancel
f22992,MemberExpression:getLocalStreams
f22993,CallExpression:emptied
f22994,VariableDeclarator:targetX
f22995,SwitchCase:home
f22996,FunctionExpression:ms
f22997,Property:option
f22998,SwitchCase:font
f22999,FunctionExpression:offset
f23000,MethodDefinition:height
f23001,ConditionalExpression:index
f23002,Identifier:ELEMENT_NODE
f23003,MemberExpression:initCloseEvent
f23004,MemberExpression:tangentialPressure
f23005,ArrayExpression:languagechange
f23006,ReturnStatement:decode
f23007,SwitchCase:unionpay
f23008,MethodDefinition:draggable
f23009,MemberExpression:getBoxObjectFor
f23010,LogicalExpression:getSelection
f23011,CallExpression:domainLookupStart
f23012,MemberExpression:updateTiming
f23013,BinaryExpression:ondragenter
f23014,CallExpression:archive
f23015,Identifier:preventSilentAccess
f23016,Property:arithmetic
f23017,ReturnStatement:rate
f23018,Property:lineAlign
f23019,Literal:serializeToString
f23020,MemberExpression:m44
f23021,MethodDefinition:elements
f23022,Literal:containerId
f23023,Identifier:MediaQueryListener
f23024,MemberExpression:deviceMemory
f23025,ThrowStatement:argument
f23026,FunctionDeclaration:reportValidity
f23027,ReturnStatement:on
f23028,Literal:isIdentity
f23029,Identifier:StorageManager
f23030,FunctionExpression:required
f23031,BinaryExpression:seeking
f23032,ReturnStatement:streams
f23033,VariableDeclarator:Uint16Array
f23034,CallExpression:mediaType
f23035,ArrayExpression:radiusY
f23036,Property:manipulation
f23037,MemberExpression:both
f23038,LogicalExpression:encode
f23039,FunctionDeclaration:mouseup
f23040,MemberExpression:null
f23041,Property:strings
f23042,NewExpression:check
f23043,MemberExpression:BlobEvent
f23044,MethodDefinition:count
f23045,Literal:CSS2Properties
f23046,LogicalExpression:html
f23047,Identifier:IDBEnvironment
f23048,Property:deviceid
f23049,Identifier:rowgroup
f23050,VariableDeclarator:uniform1ui
f23051,UnaryExpression:HTMLTableRowElement
f23052,Identifier:arraybuffer
f23053,LogicalExpression:features
f23054,MemberExpression:volume
f23055,CallExpression:successCallback
f23056,ArrayExpression:priority
f23057,CallExpression:index
f23058,VariableDeclarator:csp
f23059,Identifier:dilate
f23060,Property:mailto
f23061,ArrayExpression:classList
f23062,SwitchCase:height
f23063,SwitchCase:inputs
f23064,Property:READ_WRITE
f23065,ConditionalExpression:onload
f23066,MemberExpression:NOT_READABLE_ERR
f23067,Identifier:pushState
f23068,ArrayExpression:MSFullscreenChange
f23069,ArrayExpression:canplay
f23070,MemberExpression:getAsDataURL
f23071,Property:permissionState
f23072,ReturnStatement:cy
f23073,VariableDeclarator:pixels
f23074,AssignmentExpression:option
f23075,Property:bytesReceived
f23076,CallExpression:salt
f23077,SwitchCase:shippingOption
f23078,Literal:defaultView
f23079,BinaryExpression:rem
f23080,MemberExpression:mozCurrentTransform
f23081,Identifier:arguments
f23082,NewExpression:img
f23083,SequenceExpression:outputs
f23084,ArrayExpression:redirect
f23085,NewExpression:suffix
f23086,BinaryExpression:DataTransfer
f23087,Property:initialize
f23088,CallExpression:framesEncoded
f23089,FunctionExpression:lines
f23090,Identifier:positionAlign
f23091,TemplateElement:th
f23092,SwitchCase:touchmove
f23093,FunctionDeclaration:UndoManager
f23094,Property:square
f23095,BinaryExpression:globalCompositeOperation
f23096,UnaryExpression:HTMLOptionElement
f23097,BinaryExpression:compatMode
f23098,FunctionExpression:clone
f23099,Property:filterRes
f23100,ConditionalExpression:groupEnd
f23101,VariableDeclarator:words
f23102,BinaryExpression:pathname
f23103,SwitchCase:icon
f23104,MemberExpression:getStats
f23105,SwitchCase:onclose
f23106,Literal:navigationPreload
f23107,Literal:createDocumentFragment
f23108,Literal:onMSVideoFormatChanged
f23109,Identifier:endElementAt
f23110,WhileStatement:loop
f23111,MemberExpression:Clipboard
f23112,MemberExpression:SVGPathSegLinetoRel
f23113,Identifier:createSVGRect
f23114,MemberExpression:vertexAttrib1f
f23115,Property:SVGPathSegMovetoRel
f23116,NewExpression:crossOrigin
f23117,LogicalExpression:EventTarget
f23118,ReturnStatement:mapping
f23119,MemberExpression:cancelAnimationFrame
f23120,ArrayExpression:p3
f23121,BinaryExpression:ondevicelight
f23122,Literal:mspointerup
f23123,Literal:transitionName
f23124,ReturnStatement:show
f23125,MemberExpression:HTMLLabelElement
f23126,VariableDeclarator:mouseleave
f23127,Identifier:LINEAR
f23128,IfStatement:scrollLeft
f23129,ArrayExpression:move
f23130,BinaryExpression:mediasource
f23131,CallExpression:country
f23132,Identifier:PermissionStatus
f23133,CallExpression:ideal
f23134,ReturnStatement:timing
f23135,UnaryExpression:ranges
f23136,AssignmentExpression:objectStore
f23137,MemberExpression:spellcheck
f23138,Literal:responsesSent
f23139,AssignmentExpression:initEvent
f23140,Identifier:top
f23141,Literal:lock
f23142,FunctionDeclaration:hasFeature
f23143,MemberExpression:createSVGPathSegMovetoRel
f23144,CallExpression:onclosed
f23145,SwitchCase:POST
f23146,Literal:appendRule
f23147,AssignmentExpression:document
f23148,FunctionDeclaration:print
f23149,Identifier:CacheStorage
f23150,MemberExpression:onanimationcancel
f23151,Identifier:getShaderParameter
f23152,MethodDefinition:requestFullscreen
f23153,CallExpression:textBaseline
f23154,ConditionalExpression:mediaType
f23155,Literal:scrollLeft
f23156,FunctionExpression:onmouseout
f23157,VariableDeclarator:scrolling
f23158,AssignmentExpression:deleteRule
f23159,MemberExpression:bindRenderbuffer
f23160,Identifier:fetchEvent
f23161,CallExpression:readAsArrayBuffer
f23162,VariableDeclarator:percent
f23163,NewExpression:clientY
f23164,NewExpression:summary
f23165,ConditionalExpression:shippingAddress
f23166,ReturnStatement:scale
f23167,CallExpression:function
f23168,MemberExpression:statechange
f23169,UnaryExpression:writer
f23170,ArrayExpression:itemId
f23171,CallExpression:gap
f23172,NewExpression:Beacon
f23173,TemplateLiteral:top
f23174,NewExpression:loaded
f23175,FunctionDeclaration:conditionText
f23176,IfStatement:complete
f23177,Literal:isMap
f23178,CallExpression:OperationError
f23179,FunctionExpression:onclose
f23180,VariableDeclarator:DocumentFragment
f23181,Literal:keyup
f23182,AssignmentExpression:action
f23183,BinaryExpression:createShadowRoot
f23184,Property:ATTRIBUTE_NODE
f23185,MemberExpression:adData
f23186,MemberExpression:createReader
f23187,NewExpression:getSettings
f23188,AssignmentExpression:textLength
f23189,AssignmentExpression:styleMap
f23190,LogicalExpression:isReload
f23191,Identifier:tcpType
f23192,VariableDeclarator:Selection
f23193,MemberExpression:Math
f23194,MemberExpression:Body
f23195,Identifier:HMAC
f23196,ConditionalExpression:poster
f23197,Identifier:msZoom
f23198,Property:spawnNotification
f23199,AssignmentExpression:numberValue
f23200,MemberExpression:delegatesFocus
f23201,MemberExpression:PopStateEvent
f23202,CatchClause:on
f23203,SwitchCase:bind
f23204,Identifier:SVGAnimatedString
f23205,VariableDeclarator:cellIndex
f23206,ArrayExpression:arithmetic
f23207,Property:SyntaxError
f23208,SwitchStatement:code
f23209,UpdateExpression:mode
f23210,Identifier:setLineJoin
f23211,BinaryExpression:HTMLPictureElement
f23212,FunctionExpression:onstart
f23213,ArrayExpression:speak
f23214,CallExpression:sync
f23215,Literal:snapToLines
f23216,UnaryExpression:cache
f23217,MemberExpression:drawArraysInstanced
f23218,Identifier:collection
f23219,ArrayExpression:Plugin
f23220,CallExpression:inert
f23221,Identifier:SVG_MEETORSLICE_SLICE
f23222,SwitchCase:ondragleave
f23223,FunctionExpression:table
f23224,SequenceExpression:right
f23225,LogicalExpression:current
f23226,MemberExpression:onmute
f23227,ArrayExpression:getElementsByName
f23228,ConditionalExpression:validity
f23229,MemberExpression:isDefaultNamespace
f23230,ForInStatement:touches
f23231,ArrowFunctionExpression:targetElement
f23232,VariableDeclarator:disable
f23233,CallExpression:declare
f23234,IfStatement:passive
f23235,Literal:onremovestream
f23236,NewExpression:textContent
f23237,FunctionDeclaration:latitude
f23238,BinaryExpression:beforeinput
f23239,ConditionalExpression:cssFloat
f23240,ArrayExpression:resource
f23241,Identifier:beginPath
f23242,FunctionExpression:nested
f23243,ConditionalExpression:arc
f23244,MemberExpression:renderbufferStorageMultisample
f23245,CallExpression:scrollAmount
f23246,Identifier:ChannelMergerNode
f23247,CallExpression:customelements
f23248,UnaryExpression:Math
f23249,SwitchCase:selected
f23250,Identifier:notch
f23251,ThrowStatement:video
f23252,ArrayExpression:denied
f23253,MemberExpression:NotReadableError
f23254,MemberExpression:createShader
f23255,SequenceExpression:answer
f23256,Identifier:mul
f23257,ConditionalExpression:authentication
f23258,NewExpression:prop
f23259,FunctionDeclaration:signalingState
f23260,IfStatement:linear
f23261,AssignmentExpression:unregister
f23262,AssignmentExpression:setConfiguration
f23263,Property:entities
f23264,Property:isRenderbuffer
f23265,BinaryExpression:ismap
f23266,SwitchStatement:toggle
f23267,CallExpression:ranges
f23268,Property:vertexAttribIPointer
f23269,ArrayExpression:mozFullScreenEnabled
f23270,AssignmentExpression:DOMParser
f23271,IfStatement:filename
f23272,SwitchStatement:position
f23273,Literal:denied
f23274,ArrayExpression:value
f23275,ArrayPattern:max
f23276,DoWhileStatement:true
f23277,Property:closed
f23278,SwitchStatement:length
f23279,VariableDeclarator:timecode
f23280,AssignmentExpression:long
f23281,ArrayExpression:csp
f23282,SwitchCase:parse
f23283,ConditionalExpression:styleSheet
f23284,Literal:getFrameData
f23285,Literal:propertyName
f23286,Property:start
f23287,Literal:getRemoteStreams
f23288,MemberExpression:m41
f23289,AssignmentExpression:challenge
f23290,VariableDeclarator:state
f23291,MemberExpression:nextHopProtocol
f23292,CallExpression:drawWindow
f23293,Literal:TypedArray
f23294,BinaryExpression:values
f23295,VariableDeclarator:requestAnimationFrame
f23296,ArrayExpression:setNamedItemNS
f23297,MemberExpression:uniform4uiv
f23298,Literal:openDialog
f23299,ArrayExpression:ontouchcancel
f23300,Identifier:containerName
f23301,MemberExpression:window
f23302,SequenceExpression:Notification
f23303,MemberExpression:createTHead
f23304,CallExpression:result
f23305,Identifier:WebSocket
f23306,ArrayExpression:ScreenOrientation
f23307,MethodDefinition:getAll
f23308,Identifier:clearMeasures
f23309,Identifier:vendorId
f23310,MemberExpression:getSupportedProfiles
f23311,ConditionalExpression:endOffset
f23312,MethodDefinition:node
f23313,BinaryExpression:com
f23314,FunctionExpression:parse
f23315,AssignmentExpression:Metadata
f23316,ForInStatement:features
f23317,CallExpression:onmousedown
f23318,Literal:keypress
f23319,Identifier:bindSampler
f23320,Property:loadend
f23321,Property:eachNode
f23322,Identifier:cells
f23323,Property:decrypt
f23324,Identifier:Uint8Array
f23325,UpdateExpression:setPosition
f23326,Identifier:scissor
f23327,MemberExpression:HTMLLIElement
f23328,ConditionalExpression:gestureend
f23329,ReturnStatement:share
f23330,FunctionDeclaration:indeterminate
f23331,UnaryExpression:prepend
f23332,MemberExpression:allowFullscreen
f23333,LogicalExpression:viewBox
f23334,ReturnStatement:component
f23335,ConditionalExpression:has
f23336,LogicalExpression:notifications
f23337,ConditionalExpression:false
f23338,Literal:transport
f23339,Property:tHead
f23340,Literal:onsearch
f23341,Identifier:Infinity
f23342,LogicalExpression:endAngle
f23343,FunctionExpression:activate
f23344,Literal:trace
f23345,VariableDeclarator:prepend
f23346,Property:w3
f23347,Identifier:active
f23348,CallExpression:originalTarget
f23349,ConditionalExpression:x2
f23350,ThrowStatement:cm
f23351,MemberExpression:compareBoundaryPoints
f23352,ArrayExpression:animate
f23353,FunctionDeclaration:home
f23354,FunctionExpression:locked
f23355,MemberExpression:phone
f23356,FunctionExpression:FileReader
f23357,BinaryExpression:msSaveOrOpenBlob
f23358,ConditionalExpression:dst
f23359,ArrayExpression:onsuspend
f23360,LogicalExpression:nested
f23361,SwitchCase:challenge
f23362,Identifier:HMDVRDevice
f23363,MemberExpression:scoped
f23364,IfStatement:start
f23365,CallExpression:content
f23366,BinaryExpression:signature
f23367,IfStatement:follow
f23368,NewExpression:description
f23369,VariableDeclarator:onorientationchange
f23370,BinaryExpression:enabledPlugin
f23371,CallExpression:userAgent
f23372,MemberExpression:boundingClientRect
f23373,IfStatement:prepend
f23374,Identifier:getAll
f23375,UnaryExpression:token
f23376,Literal:RTCTrackEvent
f23377,FunctionExpression:setLineJoin
f23378,Identifier:resume
f23379,AssignmentExpression:focusout
f23380,Literal:transitioncancel
f23381,MemberExpression:oom
f23382,Property:uri
f23383,ReturnStatement:innerText
f23384,ConditionalExpression:variant
f23385,FunctionExpression:productId
f23386,MemberExpression:COMPRESSED_RGBA_PVRTC_2BPPV1_IMG
f23387,MemberExpression:filterNumber
f23388,Literal:updateWith
f23389,NewExpression:CSSStyleDeclaration
f23390,IfStatement:rowIndex
f23391,CallExpression:notifications
f23392,FunctionExpression:dblclick
f23393,CallExpression:isChar
f23394,Property:getBlob
f23395,BinaryExpression:url
f23396,Property:requiredFeatures
f23397,LogicalExpression:body
f23398,VariableDeclarator:setParameters
f23399,ArrayExpression:LOADED
f23400,UnaryExpression:HTMLMediaElement
f23401,MemberExpression:autoIncrement
f23402,TemplateElement:volume
f23403,Property:endOffset
f23404,Identifier:dropzone
f23405,Identifier:RTCCertificate
f23406,Property:scripts
f23407,MemberExpression:camera
f23408,ArrayExpression:mspointerout
f23409,Property:explicitOriginalTarget
f23410,TemplateElement:transform
f23411,NewExpression:scrollbars
f23412,Property:requestShipping
f23413,UnaryExpression:pan
f23414,ArrayExpression:algorithm
f23415,MemberExpression:unit
f23416,Literal:row
f23417,FunctionExpression:clearTimeout
f23418,NewExpression:AnimationEvent
f23419,FunctionDeclaration:propertyName
f23420,MemberExpression:HTMLBodyElement
f23421,CallExpression:icegatheringstatechange
f23422,Identifier:transferSize
f23423,Property:publicKey
f23424,ReturnStatement:iterations
f23425,CatchClause:fy
f23426,Property:unload
f23427,ReturnStatement:base
f23428,SwitchCase:maxlength
f23429,MethodDefinition:tag
f23430,Identifier:aLink
f23431,CallExpression:History
f23432,Identifier:xPos
f23433,CallExpression:onpaste
f23434,MemberExpression:Location
f23435,MemberExpression:endTime
f23436,FunctionExpression:spacing
f23437,Property:prototype
f23438,NewExpression:additionalData
f23439,FunctionDeclaration:milliseconds
f23440,Identifier:vertexAttrib3f
f23441,FunctionDeclaration:assign
f23442,Property:links
f23443,Identifier:addListener
f23444,Identifier:pointermove
f23445,MethodDefinition:slot
f23446,FunctionDeclaration:getMetadata
f23447,CallExpression:validateProgram
f23448,BinaryExpression:formData
f23449,CallExpression:packetsReceived
f23450,MethodDefinition:embeds
f23451,SwitchStatement:service
f23452,NewExpression:actions
f23453,FunctionDeclaration:previous
f23454,FunctionExpression:chunks
f23455,ArrayExpression:SourceBufferList
f23456,Literal:alt
f23457,ArrayExpression:assert
f23458,LogicalExpression:row
f23459,Property:mouseenter
f23460,Identifier:decode
f23461,ArrayExpression:creationTime
f23462,MemberExpression:USVString
f23463,CallExpression:saturate
f23464,IfStatement:touch
f23465,Property:HTMLIFrameElement
f23466,CallExpression:data
f23467,Literal:unloaded
f23468,ForInStatement:mode
f23469,AssignmentExpression:continue
f23470,IfStatement:hint
f23471,AssignmentExpression:parent
f23472,FunctionDeclaration:Rules
f23473,FunctionDeclaration:list
f23474,ArrayExpression:onMessage
f23475,VariableDeclarator:anchors
f23476,SwitchCase:Int32Array
f23477,ArrayExpression:removeRule
f23478,Identifier:protocol
f23479,Property:Point
f23480,ConditionalExpression:setPosition
f23481,ConditionalExpression:rotation
f23482,VariableDeclarator:buffered
f23483,Property:UIEvent
f23484,Property:javaEnabled
f23485,MemberExpression:DOMNodeInserted
f23486,VariableDeclarator:tagLength
f23487,VariableDeclarator:vibrate
f23488,FunctionDeclaration:fullscreenEnabled
f23489,CatchClause:go
f23490,MemberExpression:textarea
f23491,SequenceExpression:apply
f23492,IfStatement:collapse
f23493,CallExpression:remoteId
f23494,ArrayExpression:m43
f23495,IfStatement:credential
f23496,FunctionExpression:getWriter
f23497,Literal:threshold
f23498,Literal:sampleRate
f23499,MemberExpression:framebufferTexture2D
f23500,Literal:Crypto
f23501,AssignmentExpression:clientId
f23502,UnaryExpression:append
f23503,MemberExpression:getUserMedia
f23504,FunctionDeclaration:getCurrentPosition
f23505,Literal:replace
f23506,MemberExpression:services
f23507,BinaryExpression:exact
f23508,ReturnStatement:deg
f23509,VariableDeclarator:TrackEvent
f23510,UnaryExpression:getElementsByTagName
f23511,ThrowStatement:on
f23512,Property:html
f23513,ArrayExpression:notifications
f23514,SwitchCase:kind
f23515,NewExpression:rx
f23516,BinaryExpression:tiltY
f23517,AssignmentExpression:billingAddress
f23518,MethodDefinition:unobserve
f23519,VariableDeclarator:notifications
f23520,AssignmentExpression:Point
f23521,Property:endAngle
f23522,BinaryExpression:system
f23523,FunctionDeclaration:fullScreen
f23524,MemberExpression:compact
f23525,MemberExpression:status
f23526,NewExpression:onblur
f23527,LogicalExpression:summary
f23528,AssignmentExpression:getTime
f23529,BinaryExpression:multiply
f23530,LogicalExpression:fullPath
f23531,MemberExpression:CSS
f23532,Property:onencrypted
f23533,UnaryExpression:innerWidth
f23534,BinaryExpression:getSenders
f23535,CallExpression:mozFullScreenEnabled
f23536,Identifier:webkitPreservesPitch
f23537,MemberExpression:onwebkitresourcetimingbufferfull
f23538,IfStatement:transactionId
f23539,BinaryExpression:unknown
f23540,SwitchStatement:step
f23541,CallExpression:long
f23542,ArrayExpression:SECURITY_ERR
f23543,Property:timeConstant
f23544,CallExpression:onsuccess
f23545,AssignmentExpression:closeReason
f23546,SwitchCase:gbk
f23547,Identifier:ondragenter
f23548,BinaryExpression:onupdate
f23549,NewExpression:col
f23550,Identifier:leftDegrees
f23551,VariableDeclarator:buffer
f23552,FunctionDeclaration:cloneNode
f23553,MethodDefinition:src
f23554,ForStatement:in
f23555,NewExpression:deltaX
f23556,MemberExpression:nextElementSibling
f23557,Literal:px
f23558,CallExpression:boolean
f23559,Property:key
f23560,FunctionDeclaration:CDATASection
f23561,ArrayExpression:pt
f23562,ConditionalExpression:lowerBound
f23563,Property:HMAC
f23564,Property:HTMLTableCellElement
f23565,MemberExpression:submitFrame
f23566,Identifier:m44
f23567,Literal:insertAdjacentElement
f23568,CallExpression:on
f23569,Literal:instanceof
f23570,AssignmentExpression:pointerType
f23571,MemberExpression:Entity
f23572,ArrayExpression:respond
f23573,Property:DocumentTimeline
f23574,BinaryExpression:supportedTypes
f23575,MemberExpression:points
f23576,CallExpression:scrollWidth
f23577,VariableDeclarator:globalAlpha
f23578,Identifier:properties
f23579,FunctionDeclaration:grad
f23580,ReturnStatement:trailer
f23581,MemberExpression:pointerlockerror
f23582,NewExpression:importScripts
f23583,MethodDefinition:put
f23584,SequenceExpression:force
f23585,Identifier:down
f23586,ConditionalExpression:dom
f23587,SequenceExpression:offsetHeight
f23588,ConditionalExpression:pointercancel
f23589,Property:setAlpha
f23590,LogicalExpression:applicationCache
f23591,ForInStatement:fx
f23592,MemberExpression:shape
f23593,LogicalExpression:context
f23594,BinaryExpression:videoWidth
f23595,ClassDeclaration:go
f23596,MemberExpression:weight
f23597,FunctionDeclaration:label
f23598,MemberExpression:lower
f23599,CallExpression:image
f23600,MemberExpression:csp
f23601,ConditionalExpression:butt
f23602,LogicalExpression:length
f23603,Literal:productId
f23604,Property:timelineTime
f23605,FunctionExpression:foo
f23606,Identifier:drawArraysInstanced
f23607,Property:Selection
f23608,AssignmentExpression:local
f23609,BinaryExpression:focus
f23610,ArrayExpression:ontimeupdate
f23611,MethodDefinition:getFrameData
f23612,SwitchStatement:accept
f23613,BinaryExpression:Metadata
f23614,FunctionExpression:rad
f23615,CallExpression:lastModifiedDate
f23616,ConditionalExpression:gbk
f23617,UnaryExpression:domain
f23618,ReturnStatement:loop
f23619,VariableDeclarator:linear
f23620,SwitchCase:transform
f23621,SwitchCase:drag
f23622,NewExpression:toolbar
f23623,VariableDeclarator:domLoading
f23624,AssignmentExpression:getBounds
f23625,IfStatement:http
f23626,IfStatement:time
f23627,VariableDeclarator:fwidth
f23628,CallExpression:public
f23629,CallExpression:in
f23630,VariableDeclarator:pinchZoom
f23631,NewExpression:notification
f23632,Literal:outerText
f23633,LogicalExpression:outerWidth
f23634,UnaryExpression:blocked
f23635,ConditionalExpression:bias
f23636,MemberExpression:loadstart
f23637,Literal:activeElement
f23638,AssignmentExpression:gesturechange
f23639,SequenceExpression:Credential
f23640,NewExpression:areas
f23641,ArrayExpression:subtle
f23642,Identifier:join
f23643,NewExpression:height
f23644,Property:Uint8ClampedArray
f23645,Literal:TYPE_MISMATCH_ERR
f23646,ArrayExpression:oncuechange
f23647,MemberExpression:SVGPathSegMovetoAbs
f23648,NewExpression:send
f23649,MemberExpression:requiredFeatures
f23650,Identifier:menubar
f23651,Identifier:USB
f23652,Literal:appendChild
f23653,ArrayExpression:encrypted
f23654,SwitchCase:transport
f23655,VariableDeclarator:vertexAttribI4uiv
f23656,Property:xMinYMid
f23657,MemberExpression:reset
f23658,IfStatement:nodes
f23659,CallExpression:SVGTextElement
f23660,MemberExpression:useProgram
f23661,IfStatement:cells
f23662,ConditionalExpression:rem
f23663,MethodDefinition:load
f23664,ArrayExpression:createTFoot
f23665,BinaryExpression:signalingState
f23666,Identifier:ethernet
f23667,FunctionExpression:outputBuffer
f23668,ArrayExpression:url
f23669,IfStatement:isSupported
f23670,FunctionExpression:dtx
f23671,ArrayExpression:itemScope
f23672,CallExpression:HTMLDivElement
f23673,MemberExpression:__parent__
f23674,Property:isComposing
f23675,LogicalExpression:LINEAR
f23676,Identifier:conditionText
f23677,MethodDefinition:top
f23678,FunctionExpression:addEventListener
f23679,FunctionDeclaration:createRange
f23680,Identifier:requestId
f23681,BinaryExpression:frameElement
f23682,ArrayExpression:http
f23683,ArrayExpression:privacy
f23684,VariableDeclarator:sendMessage
f23685,MemberExpression:setEndAfter
f23686,ReturnStatement:pointerdown
f23687,ReturnStatement:webgl
f23688,IfStatement:connect
f23689,WhileStatement:pad
f23690,FunctionExpression:data
f23691,BinaryExpression:Int8Array
f23692,MemberExpression:createSVGPathSegArcRel
f23693,AssignmentExpression:over
f23694,Literal:precision
f23695,BinaryExpression:getState
f23696,ArrayExpression:getExtension
f23697,CallExpression:drawImage
f23698,AssignmentExpression:first
f23699,Property:lastElementChild
f23700,SequenceExpression:Metadata
f23701,BinaryExpression:gap
f23702,ArrayExpression:getElementById
f23703,BinaryExpression:BlobBuilder
f23704,Literal:storageManager
f23705,SequenceExpression:visibilitychange
f23706,LogicalExpression:transitionName
f23707,ArrayExpression:started
f23708,VariableDeclarator:Index
f23709,FunctionDeclaration:positionX
f23710,SwitchCase:voice
f23711,LogicalExpression:load
f23712,CallExpression:notation
f23713,VariableDeclarator:select
f23714,Property:velocityY
f23715,NewExpression:length
f23716,UnaryExpression:frequency
f23717,UnaryExpression:lang
f23718,ArrayExpression:port1
f23719,MemberExpression:hasStorageAccess
f23720,MemberExpression:getDirectory
f23721,Identifier:SVGStopElement
f23722,Identifier:mediagroup
f23723,CallExpression:glyphRef
f23724,LogicalExpression:stopPropagation
f23725,CallExpression:aspectRatio
f23726,FunctionDeclaration:lower
f23727,CallExpression:IDBIndex
f23728,NewExpression:productId
f23729,NewExpression:responseEnd
f23730,Property:hasOrientation
f23731,ReturnStatement:mediaElement
f23732,CallExpression:ty
f23733,FunctionDeclaration:forceRedraw
f23734,FunctionDeclaration:active
f23735,MemberExpression:chargingTime
f23736,LogicalExpression:modifiers
f23737,ForInStatement:value
f23738,AssignmentExpression:alternate
f23739,BinaryExpression:DOMNodeInserted
f23740,SequenceExpression:invalid
f23741,SwitchCase:Location
f23742,NewExpression:sign
f23743,ConditionalExpression:offsetHeight
f23744,ConditionalExpression:fullPath
f23745,IfStatement:activated
f23746,SequenceExpression:timeRemaining
f23747,CallExpression:PaymentOptions
f23748,FunctionDeclaration:toBlob
f23749,ArrayExpression:getFramebufferAttachmentParameter
f23750,UnaryExpression:personalbar
f23751,ArrayExpression:corruptedVideoFrames
f23752,ArrayExpression:head
f23753,FunctionExpression:previous
f23754,SwitchCase:mediaType
f23755,FunctionDeclaration:setRequestHeader
f23756,ArrayExpression:Array
f23757,MemberExpression:other
f23758,Literal:length
f23759,SequenceExpression:Range
f23760,ReturnStatement:application
f23761,SequenceExpression:features
f23762,CallExpression:audioTracks
f23763,BinaryExpression:MAX
f23764,ConditionalExpression:host
f23765,MemberExpression:transactionId
f23766,AssignmentExpression:mediaStream
f23767,UnaryExpression:isComposing
f23768,MemberExpression:validCountries
f23769,VariableDeclarator:STRING_TYPE
f23770,MemberExpression:stencilFuncSeparate
f23771,ReturnStatement:node
f23772,MemberExpression:defaultView
f23773,SequenceExpression:sandbox
f23774,ArrayExpression:External
f23775,ReturnStatement:bottom
f23776,FunctionDeclaration:timeout
f23777,MethodDefinition:setItem
f23778,Literal:listener
f23779,ConditionalExpression:prompt
f23780,CallExpression:getDistributedNodes
f23781,VariableDeclarator:event
f23782,Identifier:characterSet
f23783,AssignmentExpression:parentElement
f23784,FunctionExpression:device
f23785,MemberExpression:cssRules
f23786,ForInStatement:newItem
f23787,MethodDefinition:visibilityState
f23788,UpdateExpression:nested
f23789,Property:integrity
f23790,AssignmentExpression:drop
f23791,ArrayExpression:overrideMimeType
f23792,UnaryExpression:outerWidth
f23793,MemberExpression:characteristic
f23794,Literal:onemptied
f23795,MemberExpression:Plugin
f23796,ArrayExpression:client
f23797,IfStatement:required
f23798,UnaryExpression:audio
f23799,Property:containerType
f23800,CallExpression:moveBy
f23801,VariableDeclarator:compressedTexSubImage3D
f23802,AssignmentExpression:observe
f23803,UnaryExpression:valueAsString
f23804,FunctionDeclaration:album
f23805,ConditionalExpression:formAction
f23806,NewExpression:keys
f23807,SwitchCase:sheet
f23808,VariableDeclarator:ENTITY_REFERENCE_NODE
f23809,VariableDeclarator:localStorage
f23810,FunctionDeclaration:dump
f23811,NewExpression:MediaKeys
f23812,BinaryExpression:eventPhase
f23813,ForInStatement:languageCode
f23814,SwitchCase:DOMActivate
f23815,AssignmentExpression:unitType
f23816,CallExpression:maxlength
f23817,Literal:OES_fbo_render_mipmap
f23818,LogicalExpression:unsubscribe
f23819,CallExpression:policy
f23820,AssignmentExpression:outerHTML
f23821,MemberExpression:keydown
f23822,Property:oncontextmenu
f23823,AssignmentExpression:record
f23824,VariableDeclarator:vendorId
f23825,NewExpression:TextMetrics
f23826,CallExpression:endAngle
f23827,FunctionDeclaration:fullscreenElement
f23828,Property:center
f23829,Identifier:HTMLLIElement
f23830,AssignmentExpression:mediaQueryList
f23831,IfStatement:toJson
f23832,SwitchCase:butt
f23833,FunctionDeclaration:showModal
f23834,VariableDeclarator:CDATA_SECTION_NODE
f23835,UnaryExpression:insertBefore
f23836,AssignmentExpression:Crypto
f23837,NewExpression:endOffset
f23838,BinaryExpression:DocumentTouch
f23839,CallExpression:as
f23840,ArrayExpression:reject
f23841,ArrayExpression:onfullscreenerror
f23842,VariableDeclarator:phone
f23843,SwitchCase:unlock
f23844,NewExpression:signature
f23845,MemberExpression:menubar
f23846,MemberExpression:SVGImageElement
f23847,Literal:Cache
f23848,FunctionDeclaration:dragend
f23849,FunctionDeclaration:Attr
f23850,CallExpression:requestIdleCallback
f23851,ArrayExpression:mimeType
f23852,VariableDeclarator:filterUnits
f23853,FunctionExpression:encrypt
f23854,FunctionDeclaration:decrypt
f23855,Property:isSync
f23856,Property:unionpay
f23857,FunctionDeclaration:poster
f23858,CallExpression:responseURL
f23859,Identifier:identifiedTouch
f23860,CallExpression:domLoading
f23861,CallExpression:Response
f23862,AssignmentExpression:Mozilla
f23863,FunctionDeclaration:isPrimary
f23864,MemberExpression:pageXOffset
f23865,MemberExpression:getComputedTextLength
f23866,MemberExpression:moveTo
f23867,ConditionalExpression:custom
f23868,SwitchCase:ScrollTo
f23869,Identifier:registerElement
f23870,IfStatement:iconURL
f23871,ClassDeclaration:pc
f23872,FunctionDeclaration:delivery
f23873,CallExpression:HTMLMapElement
f23874,VariableDeclarator:argument
f23875,CallExpression:transitioncancel
f23876,ArrowFunctionExpression:text
f23877,Literal:sort
f23878,Literal:cullFace
f23879,Identifier:wheelDelta
f23880,UnaryExpression:device
f23881,AssignmentExpression:process
f23882,ArrayExpression:createObjectURL
f23883,ReturnStatement:clientHeight
f23884,ReturnStatement:releaseCapture
f23885,Literal:TextTrackCueList
f23886,Literal:digest
f23887,LogicalExpression:dropzone
f23888,Literal:menu
f23889,MemberExpression:pathLength
f23890,CallExpression:rssi
f23891,Property:sendBeacon
f23892,Property:BeforeUnloadEvent
f23893,Identifier:m13
f23894,Literal:onkeydown
f23895,Property:SVGHKernElement
f23896,Literal:pt
f23897,Property:method
f23898,Property:readAsBinaryString
f23899,ArrayExpression:regionAnchorY
f23900,FunctionExpression:ctx
f23901,MemberExpression:isFramebuffer
f23902,CallExpression:scrollBy
f23903,NewExpression:radius
f23904,FunctionExpression:pending
f23905,Property:Uint32Array
f23906,SwitchCase:hanging
f23907,MemberExpression:upperOpen
f23908,SwitchCase:udp
f23909,CallExpression:VideoStreamTrack
f23910,Property:noiseSuppression
f23911,FunctionExpression:cssText
f23912,FunctionDeclaration:Notification
f23913,Literal:DOM_KEY_LOCATION_NUMPAD
f23914,Identifier:pointerLockElement
f23915,Literal:URLString
f23916,AssignmentExpression:intervention
f23917,Property:sx
f23918,VariableDeclarator:deleteDatabase
f23919,FunctionDeclaration:loadEventEnd
f23920,MemberExpression:isRemote
f23921,Literal:runtimeStyle
f23922,VariableDeclarator:GlobalEventHandler
f23923,FunctionDeclaration:minlength
f23924,Identifier:axes
f23925,FunctionExpression:p4
f23926,SwitchCase:Window
f23927,BinaryExpression:link
f23928,Property:NotAllowedError
f23929,ArrayExpression:wrap
f23930,FunctionExpression:mimeType
f23931,UnaryExpression:setImmediate
f23932,Property:unloadEventStart
f23933,BinaryExpression:onselect
f23934,ReturnStatement:formAction
f23935,SwitchCase:none
f23936,MemberExpression:localCandidateId
f23937,MemberExpression:memory
f23938,UnaryExpression:bubbles
f23939,LogicalExpression:fy
f23940,VariableDeclarator:uniformMatrix3x2fv
f23941,ArrowFunctionExpression:entries
f23942,VariableDeclarator:onsuccess
f23943,AssignmentExpression:exact
f23944,Identifier:pitch
f23945,NewExpression:info
f23946,ArrowFunctionExpression:group
f23947,Literal:ontransitionend
f23948,MemberExpression:IDBIndex
f23949,Identifier:onmozfullscreenerror
f23950,NewExpression:ondblclick
f23951,VariableDeclarator:getQuery
f23952,Property:samplerParameteri
f23953,Literal:ANGLE
f23954,Property:transportId
f23955,Literal:documentURI
f23956,AssignmentExpression:p4
f23957,Property:layerX
f23958,SwitchCase:silent
f23959,UpdateExpression:ry
f23960,AssignmentExpression:previousSibling
f23961,SwitchStatement:m43
f23962,MemberExpression:DOCUMENT_TYPE_NODE
f23963,Property:scriptNode
f23964,SwitchCase:currentTime
f23965,CallExpression:setAttribute
f23966,IfStatement:html
f23967,Literal:nodeName
f23968,ArrayExpression:credentials
f23969,MemberExpression:advance
f23970,MemberExpression:getTrackById
f23971,Identifier:TimeEvent
f23972,ReturnStatement:transition
f23973,Property:connection
f23974,MemberExpression:isProgram
f23975,FunctionDeclaration:volume
f23976,DoWhileStatement:false
f23977,BinaryExpression:TimeoutError
f23978,Property:FederatedCredential
f23979,Identifier:CONNECTING
f23980,CallExpression:onbeforescriptexecute
f23981,ReturnStatement:html
f23982,Property:appinstalled
f23983,Literal:public
f23984,ReturnStatement:details
f23985,BinaryExpression:cursor
f23986,Literal:devicelight
f23987,MemberExpression:NOT_SUPPORTED_ERR
f23988,ArrayExpression:isPointInStroke
f23989,MemberExpression:miterLimit
f23990,Literal:ethernet
f23991,IfStatement:x2
f23992,AssignmentExpression:Uint32Array
f23993,ConditionalExpression:deviceId
f23994,BinaryExpression:HMDVRDevice
f23995,MemberExpression:methodName
f23996,MemberExpression:mozOrientation
f23997,Literal:drawArraysInstancedANGLE
f23998,MemberExpression:URLSearchParams
f23999,Identifier:removeAttributeNS
f24000,NewExpression:Uint8Array
f24001,AssignmentExpression:Screen
f24002,Property:INVALID_NODE_TYPE_ERR
f24003,SwitchCase:seed
f24004,MemberExpression:fgColor
f24005,BinaryExpression:initKeyEvent
f24006,MemberExpression:getWriter
f24007,Identifier:toFloat32Array
f24008,Property:pointerdown
f24009,MemberExpression:activeVRDisplays
f24010,UpdateExpression:th
f24011,AssignmentExpression:TextTrackList
f24012,Identifier:total
f24013,SequenceExpression:byteOffset
f24014,AssignmentPattern:show
f24015,FunctionExpression:getLocalStreams
f24016,Literal:disable
f24017,AssignmentExpression:failed
f24018,NewExpression:caller
f24019,VariableDeclarator:htmlFor
f24020,BinaryExpression:allowfullscreen
f24021,ConditionalExpression:onkeypress
f24022,ArrayExpression:network
f24023,UpdateExpression:empty
f24024,CallExpression:divisor
f24025,SwitchStatement:mode
f24026,ReturnStatement:WebKitCSSMatrix
f24027,MemberExpression:play
f24028,FunctionExpression:cssRules
f24029,Literal:xMaxYMax
f24030,FunctionDeclaration:contextmenu
f24031,CallExpression:host
f24032,Identifier:innerWidth
f24033,VariableDeclarator:accuracy
f24034,ReturnStatement:void
f24035,FunctionDeclaration:object
f24036,VariableDeclarator:NotFoundError
f24037,Identifier:failIfMajorPerformanceCaveat
f24038,ReturnStatement:innerWidth
f24039,LogicalExpression:find
f24040,ForInStatement:manifest
f24041,VariableDeclarator:Method
f24042,Property:renderWidth
f24043,LogicalExpression:basic
f24044,Identifier:releasePointerCapture
f24045,ArrayExpression:origin
f24046,LogicalExpression:text
f24047,ArrayExpression:msMatchesSelector
f24048,BinaryExpression:InvalidAccessError
f24049,WithStatement:document
f24050,MemberExpression:COMPRESSED_RGB_ATC_WEBGL
f24051,NewExpression:inputs
f24052,Identifier:hasAttributes
f24053,SequenceExpression:parameters
f24054,AssignmentExpression:spreadMethod
f24055,Property:detail
f24056,TemplateLiteral:index
f24057,NewExpression:FormData
f24058,CallExpression:encoding
f24059,UnaryExpression:fetch
f24060,Property:checkFramebufferStatus
f24061,FunctionDeclaration:seeked
f24062,FunctionDeclaration:content
f24063,FunctionDeclaration:lineCap
f24064,FunctionExpression:serialNumber
f24065,ConditionalExpression:first
f24066,Property:login
f24067,Identifier:manual
f24068,SequenceExpression:actions
f24069,ArrayExpression:TIMEOUT_ERR
f24070,AssignmentExpression:newVersion
f24071,FunctionExpression:detail
f24072,ArrayExpression:setEndBefore
f24073,CallExpression:VideoTrack
f24074,NewExpression:onmousemove
f24075,NewExpression:sample
f24076,Property:onstalled
f24077,Identifier:state
f24078,Identifier:SVGFitToViewBox
f24079,ArrayExpression:scope
f24080,Property:public
f24081,VariableDeclarator:touch
f24082,Identifier:numberOfItems
f24083,FunctionExpression:quadraticCurveTo
f24084,ConditionalExpression:prerender
f24085,AssignmentPattern:video
f24086,ArrayExpression:productID
f24087,Property:serialNumber
f24088,ForInStatement:null
f24089,Identifier:vertexAttribPointer
f24090,Identifier:PasswordCredential
f24091,BinaryExpression:baseVal
f24092,ConditionalExpression:updating
f24093,FunctionDeclaration:message
f24094,IfStatement:form
f24095,FunctionDeclaration:CloseEvent
f24096,SwitchCase:prerender
f24097,ReturnStatement:numberValue
f24098,ArrayExpression:skewY
f24099,ReturnStatement:Boolean
f24100,AssignmentExpression:installed
f24101,ArrayExpression:encrypt
f24102,UnaryExpression:resize
f24103,VariableDeclarator:getAllKeys
f24104,NewExpression:array
f24105,Identifier:gathering
f24106,Literal:byobRequest
f24107,Identifier:GestureEvent
f24108,UnaryExpression:verify
f24109,ExpressionStatement:dom
f24110,CallExpression:home
f24111,ConditionalExpression:navigator
f24112,VariableDeclarator:initialTime
f24113,ArrayExpression:lastChild
f24114,MemberExpression:kinds
f24115,VariableDeclarator:lineWidth
f24116,MemberExpression:webkitIsFullScreen
f24117,Identifier:restore
f24118,BinaryExpression:rx
f24119,Property:PerformanceNavigationTiming
f24120,ArrayExpression:addRange
f24121,NewExpression:pixels
f24122,MemberExpression:minDecibels
f24123,BinaryExpression:keys
f24124,Literal:set
f24125,IfStatement:rtl
f24126,VariableDeclarator:fetchStart
f24127,BinaryExpression:TextEncoder
f24128,FunctionExpression:process
f24129,Identifier:disable
f24130,SwitchCase:animationend
f24131,IfStatement:paint
f24132,ArrayExpression:thresholds
f24133,BinaryExpression:onscroll
f24134,IfStatement:store
f24135,SwitchCase:index
f24136,Literal:ranges
f24137,Literal:w3
f24138,AssignmentExpression:ctx
f24139,VariableDeclarator:lName
f24140,FunctionDeclaration:PaymentResponse
f24141,ConditionalExpression:DOMContentLoaded
f24142,CallExpression:SVGZoomEvent
f24143,Literal:btoa
f24144,Literal:frame
f24145,Identifier:expansion
f24146,ArrayExpression:adoptNode
f24147,UnaryExpression:rotate
f24148,AssignmentExpression:empty
f24149,AssignmentExpression:debug
f24150,MemberExpression:allowfullscreen
f24151,UnaryExpression:rules
f24152,MemberExpression:selectNode
f24153,ConditionalExpression:opener
f24154,FunctionDeclaration:deltaX
f24155,VariableDeclarator:scrollIntoView
f24156,Identifier:IDBObjectStore
f24157,Identifier:SVGLineElement
f24158,MemberExpression:initKeyboardEvent
f24159,CallExpression:Position
f24160,Literal:primitiveUnits
f24161,ConditionalExpression:middle
f24162,Property:deleteContents
f24163,Identifier:depthFar
f24164,Property:getAttachedShaders
f24165,ArrayExpression:DOCUMENT_FRAGMENT_NODE
f24166,ConditionalExpression:timeEnd
f24167,CallExpression:DataTransfer
f24168,ConditionalExpression:idName
f24169,FunctionDeclaration:Web
f24170,Property:changeType
f24171,Property:find
f24172,Property:HTMLAnchorElement
f24173,Property:maskUnits
f24174,Identifier:onmute
f24175,Literal:viewtarget
f24176,MemberExpression:foundation
f24177,CallExpression:unitType
f24178,ArrayExpression:normalize
f24179,AssignmentExpression:reason
f24180,Property:oauth
f24181,Literal:dppx
f24182,ArrayExpression:enabled
f24183,Literal:alternate
f24184,ArrayExpression:countReset
f24185,NewExpression:cors
f24186,UnaryExpression:speak
f24187,Identifier:enableStyleSheetsForSet
f24188,BinaryExpression:ontransitionend
f24189,AssignmentExpression:dragover
f24190,Identifier:HTMLIFrameElement
f24191,Identifier:maxMessageSize
f24192,Identifier:yes
f24193,Literal:lineDashOffset
f24194,Literal:synth
f24195,UnaryExpression:connected
f24196,AssignmentExpression:terminate
f24197,ArrayExpression:focus
f24198,CallExpression:DeviceMotionEvent
f24199,MethodDefinition:apply
f24200,MemberExpression:thresholds
f24201,AssignmentExpression:level
f24202,AssignmentExpression:removedNodes
f24203,ArrayExpression:elevation
f24204,SwitchCase:onmousedown
f24205,FunctionDeclaration:async
f24206,MemberExpression:truncate
f24207,MemberExpression:mapping
f24208,LogicalExpression:heading
f24209,UnaryExpression:headers
f24210,Property:vLink
f24211,ArrayExpression:querySelectorAll
f24212,SwitchCase:radiogroup
f24213,Identifier:mediaSession
f24214,MemberExpression:addTextTrack
f24215,Property:linear
f24216,UnaryExpression:extensions
f24217,ReturnStatement:encoding
f24218,UnaryExpression:check
f24219,ArrayExpression:EventHandler
f24220,ConditionalExpression:onbeforeunload
f24221,LogicalExpression:sum
f24222,FunctionExpression:touchstart
f24223,CallExpression:compact
f24224,CallExpression:explicit
f24225,Literal:videoTracks
f24226,AssignmentExpression:EMS
f24227,ArrayExpression:resizeBy
f24228,Literal:setStart
f24229,ForStatement:constructor
f24230,ArrayExpression:onkeypress
f24231,ReturnStatement:standalone
f24232,UnaryExpression:backward
f24233,Property:loop
f24234,ArrayExpression:nofullscreen
f24235,MemberExpression:EventHandler
f24236,VariableDeclarator:capabilities
f24237,MethodDefinition:done
f24238,Literal:netinfo
f24239,IfStatement:moz
f24240,BinaryExpression:setTranslate
f24241,LogicalExpression:itemType
f24242,UnaryExpression:deg
f24243,VariableDeclarator:setRemoteDescription
f24244,Property:frames
f24245,ConditionalExpression:resize
f24246,SwitchCase:square
f24247,VariableDeclarator:longDesc
f24248,FunctionExpression:m32
f24249,MethodDefinition:addRule
f24250,ConditionalExpression:controller
f24251,MemberExpression:PerformanceNavigation
f24252,MemberExpression:deltaMode
f24253,CallExpression:color
f24254,BinaryExpression:createTexture
f24255,ConditionalExpression:DataView
f24256,Identifier:SHOW_NOTATION
f24257,FunctionDeclaration:encode
f24258,MemberExpression:createGain
f24259,CallExpression:audioLevel
f24260,CallExpression:IDBTransaction
f24261,Identifier:AudioTrack
f24262,MemberExpression:rollback
f24263,Literal:lineAlign
f24264,IfStatement:keySystem
f24265,WhileStatement:db
f24266,ArrayExpression:importKey
f24267,Property:navigate
f24268,ConditionalExpression:localStorage
f24269,Identifier:deleteQuery
f24270,FunctionDeclaration:alt
f24271,FunctionExpression:statusbar
f24272,FunctionExpression:matchMedia
f24273,Identifier:COMPRESSED_RGB_ETC1_WEBGL
f24274,VariableDeclarator:clientWidth
f24275,NewExpression:Document
f24276,ForStatement:col
f24277,MemberExpression:SourceBuffer
f24278,CallExpression:revoke
f24279,CallExpression:getVideoTracks
f24280,ConditionalExpression:explicit
f24281,Literal:static
f24282,SwitchStatement:browser
f24283,NewExpression:seeking
f24284,IfStatement:Uint8Array
f24285,ForInStatement:input
f24286,AssignmentExpression:XDomainRequest
f24287,Identifier:fullscreenEnabled
f24288,ArrayExpression:custom
f24289,AssignmentExpression:read
f24290,UpdateExpression:square
f24291,IfStatement:sentences
f24292,MethodDefinition:continue
f24293,MemberExpression:Media
f24294,AssignmentExpression:protocol
f24295,Literal:dragend
f24296,SwitchStatement:algorithm
f24297,UnaryExpression:which
f24298,MemberExpression:constructor
f24299,SwitchCase:tabs
f24300,ArrayExpression:collapsed
f24301,UnaryExpression:WorkerGlobalScope
f24302,ArrayExpression:contextmenu
f24303,BinaryExpression:currentDirection
f24304,Property:beforeinstallprompt
f24305,FunctionExpression:removeTrack
f24306,Identifier:attestation
f24307,BinaryExpression:voice
f24308,AssignmentExpression:setPrototypeOf
f24309,UpdateExpression:city
f24310,Identifier:setNamedItem
f24311,CallExpression:collapse
f24312,NewExpression:nodeValue
f24313,Identifier:XMLDocument
f24314,CallExpression:lang
f24315,NewExpression:variant
f24316,Literal:isPointInRange
f24317,SwitchCase:duration
f24318,Literal:WEBGL_compressed_texture_astc
f24319,Property:absolute
f24320,Literal:getElementsByClassName
f24321,ArrayExpression:WEBGL_compressed_texture_etc1
f24322,CallExpression:setOrientation
f24323,VariableDeclarator:requestIdleCallback
f24324,FunctionDeclaration:channels
f24325,ReturnStatement:areas
f24326,LogicalExpression:pitch
f24327,Literal:dataTransfer
f24328,Literal:darken
f24329,NewExpression:transform
f24330,ForInStatement:async
f24331,Literal:keySystem
f24332,FunctionExpression:unsubscribe
f24333,VariableDeclarator:cancel
f24334,VariableDeclarator:clientLeft
f24335,ReturnStatement:url
f24336,NewExpression:lostpointercapture
f24337,FunctionExpression:revokeObjectURL
f24338,ForStatement:db
f24339,Property:BlobEvent
f24340,Identifier:handleAddressChange
f24341,IfStatement:enabled
f24342,LogicalExpression:ext
f24343,ConditionalExpression:radio
f24344,FunctionExpression:collapse
f24345,Literal:join
f24346,NewExpression:expiryYear
f24347,Literal:relatedTarget
f24348,FunctionExpression:setParameter
f24349,CallExpression:button
f24350,ReturnStatement:srcset
f24351,Property:serviceData
f24352,AssignmentExpression:closest
f24353,Property:alphabetic
f24354,SwitchCase:outerHeight
f24355,UnaryExpression:store
f24356,CallExpression:setAlpha
f24357,ConditionalExpression:elements
f24358,MemberExpression:sharpness
f24359,LogicalExpression:spacing
f24360,BinaryExpression:onmouseover
f24361,Identifier:tel
f24362,Identifier:resetSensor
f24363,Property:hashchange
f24364,AssignmentExpression:productID
f24365,Literal:HTMLCollection
f24366,Identifier:stepUp
f24367,Literal:muted
f24368,FunctionDeclaration:spacing
f24369,LogicalExpression:TouchEvent
f24370,MemberExpression:velocityX
f24371,FunctionDeclaration:fatal
f24372,FunctionExpression:minlength
f24373,NewExpression:home
f24374,Identifier:renderWidth
f24375,ArrayExpression:unregister
f24376,ArrayExpression:byobRequest
f24377,Identifier:username
f24378,AssignmentExpression:touch
f24379,MemberExpression:initCompositionEvent
f24380,Literal:mousemove
f24381,CallExpression:visibilityState
f24382,Property:interpretation
f24383,BinaryExpression:deleteBuffer
f24384,AssignmentExpression:deviceorientation
f24385,Identifier:createSVGPathSegClosePath
f24386,Identifier:openRequest
f24387,Literal:modulusLength
f24388,Property:sizeToContent
f24389,Identifier:onresize
f24390,ReturnStatement:PluginArray
f24391,FunctionDeclaration:BroadcastChannel
f24392,BinaryExpression:HTMLUListElement
f24393,FunctionExpression:trailer
f24394,Literal:SpeechGrammar
f24395,Identifier:MIDIOutput
f24396,LogicalExpression:icon
f24397,ArrayExpression:wheelDelta
f24398,SwitchCase:blocked
f24399,ConditionalExpression:divisor
f24400,Identifier:event
f24401,SequenceExpression:zoom
f24402,VariableDeclarator:radiusX
f24403,FunctionExpression:defer
f24404,BinaryExpression:colspan
f24405,Identifier:lastModifiedDate
f24406,ReturnStatement:CM
f24407,Identifier:cellIndex
f24408,NewExpression:submit
f24409,FunctionDeclaration:input
f24410,LogicalExpression:voice
f24411,Identifier:renderRect
f24412,ForOfStatement:items
f24413,FunctionDeclaration:share
f24414,CallExpression:createElement
f24415,ArrayExpression:HTMLVideoElement
f24416,CallExpression:uniform4iv
f24417,ConditionalExpression:onpagehide
f24418,SwitchCase:parent
f24419,Property:service
f24420,Literal:supportedContentEncodings
f24421,Identifier:importScripts
f24422,UnaryExpression:recipient
f24423,Property:isEqualNode
f24424,SwitchCase:skewX
f24425,AssignmentExpression:m11
f24426,MemberExpression:out
f24427,Literal:bindBuffer
f24428,FunctionExpression:deadline
f24429,SwitchCase:sync
f24430,Property:outputs
f24431,ArrowFunctionExpression:locale
f24432,Literal:HTMLSpanElement
f24433,Identifier:draggable
f24434,VariableDeclarator:document
f24435,Property:collection
f24436,ForInStatement:size
f24437,BinaryExpression:POST
f24438,FunctionDeclaration:features
f24439,SequenceExpression:Node
f24440,LogicalExpression:DocumentType
f24441,FunctionDeclaration:loop
f24442,AssignmentExpression:messageType
f24443,CallExpression:watch
f24444,ForInStatement:channels
f24445,SwitchStatement:base
f24446,Identifier:firstChild
f24447,CallExpression:getElementsByTagName
f24448,Identifier:getLocalParameters
f24449,UnaryExpression:Client
f24450,Property:speed
f24451,Property:vrdisplayblur
f24452,ReturnStatement:utils
f24453,NewExpression:prepaid
f24454,IfStatement:minLength
f24455,BinaryExpression:newVersion
f24456,VariableDeclarator:deleteSync
f24457,AssignmentPattern:filter
f24458,BinaryExpression:lineTo
f24459,Literal:MSGestureStart
f24460,Literal:durationchange
f24461,MemberExpression:createSVGPathSegCurvetoCubicRel
f24462,FunctionDeclaration:getClientRects
f24463,BinaryExpression:embeds
f24464,BinaryExpression:mozOrientation
f24465,Identifier:audioWorklet
f24466,Property:onsoundstart
f24467,ArrayExpression:readAsText
f24468,BinaryExpression:xPos
f24469,FunctionDeclaration:createObserver
f24470,Property:application
f24471,VariableDeclarator:compareDocumentPosition
f24472,MemberExpression:scrollMaxY
f24473,FunctionDeclaration:start
f24474,VariableDeclarator:hasFocus
f24475,CallExpression:fullscreenElement
f24476,AssignmentExpression:inputMode
f24477,LogicalExpression:margin
f24478,SequenceExpression:operator
f24479,Literal:ImageCapture
f24480,Identifier:allowpaymentrequest
f24481,TemplateLiteral:yPos
f24482,ArrayExpression:composed
f24483,ArrayExpression:txt
f24484,FunctionDeclaration:ReadableStream
f24485,MemberExpression:setStdDeviation
f24486,ConditionalExpression:allowfullscreen
f24487,SwitchCase:sessionStorage
f24488,ArrayExpression:startup
f24489,FunctionExpression:history
f24490,VariableDeclaration:var
f24491,UnaryExpression:duplicate
f24492,VariableDeclarator:offset
f24493,ArrayExpression:Infinity
f24494,UnaryExpression:useCapture
f24495,UnaryExpression:userAgent
f24496,VariableDeclarator:connectEnd
f24497,CallExpression:onmouseenter
f24498,Identifier:SVGPathSegLinetoRel
f24499,Literal:styleSheets
f24500,UnaryExpression:mimeType
f24501,Property:body
f24502,FunctionDeclaration:numberOfItems
f24503,ConditionalExpression:ReadableStream
f24504,ArrayExpression:removeAttributeNS
f24505,CallExpression:publicId
f24506,AssignmentExpression:ideal
f24507,SwitchCase:root
f24508,AssignmentExpression:contentWindow
f24509,CallExpression:dragover
f24510,ArrayExpression:ScrollTo
f24511,ReturnStatement:VideoTrackList
f24512,Identifier:REGION_STYLE_RULE
f24513,AssignmentExpression:CLOSE_NORMAL
f24514,Property:setStartAfter
f24515,FunctionExpression:getTracks
f24516,IfStatement:pageYOffset
f24517,TemplateElement:iframe
f24518,Property:px
f24519,VariableDeclarator:utterance
f24520,BinaryExpression:queryCommandState
f24521,CallExpression:downlink
f24522,FunctionExpression:menubar
f24523,NewExpression:lineWidth
f24524,Property:getIndexedParameter
f24525,Identifier:mozCaptureStream
f24526,Literal:direction
f24527,AssignmentExpression:char
f24528,ConditionalExpression:exception
f24529,MemberExpression:atob
f24530,SwitchCase:PX
f24531,ArrayExpression:DOM_KEY_LOCATION_STANDARD
f24532,ReturnStatement:Date
f24533,LogicalExpression:objectBoundingBox
f24534,Identifier:disableRemotePlayback
f24535,MemberExpression:shadowOffsetX
f24536,ArrowFunctionExpression:done
f24537,FunctionDeclaration:frames
f24538,Identifier:trackList
f24539,LogicalExpression:local
f24540,Identifier:onmouseleave
f24541,WhileStatement:ctrl
f24542,SwitchCase:vendor
f24543,MethodDefinition:viewport
f24544,MemberExpression:results
f24545,Identifier:SVGZoomAndPan
f24546,UnaryExpression:nextSibling
f24547,ConditionalExpression:startContainer
f24548,Property:EMS
f24549,MemberExpression:setStartAfter
f24550,ArrayExpression:success
f24551,AssignmentExpression:step
f24552,MemberExpression:dragend
f24553,MemberExpression:request
f24554,Identifier:iterateNext
f24555,CallExpression:connect
f24556,VariableDeclarator:forEach
f24557,Literal:nextElementSibling
f24558,UnaryExpression:performance
f24559,Property:effectiveDirective
f24560,FunctionDeclaration:readonly
f24561,NewExpression:pageY
f24562,ConditionalExpression:removeProperty
f24563,Identifier:root
f24564,MemberExpression:onabort
f24565,AssignmentExpression:checked
f24566,Property:preserveAspectRatio
f24567,FunctionExpression:offsetX
f24568,Identifier:ReadableStreamBYOBReader
f24569,SwitchCase:SHOW_ALL
f24570,BinaryExpression:never
f24571,Property:StorageManager
f24572,Literal:insertNode
f24573,Property:uniform3i
f24574,UnaryExpression:hash
f24575,BinaryExpression:fgColor
f24576,BinaryExpression:status
f24577,Property:compact
f24578,Literal:unload
f24579,Property:AnalyserNode
f24580,CallExpression:setLineWidth
f24581,AssignmentExpression:onmouseenter
f24582,VariableDeclarator:string
f24583,Identifier:VRFrameData
f24584,Identifier:pageYOffset
f24585,BinaryExpression:keypress
f24586,ArrayExpression:createProcessingInstruction
f24587,Literal:dtmf
f24588,UpdateExpression:ii
f24589,Literal:getPropertyValue
f24590,VariableDeclarator:DOCUMENT_NODE
f24591,CallExpression:PING
f24592,BinaryExpression:hanging
f24593,VariableDeclarator:Uint8ClampedArray
f24594,NewExpression:timeStamp
f24595,CallExpression:Gecko
f24596,NewExpression:local
f24597,UnaryExpression:newName
f24598,MethodDefinition:onopen
f24599,SequenceExpression:Geolocation
f24600,NewExpression:fullPath
f24601,AssignmentPattern:body
f24602,NewExpression:weight
f24603,TemplateElement:http
f24604,Property:invalidateSubFramebuffer
f24605,BinaryExpression:rtsp
f24606,AssignmentExpression:iii
f24607,IfStatement:pseudoElement
f24608,FunctionExpression:stroke
f24609,Literal:presentation
f24610,ConditionalExpression:mouseout
f24611,Property:store
f24612,IfStatement:lineWidth
f24613,Property:unmuted
f24614,Identifier:onsync
f24615,CallExpression:formAction
f24616,SwitchCase:TEXT_NODE
f24617,Identifier:pointerType
f24618,Property:toolbar
f24619,ReturnStatement:moz
f24620,Identifier:RGBA32F_EXT
f24621,ArrayExpression:user
f24622,AssignmentExpression:slice
f24623,NewExpression:interval
f24624,VariableDeclarator:ENTITY_NODE
f24625,ThrowStatement:id
f24626,CallExpression:WebVR
f24627,SwitchCase:long
f24628,AssignmentExpression:MessageChannel
f24629,Identifier:locked
f24630,VariableDeclarator:clearRect
f24631,SwitchCase:define
f24632,ArrayExpression:intl
f24633,AssignmentExpression:Clipboard
f24634,FunctionExpression:face
f24635,NewExpression:both
f24636,MemberExpression:getPathSegAtLength
f24637,AssignmentExpression:Attr
f24638,AssignmentPattern:code
f24639,ArrayExpression:Float32Array
f24640,CallExpression:CompositionEvent
f24641,FunctionDeclaration:scheme
f24642,FunctionExpression:family
f24643,ArrayExpression:userproximity
f24644,LogicalExpression:played
f24645,Literal:setRemoteDescription
f24646,CallExpression:duplicate
f24647,VariableDeclarator:isPrototypeOf
f24648,Identifier:getComputedStyle
f24649,NewExpression:scripts
f24650,LogicalExpression:role
f24651,FunctionExpression:getExtension
f24652,IfStatement:parentNode
f24653,ConditionalExpression:data
f24654,Property:drawImage
f24655,Property:controlsList
f24656,Literal:deleteCaption
f24657,Property:erode
f24658,AssignmentPattern:duration
f24659,ArrayExpression:bind
f24660,Literal:WorkerLocation
f24661,Identifier:vertexAttrib1fv
f24662,ReturnStatement:ip
f24663,IfStatement:manifest
f24664,ArrayExpression:elementFromPoint
f24665,SequenceExpression:ReadableStreamDefaultReader
f24666,CallExpression:fetchStart
f24667,FunctionDeclaration:addAll
f24668,AssignmentExpression:byteOffset
f24669,UnaryExpression:Touch
f24670,Identifier:getTexParameter
f24671,MethodDefinition:success
f24672,VariableDeclarator:enctype
f24673,VariableDeclarator:history
f24674,Identifier:index
f24675,LogicalExpression:lastEventId
f24676,CallExpression:command
f24677,Identifier:grad
f24678,BinaryExpression:reports
f24679,BinaryExpression:ondragend
f24680,ArrayExpression:__lookupSetter__
f24681,ArrayExpression:doctype
f24682,SwitchStatement:slot
f24683,NewExpression:mute
f24684,Property:format
f24685,LogicalExpression:pattern
f24686,NewExpression:XMLDocument
f24687,ReturnStatement:colspan
f24688,BinaryExpression:webkitIsFullScreen
f24689,Identifier:format
f24690,Identifier:deviceproximity
f24691,VariableDeclarator:webglcontextlost
f24692,ReturnStatement:opened
f24693,SequenceExpression:slice
f24694,ReturnStatement:m11
f24695,MemberExpression:CSSRuleList
f24696,BinaryExpression:exclusive
f24697,IfStatement:writer
f24698,IfStatement:id
f24699,Literal:redirect
f24700,Property:readAsArrayBuffer
f24701,AssignmentExpression:onseeking
f24702,MemberExpression:createSVGTransform
f24703,NewExpression:p3
f24704,Identifier:exitPresent
f24705,MemberExpression:sample
f24706,ConditionalExpression:offsetParent
f24707,MemberExpression:JSON
f24708,FunctionDeclaration:fetch
f24709,ConditionalExpression:id
f24710,ArrowFunctionExpression:col
f24711,Literal:importNode
f24712,ArrayExpression:stopPropagation
f24713,MemberExpression:methodData
f24714,AssignmentExpression:localName
f24715,Identifier:TouchEvent
f24716,CallExpression:lowerBound
f24717,VariableDeclarator:scrollTopMax
f24718,IfStatement:billingAddress
f24719,Property:connectionState
f24720,LogicalExpression:credentials
f24721,Property:CSSMatrix
f24722,Literal:clipboard
f24723,ArrayExpression:formEnctype
f24724,ConditionalExpression:root
f24725,FunctionDeclaration:lName
f24726,ConditionalExpression:deleteQuery
f24727,Literal:getUniformLocation
f24728,CallExpression:commit
f24729,Identifier:DOMTimeStamp
f24730,NewExpression:SVGPathSegLinetoVerticalRel
f24731,FunctionExpression:senderId
f24732,Property:ServiceWorkerContainer
f24733,VariableDeclarator:lastEventId
f24734,Literal:XMLHttpRequestEventTarget
f24735,IfStatement:subscribe
f24736,Literal:getBattery
f24737,Identifier:SVGViewElement
f24738,ConditionalExpression:operation
f24739,ExpressionStatement:Array
f24740,FunctionDeclaration:Credential
f24741,UnaryExpression:appVersion
f24742,ForInStatement:notifications
f24743,CallExpression:MutationRecord
f24744,Literal:getCurrentTime
f24745,Property:WebAuth
f24746,Property:selectedIndex
f24747,BinaryExpression:delivery
f24748,Literal:webglcontextcreationerror
f24749,ForStatement:pad
f24750,BinaryExpression:rtt
f24751,BinaryExpression:stalled
f24752,AssignmentExpression:idl
f24753,ConditionalExpression:useCapture
f24754,MemberExpression:respondWith
f24755,AssignmentExpression:NotReadableError
f24756,Identifier:stepDown
f24757,MemberExpression:readAsArrayBuffer
f24758,Identifier:ambientLight
f24759,FunctionExpression:statusCode
f24760,ReturnStatement:ready
f24761,Identifier:keyLocation
f24762,ForInStatement:shape
f24763,Property:HTMLButtonElement
f24764,Identifier:SVGPaint
f24765,CallExpression:currentNode
f24766,SwitchCase:setLineDash
f24767,Property:USB
f24768,NewExpression:album
f24769,AssignmentExpression:nextNode
f24770,CallExpression:buttonID
f24771,SequenceExpression:currentTime
f24772,ConditionalExpression:action
f24773,UnaryExpression:timeline
f24774,Literal:createRange
f24775,Identifier:BeforeInputEvent
f24776,ArrayExpression:readonly
f24777,Literal:entryType
f24778,NewExpression:metadata
f24779,TemplateLiteral:size
f24780,BinaryExpression:importKey
f24781,FunctionDeclaration:declare
f24782,FunctionExpression:id
f24783,Identifier:watch
f24784,Identifier:colorMask
f24785,Identifier:removeRange
f24786,AssignmentExpression:lineJoin
f24787,VariableDeclarator:open
f24788,UnaryExpression:encode
f24789,Property:SVGColorProfileElement
f24790,Property:javascript
f24791,Property:pitch
f24792,BinaryExpression:mozilla
f24793,BinaryExpression:expansion
f24794,Literal:collapsed
f24795,CallExpression:PERMISSION_DENIED
f24796,Identifier:LINEAR_MIPMAP_LINEAR
f24797,AssignmentExpression:longitude
f24798,ReturnStatement:description
f24799,BinaryExpression:shiftKey
f24800,VariableDeclarator:slope
f24801,Identifier:enctype
f24802,ArrayExpression:SyntaxError
f24803,Literal:sub
f24804,CallExpression:lines
f24805,FunctionDeclaration:getDescriptor
f24806,LogicalExpression:offset
f24807,Literal:AudioScheduledSourceNode
f24808,ArrayExpression:height
f24809,Identifier:STRING_TYPE
f24810,AssignmentExpression:caption
f24811,AssignmentExpression:changedTouches
f24812,VariableDeclarator:latency
f24813,Identifier:READ_WRITE
f24814,VariableDeclarator:httpEquiv
f24815,VariableDeclarator:fullpath
f24816,VariableDeclarator:responseStart
f24817,VariableDeclarator:reversed
f24818,MemberExpression:queryInfo
f24819,IfStatement:angle
f24820,CallExpression:getElementById
f24821,SequenceExpression:http
f24822,UnaryExpression:cancelIdleCallback
f24823,MemberExpression:timeStamp
f24824,ForInStatement:http
f24825,MemberExpression:blocked
f24826,SequenceExpression:IntersectionObserver
f24827,FunctionDeclaration:before
f24828,FunctionExpression:setStyles
f24829,VariableDeclarator:isBuffer
f24830,AssignmentExpression:onevent
f24831,IfStatement:vertexShader
f24832,BinaryExpression:memory
f24833,MemberExpression:FormData
f24834,CallExpression:shippingType
f24835,AssignmentExpression:authentication
f24836,ArrayExpression:send
f24837,MemberExpression:defaultStatus
f24838,MemberExpression:isPointInStroke
f24839,Property:EXT_texture_filter_anisotropic
f24840,SwitchCase:abort
f24841,Literal:negotiationneeded
f24842,Property:orientation
f24843,Identifier:ECDH
f24844,MethodDefinition:prefix
f24845,Identifier:resetTransform
f24846,FunctionDeclaration:namespaceURI
f24847,Property:XMLSerializer
f24848,MethodDefinition:format
f24849,AssignmentExpression:CSSRule
f24850,UnaryExpression:multipart
f24851,LogicalExpression:copy
f24852,UpdateExpression:lh
f24853,VariableDeclarator:SharedWorker
f24854,Property:scissor
f24855,FunctionDeclaration:layout
f24856,MemberExpression:clearLiveSeekableRange
f24857,Identifier:RTCTrackEvent
f24858,Property:Comment
f24859,ReturnStatement:min
f24860,BinaryExpression:endTime
f24861,ArrayExpression:quadraticCurveTo
f24862,ArrayExpression:progress
f24863,VariableDeclarator:rtx
f24864,VariableDeclarator:line
f24865,ReturnStatement:poster
f24866,MemberExpression:newName
f24867,ConditionalExpression:drag
f24868,MethodDefinition:detachEvent
f24869,Property:getProgramInfoLog
f24870,SwitchStatement:local
f24871,Property:filter
f24872,NewExpression:events
f24873,Identifier:symbols
f24874,Literal:Client
f24875,VariableDeclarator:gesturestart
f24876,LogicalExpression:system
f24877,CallExpression:contentWindow
f24878,ReturnStatement:ResizeObserver
f24879,LogicalExpression:playState
f24880,Identifier:createSVGPathSegLinetoRel
f24881,LogicalExpression:pending
f24882,ArrayExpression:decodedBodySize
f24883,VariableDeclarator:shiftKey
f24884,UpdateExpression:gl
f24885,Property:indexedDB
f24886,NewExpression:XPathEvaluator
f24887,MemberExpression:removeChild
f24888,ReturnStatement:encrypted
f24889,ArrayExpression:splice
f24890,SwitchCase:range
f24891,Identifier:String
f24892,Identifier:onloadeddata
f24893,VariableDeclarator:colgroup
f24894,CallExpression:removesourcebuffer
f24895,MemberExpression:openKeyCursor
f24896,AssignmentExpression:javaEnabled
f24897,CallExpression:td
f24898,BinaryExpression:variant
f24899,FunctionExpression:subtree
f24900,Identifier:offsetLeft
f24901,FunctionExpression:className
f24902,MemberExpression:responseText
f24903,NewExpression:number
f24904,ArrayExpression:addedNodes
f24905,CallExpression:Navigator
f24906,NewExpression:canvas
f24907,ArrayExpression:maskContentUnits
f24908,SwitchStatement:storage
f24909,BinaryExpression:deviceid
f24910,MemberExpression:PublicKeyCredential
f24911,UnaryExpression:scrollY
f24912,FunctionExpression:changeType
f24913,ArrayExpression:WorkerGlobalScope
f24914,CallExpression:minlength
f24915,Property:createExpression
f24916,NewExpression:inverse
f24917,Identifier:RG32F
f24918,BinaryExpression:startContainer
f24919,BinaryExpression:level
f24920,MemberExpression:elements
f24921,Literal:device
f24922,MethodDefinition:addEventListener
f24923,BinaryExpression:button
f24924,UpdateExpression:waiting
f24925,BinaryExpression:getUserMedia
f24926,SwitchCase:sortable
f24927,Property:has
f24928,MemberExpression:uri
f24929,NewExpression:visible
f24930,Identifier:audioTracks
f24931,Literal:attributes
f24932,Property:videoHeight
f24933,Property:pipeTo
f24934,FunctionDeclaration:setScale
f24935,MemberExpression:disconnect
f24936,ReturnStatement:textLength
f24937,CallExpression:RTCIceCandidate
f24938,BinaryExpression:midi
f24939,LogicalExpression:productID
f24940,Identifier:SVGPreserveAspectRatio
f24941,IfStatement:city
f24942,SwitchCase:destination
f24943,ArrayExpression:setServerCertificate
f24944,Literal:vertical
f24945,IfStatement:startTime
f24946,MemberExpression:onorientationchange
f24947,BinaryExpression:credential
f24948,CallExpression:propertyIsEnumerable
f24949,ConditionalExpression:minLength
f24950,LogicalExpression:credential
f24951,BinaryExpression:hasFocus
f24952,ReturnStatement:history
f24953,CallExpression:rx
f24954,UnaryExpression:lastEventId
f24955,LabeledStatement:cy
f24956,ConditionalExpression:require
f24957,ForInStatement:plugins
f24958,ArrayExpression:DOMNodeInserted
f24959,Property:defaultChecked
f24960,ArrayExpression:EventListener
f24961,UpdateExpression:nodes
f24962,Property:OPEN
f24963,NewExpression:escape
f24964,Identifier:minValue
f24965,ExpressionStatement:time
f24966,MethodDefinition:exitFullscreen
f24967,FunctionExpression:inactive
f24968,ArrayExpression:codeType
f24969,SwitchCase:radius
f24970,Literal:milliseconds
f24971,ConditionalExpression:Float64Array
f24972,FunctionDeclaration:setAttribute
f24973,Literal:color
f24974,Literal:EventTarget
f24975,NewExpression:ch
f24976,LogicalExpression:urls
f24977,MemberExpression:MSCSSMatrix
f24978,VariableDeclarator:characteristic
f24979,ArrayExpression:data
f24980,BinaryExpression:MutationObserver
f24981,MemberExpression:createMediaKeys
f24982,Property:m34
f24983,CallExpression:ReadableStreamBYOBRequest
f24984,ReturnStatement:textContent
f24985,Property:TextDecoder
f24986,MemberExpression:referrerPolicy
f24987,VariableDeclarator:Response
f24988,MemberExpression:pointerenter
f24989,Identifier:oncontextmenu
f24990,Literal:datetime
f24991,Property:summary
f24992,ArrayExpression:File
f24993,Literal:SVGAngle
f24994,AssignmentExpression:flash
f24995,BinaryExpression:URL
f24996,Property:quadraticCurveTo
f24997,BinaryExpression:dirName
f24998,Property:class
f24999,AssignmentExpression:valign
f25000,Identifier:xor
f25001,VariableDeclarator:ATTRIBUTE_NODE
f25002,Property:EMPTY
f25003,FunctionExpression:isolated
f25004,Literal:hand
f25005,ArrayExpression:stroke
f25006,ArrayExpression:matrix
f25007,Property:dtmf
f25008,Identifier:relatedTarget
f25009,MemberExpression:lostpointercapture
f25010,Literal:textLength
f25011,VariableDeclarator:req
f25012,Identifier:MediaQueryList
f25013,ReturnStatement:sidebar
f25014,ExpressionStatement:reject
f25015,Property:InvalidAccessError
f25016,SwitchCase:check
f25017,SwitchCase:altitude
f25018,AssignmentExpression:url
f25019,MemberExpression:autoCapitalize
f25020,CallExpression:onvisibilitychange
f25021,Property:icon
f25022,ConditionalExpression:clearTimeout
f25023,Literal:WRONG_DOCUMENT_ERR
f25024,CallExpression:milliseconds
f25025,Property:billingAddress
f25026,AssignmentPattern:append
f25027,UnaryExpression:user
f25028,AssignmentExpression:stopImmediatePropagation
f25029,ArrowFunctionExpression:context
f25030,SwitchCase:ping
f25031,AssignmentExpression:reconnect
f25032,BinaryExpression:removeCue
f25033,ReturnStatement:htmlFor
f25034,VariableDeclarator:longdesc
f25035,VariableDeclarator:Screen
f25036,CallExpression:removeListener
f25037,NewExpression:EncodingError
f25038,AssignmentExpression:TextDecoder
f25039,FunctionDeclaration:ltr
f25040,Property:createComment
f25041,NewExpression:border
f25042,ArrowFunctionExpression:image
f25043,UnaryExpression:confirm
f25044,NewExpression:ActiveXObject
f25045,CallExpression:activeCues
f25046,ConditionalExpression:multiple
f25047,FunctionDeclaration:currentStyle
f25048,VariableDeclarator:variable
f25049,Identifier:oMatchesSelector
f25050,MemberExpression:getTracks
f25051,VariableDeclarator:dblclick
f25052,Property:CacheStorage
f25053,BinaryExpression:source
f25054,Literal:icon
f25055,ArrayExpression:hasChildNodes
f25056,MemberExpression:DOM_DELTA_LINE
f25057,Identifier:renotify
f25058,Literal:clone
f25059,ForInStatement:fy
f25060,Literal:getRandomIntInclusive
f25061,SwitchCase:arithmetic
f25062,Identifier:setCapture
f25063,ForInStatement:service
f25064,UnaryExpression:getRandomValues
f25065,NewExpression:INVALID_ACCESS_ERR
f25066,Literal:sorted
f25067,ForInStatement:enabled
f25068,NewExpression:getStringValue
f25069,AssignmentExpression:oncopy
f25070,ArrayExpression:timeEnd
f25071,LogicalExpression:Promise
f25072,CallExpression:deleteCaption
f25073,Property:privacy
f25074,SwitchCase:specified
f25075,Property:sdp
f25076,Property:unloadEventEnd
f25077,UnaryExpression:fr
f25078,MemberExpression:canplaythrough
f25079,Literal:IndexedDB
f25080,MemberExpression:getActiveAttrib
f25081,IfStatement:max
f25082,MethodDefinition:pull
f25083,Property:MAX_COLOR_ATTACHMENTS_WEBGL
f25084,SequenceExpression:uri
f25085,IfStatement:URL
f25086,Property:uniform4f
f25087,ConditionalExpression:layout
f25088,Property:SVGClipPathElement
f25089,ConditionalExpression:positionY
f25090,Identifier:unregister
f25091,FunctionDeclaration:browserLanguage
f25092,ReturnStatement:current
f25093,Literal:webcomponents
f25094,SwitchCase:setVersion
f25095,Identifier:publicID
f25096,CallExpression:restore
f25097,Identifier:setMediaKeys
f25098,IfStatement:nested
f25099,MemberExpression:__lookupSetter__
f25100,MemberExpression:createComment
f25101,ReturnStatement:mozilla
f25102,CallExpression:isPrototypeOf
f25103,ArrayExpression:event
f25104,SwitchCase:query
f25105,Identifier:serverTiming
f25106,FunctionExpression:keytype
f25107,Identifier:SVGElementInstance
f25108,AssignmentExpression:Node
f25109,MemberExpression:currentView
f25110,MemberExpression:onaudioend
f25111,BinaryExpression:MSGestureEnd
f25112,VariableDeclarator:serviceWorkerRegistration
f25113,ExpressionStatement:collapse
f25114,IfStatement:options
f25115,FunctionExpression:getLayers
f25116,Literal:deltaZ
f25117,Property:getFragDataLocation
f25118,VariableDeclarator:getBounds
f25119,NewExpression:camera
f25120,SwitchStatement:sort
f25121,CallExpression:component
f25122,FunctionExpression:caller
f25123,SwitchCase:null
f25124,CallExpression:srcElement
f25125,Property:sampleCoverage
f25126,UnaryExpression:exact
f25127,ConditionalExpression:trailer
f25128,Identifier:apply
f25129,Property:discover
f25130,LabeledStatement:scrollTop
f25131,MemberExpression:msZoom
f25132,BinaryExpression:trailer
f25133,UnaryExpression:artist
f25134,AssignmentExpression:textTrack
f25135,ArrayExpression:cardSecurityCode
f25136,CallExpression:url
f25137,Property:crypto
f25138,CallExpression:var
f25139,LogicalExpression:poster
f25140,AssignmentExpression:RangeException
f25141,Identifier:accesskey
f25142,Property:loopEnd
f25143,FunctionDeclaration:dilate
f25144,Identifier:getExtentOfChar
f25145,Identifier:pickup
f25146,IfStatement:disposition
f25147,AssignmentExpression:IDBTransaction
f25148,VariableDeclarator:gap
f25149,FunctionExpression:setRemoteDescription
f25150,Property:releaseEvents
f25151,FunctionDeclaration:close
f25152,Property:ondragdrop
f25153,CallExpression:focusin
f25154,AssignmentExpression:random
f25155,MemberExpression:availTop
f25156,SwitchCase:readAsBinaryString
f25157,MemberExpression:StaticRange
f25158,VariableDeclarator:PC
f25159,AssignmentExpression:VTTRegion
f25160,AssignmentExpression:speak
f25161,Property:StorageEvent
f25162,NewExpression:Int32Array
f25163,SequenceExpression:POST
f25164,Property:tabindex
f25165,BinaryExpression:taskData
f25166,Identifier:sctp
f25167,AssignmentExpression:JSON
f25168,CallExpression:quadraticCurveTo
f25169,ArrayExpression:audioprocess
f25170,ArrayExpression:appCodeName
f25171,UnaryExpression:HTMLVideoElement
f25172,ReturnStatement:aborted
f25173,UnaryExpression:w3
f25174,IfStatement:iframe
f25175,VariableDeclarator:textLength
f25176,BinaryExpression:ErrorEvent
f25177,Literal:MimeTypeArray
f25178,Property:getFeature
f25179,CallExpression:clientY
f25180,LogicalExpression:Math
f25181,VariableDeclarator:screenX
f25182,ArrayExpression:webkitIsFullScreen
f25183,Property:ABORT_ERR
f25184,LogicalExpression:cancelIdleCallback
f25185,BinaryExpression:defaultMuted
f25186,NewExpression:iceTransport
f25187,Identifier:iso
f25188,SwitchCase:after
f25189,Property:onshow
f25190,Property:PerformanceTiming
f25191,FunctionDeclaration:Integer
f25192,FunctionExpression:placeholder
f25193,UnaryExpression:behavior
f25194,Property:URL_MISMATCH_ERR
f25195,AssignmentExpression:flipY
f25196,ArrayExpression:getAttribLocation
f25197,ArrayExpression:pan
f25198,SwitchCase:OES
f25199,Property:show
f25200,UnaryExpression:submit
f25201,AssignmentPattern:token
f25202,ArrayExpression:put
f25203,SwitchCase:span
f25204,Property:options
f25205,Identifier:CanvasRenderingContext2D
f25206,NewExpression:picture
f25207,Property:SVGSwitchElement
f25208,Literal:textTracks
f25209,MemberExpression:getCurrentTime
f25210,Identifier:db
f25211,BinaryExpression:channels
f25212,MemberExpression:HTMLOptionElement
f25213,NewExpression:searchParams
f25214,IfStatement:enable
f25215,UnaryExpression:oauth
f25216,MemberExpression:fwidth
f25217,Property:transferIn
f25218,FunctionDeclaration:multiple
f25219,Property:trackid
f25220,MemberExpression:complete
f25221,Literal:ondevicelight
f25222,ReturnStatement:maxLength
f25223,MemberExpression:any
f25224,Literal:display
f25225,CallExpression:addEvent
f25226,MemberExpression:SharedWorker
f25227,LogicalExpression:trace
f25228,MemberExpression:createEntityReference
f25229,Property:SVGTRefElement
f25230,IfStatement:basic
f25231,BinaryExpression:ch
f25232,Identifier:updateStyle
f25233,Property:shadowBlur
f25234,Property:isTrusted
f25235,VariableDeclarator:AudioTrackList
f25236,ArrayExpression:ethernet
f25237,ArrayExpression:childElementCount
f25238,Identifier:microphone
f25239,SwitchCase:moveTo
f25240,FunctionExpression:tracker
f25241,AssignmentExpression:formaction
f25242,VariableDeclarator:join
f25243,VariableDeclarator:right
f25244,VariableDeclarator:dataavailable
f25245,FunctionDeclaration:GlobalEventHandler
f25246,Property:debug
f25247,Property:skewX
f25248,Property:regions
f25249,BinaryExpression:unwatch
f25250,ArrayExpression:skewy
f25251,BinaryExpression:shadowRoot
f25252,UnaryExpression:Element
f25253,Property:createAttributeNS
f25254,ArrowFunctionExpression:array
f25255,MemberExpression:xor
f25256,Literal:canplay
f25257,UnaryExpression:webkitNotifications
f25258,CallExpression:sizeX
f25259,Identifier:removeAttributeNode
f25260,VariableDeclarator:pageshow
f25261,DoWhileStatement:repeat
f25262,Literal:onconnect
f25263,FunctionDeclaration:supported
f25264,ReturnStatement:requestAnimationFrame
f25265,Literal:isEnabled
f25266,CallExpression:assignedSlot
f25267,Identifier:releaseLock
f25268,FunctionExpression:experimental
f25269,Literal:expiration
f25270,CallExpression:colorMask
f25271,Identifier:AnalyserNode
f25272,Property:unresponsive
f25273,FunctionDeclaration:cancelAnimationFrame
f25274,VariableDeclarator:lower
f25275,VariableDeclarator:naturalHeight
f25276,CallExpression:saltLength
f25277,AssignmentExpression:AbortController
f25278,MemberExpression:endOfStream
f25279,SequenceExpression:other
f25280,IfStatement:ii
f25281,Identifier:removeAsync
f25282,ArrayExpression:HTMLKeygenElement
f25283,MemberExpression:BroadcastChannel
f25284,Property:beforeinput
f25285,ArrayExpression:repeat
f25286,Property:interval
f25287,Property:writeValue
f25288,CallExpression:tFoot
f25289,BinaryExpression:POSITION_UNAVAILABLE
f25290,AssignmentExpression:Document
f25291,FunctionExpression:dragover
f25292,Literal:HTMLOListElement
f25293,IfStatement:controllers
f25294,CallExpression:plugins
f25295,NewExpression:DOMMatrix
f25296,Identifier:gatt
f25297,Identifier:colgroup
f25298,MemberExpression:deleteFramebuffer
f25299,LogicalExpression:datetime
f25300,MetaProperty:target
f25301,Identifier:service
f25302,LogicalExpression:search
f25303,ReturnStatement:payments
f25304,MemberExpression:Screen
f25305,NewExpression:dragstart
f25306,Literal:HTMLTableSectionElement
f25307,BinaryExpression:iso
f25308,Literal:startAngle
f25309,AssignmentExpression:saveData
f25310,NewExpression:total
f25311,CallExpression:viewportElement
f25312,Identifier:attr
f25313,UnaryExpression:successCallback
f25314,CallExpression:pushsubscriptionchange
f25315,MemberExpression:rotate
f25316,WhileStatement:context
f25317,ArrayExpression:autoplay
f25318,MemberExpression:rtcpMuxPolicy
f25319,SwitchCase:prepend
f25320,CallExpression:onunload
f25321,BinaryExpression:allow
f25322,BinaryExpression:slice
f25323,ArrayExpression:tHead
f25324,Identifier:invalidateSubFramebuffer
f25325,Identifier:responseXML
f25326,AssignmentExpression:TrackEvent
f25327,ConditionalExpression:resume
f25328,AssignmentExpression:EntityReference
f25329,ArrayExpression:onanimationiteration
f25330,Literal:transitionend
f25331,Literal:noiseSuppression
f25332,NewExpression:row
f25333,LogicalExpression:dragover
f25334,VariableDeclarator:transceiver
f25335,ArrayExpression:oldValue
f25336,IfStatement:receiver
f25337,MemberExpression:as
f25338,Identifier:formAction
f25339,Property:deleteProgram
f25340,FunctionExpression:none
f25341,MemberExpression:vendorID
f25342,AssignmentExpression:OperationError
f25343,CallExpression:domComplete
f25344,BinaryExpression:process
f25345,Property:HTMLDocument
f25346,ArrayExpression:iceTransport
f25347,VariableDeclarator:handleMove
f25348,Literal:brightness
f25349,Property:chunks
f25350,FunctionExpression:button
f25351,VariableDeclarator:newURL
f25352,Identifier:city
f25353,AssignmentExpression:scrollTo
f25354,MemberExpression:exponent
f25355,VariableDeclarator:clipboardData
f25356,VariableDeclarator:mm
f25357,FunctionDeclaration:isReload
f25358,ReturnStatement:ports
f25359,CallExpression:frames
f25360,MemberExpression:deriveBits
f25361,Identifier:CDATASection
f25362,MemberExpression:removeRule
f25363,VariableDeclarator:pageY
f25364,CallExpression:takePhoto
f25365,ArrayExpression:details
f25366,MethodDefinition:connect
f25367,MemberExpression:createAnalyser
f25368,MethodDefinition:description
f25369,NewExpression:button
f25370,AssignmentExpression:getParameter
f25371,SwitchCase:allowFullscreen
f25372,SwitchCase:media
f25373,AssignmentExpression:Method
f25374,UnaryExpression:RadioNodeList
f25375,Identifier:pliCount
f25376,FunctionDeclaration:onscroll
f25377,CallExpression:sort
f25378,CallExpression:amount
f25379,VariableDeclarator:component
f25380,AssignmentExpression:Float64Array
f25381,CallExpression:darken
f25382,WhileStatement:command
f25383,BinaryExpression:parent
f25384,BinaryExpression:user
f25385,LogicalExpression:PaymentInstrument
f25386,CallExpression:netinfo
f25387,CallExpression:limitingConeAngle
f25388,MemberExpression:HMAC
f25389,ArrayPattern:key
f25390,SequenceExpression:rules
f25391,SequenceExpression:KeyboardEvent
f25392,BinaryExpression:VRFrameData
f25393,FunctionExpression:valign
f25394,BinaryExpression:valueOf
f25395,MethodDefinition:id
f25396,VariableDeclarator:totalRoundTripTime
f25397,CallExpression:m21
f25398,MemberExpression:audio
f25399,CallExpression:transcript
f25400,SwitchCase:appVersion
f25401,MemberExpression:rx
f25402,VariableDeclarator:namespaceURI
f25403,NewExpression:zoom
f25404,Property:transformToFragment
f25405,UnaryExpression:selectionEnd
f25406,Property:maxLayers
f25407,SequenceExpression:Storage
f25408,ReturnStatement:p1
f25409,CallExpression:effectAllowed
f25410,SwitchCase:onkeydown
f25411,Identifier:webkitGetUserMedia
f25412,FunctionExpression:change
f25413,MethodDefinition:pad
f25414,ArrayExpression:applicationServerKey
f25415,CallExpression:selObj
f25416,Identifier:removeRule
f25417,AssignmentExpression:currentSrc
f25418,BinaryExpression:autoGainControl
f25419,AssignmentExpression:getConfiguration
f25420,SwitchCase:EMPTY
f25421,Property:acceptCharset
f25422,ForInStatement:lh
f25423,AssignmentExpression:routeEvent
f25424,NewExpression:user
f25425,Literal:MSGestureEvent
f25426,VariableDeclarator:stream
f25427,AssignmentExpression:bgcolor
f25428,ConditionalExpression:HTMLElement
f25429,BinaryExpression:usemap
f25430,BinaryExpression:onmousedown
f25431,Literal:MSInertiaStart
f25432,Identifier:scrollPathIntoView
f25433,ConditionalExpression:dirName
f25434,ArrayExpression:Index
f25435,CallExpression:controlsList
f25436,FunctionExpression:xml
f25437,IfStatement:Event
f25438,Identifier:m11
f25439,CallExpression:closePath
f25440,ArrayExpression:userAgent
f25441,FunctionDeclaration:scrollTop
f25442,Property:updateDisplay
f25443,BinaryExpression:deltaMode
f25444,FunctionExpression:attribution
f25445,VariableDeclarator:useCapture
f25446,ArrayExpression:SVGUnload
f25447,CallExpression:lineCap
f25448,Property:quaternion
f25449,AssignmentExpression:currentNode
f25450,CallExpression:transaction
f25451,CallExpression:ServiceWorker
f25452,TemplateLiteral:selected
f25453,LogicalExpression:chunks
f25454,VariableDeclarator:getParameter
f25455,MethodDefinition:create
f25456,FunctionExpression:oldURL
f25457,MemberExpression:iii
f25458,Identifier:cloneNode
f25459,MemberExpression:uniform1iv
f25460,Property:mozPaintCount
f25461,IfStatement:selectedIndex
f25462,Identifier:p3
f25463,ArrayExpression:MozAudioAvailable
f25464,IfStatement:serviceData
f25465,BinaryExpression:string
f25466,Literal:p3
f25467,ForInStatement:withCredentials
f25468,Literal:EXS
f25469,Identifier:BOOLEAN_TYPE
f25470,Identifier:depthNear
f25471,ConditionalExpression:easing
f25472,Identifier:speak
f25473,Identifier:blocked
f25474,Property:TEMPORARY
f25475,FunctionExpression:save
f25476,Literal:labels
f25477,CallExpression:mode
f25478,VariableDeclarator:contentRect
f25479,SequenceExpression:ic
f25480,MemberExpression:isTransformFeedback
f25481,AssignmentExpression:scrollTopMax
f25482,MemberExpression:NotFoundError
f25483,VariableDeclarator:accessibility
f25484,UnaryExpression:key
f25485,BinaryExpression:confirm
f25486,BreakStatement:handle
f25487,BinaryExpression:serialNumber
f25488,FunctionDeclaration:hand
f25489,CallExpression:idl
f25490,LogicalExpression:beta
f25491,BinaryExpression:previousNode
f25492,FunctionExpression:response
f25493,BinaryExpression:getRemoteStreams
f25494,NewExpression:unit
f25495,BinaryExpression:itemRef
f25496,ArrayExpression:deltaZ
f25497,FunctionDeclaration:passive
f25498,Property:lengthComputable
f25499,LogicalExpression:localStorage
f25500,ArrayExpression:namespaceURI
f25501,WhileStatement:dom
f25502,MemberExpression:setWaveTable
f25503,IfStatement:isCollapsed
f25504,MethodDefinition:has
f25505,MemberExpression:w3
f25506,Property:getShaderPrecisionFormat
f25507,NewExpression:duplicate
f25508,VariableDeclarator:cellular
f25509,BinaryExpression:productVersion
f25510,MemberExpression:payerPhone
f25511,Literal:HTMLOptionsCollection
f25512,Property:onupgradeneeded
f25513,CallExpression:productId
f25514,UnaryExpression:url
f25515,LogicalExpression:ch
f25516,MemberExpression:organization
f25517,SwitchStatement:priority
f25518,FunctionDeclaration:lang
f25519,BinaryExpression:initiatorType
f25520,VariableDeclarator:maxValue
f25521,Identifier:m24
f25522,VariableDeclarator:serialNumber
f25523,MemberExpression:token
f25524,NewExpression:words
f25525,MemberExpression:createSVGPathSegMovetoAbs
f25526,SwitchCase:postMessage
f25527,MethodDefinition:getNotifications
f25528,AssignmentExpression:focusin
f25529,ArrayExpression:reset
f25530,IfStatement:action
f25531,Identifier:getLocalCandidates
f25532,CallExpression:useMap
f25533,ClassDeclaration:dy
f25534,IfStatement:absolute
f25535,Property:setNamedItem
f25536,MemberExpression:execCommand
f25537,Property:NUMBER
f25538,ReturnStatement:line
f25539,Property:position
f25540,SwitchStatement:order
f25541,ReturnStatement:offer
f25542,IfStatement:flipY
f25543,Property:vendorSub
f25544,Property:replaceItem
f25545,MemberExpression:cloneNode
f25546,SequenceExpression:JSON
f25547,Literal:ondrop
f25548,ReturnStatement:memory
f25549,MemberExpression:ontouchend
f25550,CallExpression:violatedDirective
f25551,Identifier:continuous
f25552,NewExpression:cookie
f25553,MemberExpression:itemProp
f25554,BinaryExpression:arrayBuffer
f25555,ConditionalExpression:collection
f25556,Property:MEDIA_ERR_SRC_NOT_SUPPORTED
f25557,Property:requestsSent
f25558,CallExpression:GeometryUtils
f25559,CallExpression:WebAuth
f25560,SwitchCase:popstate
f25561,VariableDeclarator:address
f25562,Literal:naturalHeight
f25563,Identifier:persistentState
f25564,ArrayExpression:innerWidth
f25565,Property:pagehide
f25566,Identifier:application
f25567,Identifier:lockOrientation
f25568,BinaryExpression:WebGLShader
f25569,ArrayExpression:frameElement
f25570,MemberExpression:oncopy
f25571,MemberExpression:PushManager
f25572,BinaryExpression:orientationchange
f25573,SwitchCase:WEBGL_compressed_texture_pvrtc
f25574,ArrayExpression:redirectCount
f25575,BinaryExpression:weight
f25576,Property:createCDATASection
f25577,ReturnStatement:pageY
f25578,BinaryExpression:mapping
f25579,Identifier:InstallEvent
f25580,FunctionDeclaration:enqueueTask
f25581,Property:vertexAttrib3fv
f25582,Identifier:onseeking
f25583,AssignmentExpression:mouseout
f25584,MemberExpression:SVGPreserveAspectRatio
f25585,BinaryExpression:album
f25586,Property:failIfMajorPerformanceCaveat
f25587,IfStatement:ranges
f25588,Identifier:disableVertexAttribArray
f25589,LogicalExpression:animationName
f25590,Literal:slice
f25591,NewExpression:open
f25592,CallExpression:EMS
f25593,AssignmentExpression:innerHTML
f25594,UnaryExpression:ServiceWorkerGlobalScope
f25595,NewExpression:timelines
f25596,FunctionDeclaration:selectionEnd
f25597,VariableDeclarator:INVALID_MODIFICATION_ERR
f25598,CallExpression:words
f25599,VariableDeclarator:DOMNodeRemoved
f25600,NewExpression:as
f25601,ReturnStatement:AbortSignal
f25602,CallExpression:touched
f25603,AssignmentExpression:onmousedown
f25604,LogicalExpression:contentDocument
f25605,BinaryExpression:HTMLOptGroupElement
f25606,FunctionDeclaration:salt
f25607,CallExpression:loopStart
f25608,Property:matchMedia
f25609,NewExpression:types
f25610,MemberExpression:HTMLTrackElement
f25611,ArrayExpression:createBuffer
f25612,CallExpression:dtmf
f25613,ClassDeclaration:prompt
f25614,ReturnStatement:get
f25615,MemberExpression:PositionError
f25616,UnaryExpression:callback
f25617,Literal:loadend
f25618,ArrayExpression:waiting
f25619,ArrayExpression:formaction
f25620,ForInStatement:hh
f25621,FunctionExpression:stopPropagation
f25622,SequenceExpression:dy
f25623,UnaryExpression:threshold
f25624,Identifier:mozNotification
f25625,SwitchCase:expiryMonth
f25626,SwitchCase:reconnect
f25627,Literal:instanceRoot
f25628,AssignmentExpression:gamepad
f25629,ConditionalExpression:install
f25630,VariableDeclarator:cookie
f25631,ReturnStatement:weight
f25632,AssignmentExpression:string
f25633,ArrayExpression:ondurationchange
f25634,BinaryExpression:altKey
f25635,BinaryExpression:currentSrc
f25636,NewExpression:shipping
f25637,AssignmentExpression:parseAll
f25638,Literal:createDocumentType
f25639,NewExpression:push
f25640,VariableDeclarator:rem
f25641,SwitchCase:right
f25642,Property:poster
f25643,ArrowFunctionExpression:collection
f25644,BinaryExpression:before
f25645,FunctionExpression:Uint16Array
f25646,Literal:addRange
f25647,Property:vrdisplaydeactivate
f25648,AssignmentExpression:acceleration
f25649,NewExpression:Keyboard
f25650,MemberExpression:deleteQuery
f25651,MemberExpression:PaymentItem
f25652,SwitchCase:table
f25653,Literal:never
f25654,UnaryExpression:oscpu
f25655,AssignmentExpression:immutable
f25656,SwitchCase:lineWidth
f25657,ArrowFunctionExpression:view
f25658,FunctionExpression:funcRef
f25659,AssignmentExpression:cssRules
f25660,MemberExpression:static
f25661,ArrayExpression:movementY
f25662,IfStatement:Window
f25663,ArrayExpression:stream
f25664,AssignmentExpression:alt
f25665,Identifier:commit
f25666,Property:webgl2
f25667,BinaryExpression:createImageBitmap
f25668,BinaryExpression:setPosition
f25669,Property:scrollX
f25670,Property:ByteLengthQueuingStrategy
f25671,LogicalExpression:Lock
f25672,IfStatement:MutationObserver
f25673,ConditionalExpression:items
f25674,ConditionalExpression:formTarget
f25675,ReturnStatement:view
f25676,IfStatement:userAgent
f25677,Identifier:OES_texture_half_float_linear
f25678,ReturnStatement:title
f25679,Literal:intersectionRatio
f25680,ConditionalExpression:Touch
f25681,BinaryExpression:ip
f25682,Literal:getPropertyPriority
f25683,FunctionDeclaration:getStats
f25684,VariableDeclarator:push
f25685,BinaryExpression:performance
f25686,ArrayExpression:anchors
f25687,UnaryExpression:alt
f25688,Property:senderId
f25689,MemberExpression:lines
f25690,LogicalExpression:aspectRatio
f25691,ConditionalExpression:MSGestureStart
f25692,IfStatement:fy
f25693,UnaryExpression:keys
f25694,Identifier:DedicatedWorkerGlobalScope
f25695,Identifier:item
f25696,MemberExpression:checkIntersection
f25697,BinaryExpression:expiration
f25698,IfStatement:boundary
f25699,VariableDeclarator:shippingAddress
f25700,MemberExpression:fillRect
f25701,IfStatement:validationMessage
f25702,Identifier:discrete
f25703,Literal:nextNode
f25704,Identifier:offsetX
f25705,IfStatement:firstElementChild
f25706,Literal:vrdisplayblur
f25707,FunctionExpression:radius
f25708,UnaryExpression:video
f25709,AssignmentExpression:angle
f25710,ConditionalExpression:identity
f25711,FunctionExpression:sum
f25712,AssignmentExpression:col
f25713,FunctionDeclaration:byteOffset
f25714,MemberExpression:FIRST_ORDERED_NODE_TYPE
f25715,MethodDefinition:offset
f25716,Property:restoreContext
f25717,ArrayExpression:links
f25718,SwitchCase:cite
f25719,VariableDeclarator:shippingOption
f25720,IfStatement:scoped
f25721,UnaryExpression:HTMLDListElement
f25722,VariableDeclarator:webdriver
f25723,Literal:valueAsDate
f25724,FunctionDeclaration:external
f25725,UnaryExpression:Function
f25726,Identifier:upDegrees
f25727,Property:accelerationIncludingGravity
f25728,ConditionalExpression:shape
f25729,IfStatement:slice
f25730,Property:SVGTests
f25731,MethodDefinition:constructor
f25732,ExpressionStatement:callback
f25733,Literal:bufferSize
f25734,ArrayExpression:mozilla
f25735,ArrayExpression:domLoading
f25736,SequenceExpression:Console
f25737,Identifier:mozOpaque
f25738,BinaryExpression:mediaSession
f25739,MemberExpression:setTranslate
f25740,ArrayExpression:selectstart
f25741,ArrayExpression:meet
f25742,WhileStatement:childNodes
f25743,Property:margin
f25744,AssignmentExpression:pinchZoom
f25745,SwitchStatement:slide
f25746,SwitchStatement:null
f25747,Identifier:reversed
f25748,Property:deleteVertexArrayOES
f25749,MethodDefinition:fireEvent
f25750,AssignmentPattern:new
f25751,Literal:delegatesFocus
f25752,CallExpression:keyPath
f25753,Property:INVALID_MODIFICATION_ERR
f25754,ArrayExpression:loadEventEnd
f25755,SequenceExpression:stopped
f25756,FunctionDeclaration:hostname
f25757,Identifier:leftViewMatrix
f25758,Identifier:protocols
f25759,CallExpression:step
f25760,NewExpression:vertical
f25761,CallExpression:webkitNotifications
f25762,VariableDeclarator:NOT_SUPPORTED_ERR
f25763,Property:NetworkInformation
f25764,SwitchCase:loading
f25765,Property:OfflineAudioCompletionEvent
f25766,MemberExpression:allowsFeature
f25767,ReturnStatement:displayName
f25768,VariableDeclarator:dragleave
f25769,BinaryExpression:timeline
f25770,FunctionDeclaration:attributes
f25771,NewExpression:FileList
f25772,ConditionalExpression:range
f25773,MemberExpression:getNotifications
f25774,Property:flush
f25775,AssignmentExpression:TEXT_NODE
f25776,IfStatement:features
f25777,IfStatement:sortable
f25778,VariableDeclarator:WritableStreamDefaultWriter
f25779,MemberExpression:productName
f25780,Property:put
f25781,ConditionalExpression:MSGestureChange
f25782,SwitchCase:lostpointercapture
f25783,Literal:paused
f25784,MemberExpression:poster
f25785,BinaryExpression:redundant
f25786,LogicalExpression:currentTarget
f25787,Literal:colno
f25788,ArrayExpression:mspointerdown
f25789,IfStatement:progress
f25790,IfStatement:parseFromString
f25791,TemplateLiteral:hash
f25792,ForInStatement:weight
f25793,Property:MessageEvent
f25794,IfStatement:postalCode
f25795,BinaryExpression:fullScreen
f25796,MemberExpression:onresult
f25797,CallExpression:stitch
f25798,VariableDeclarator:isIntersecting
f25799,CallExpression:transitionrun
f25800,UnaryExpression:setPosition
f25801,ArrayExpression:uninitialized
f25802,ArrayExpression:droppedVideoFrames
f25803,MemberExpression:drawFocusIfNeeded
f25804,Property:usernameFragment
f25805,IfStatement:globalStorage
f25806,FunctionExpression:assert
f25807,AssignmentExpression:ondeviceorientation
f25808,SwitchCase:formEnctype
f25809,Property:keydown
f25810,MemberExpression:req
f25811,SwitchCase:indeterminate
f25812,MemberExpression:displayName
f25813,Property:setLineWidth
f25814,MemberExpression:deviceid
f25815,CallExpression:scrollByPages
f25816,Literal:invalidateFramebuffer
f25817,ArrayExpression:Method
f25818,Identifier:requestPresent
f25819,CallExpression:invalid
f25820,MemberExpression:record
f25821,SwitchCase:reload
f25822,BinaryExpression:wimax
f25823,VariableDeclarator:COMMENT_NODE
f25824,Literal:ENTITY_REFERENCE_NODE
f25825,Identifier:onwheel
f25826,NewExpression:request
f25827,Identifier:SVGICCColor
f25828,UnaryExpression:percent
f25829,CallExpression:cursor
f25830,ConditionalExpression:Lock
f25831,IfStatement:caller
f25832,IfStatement:p4
f25833,ArrayExpression:setAttributeNode
f25834,Property:continue
f25835,Identifier:SVGPathSegLinetoVerticalAbs
f25836,CallExpression:clientWidth
f25837,CallExpression:isolated
f25838,ArrayExpression:Function
f25839,VariableDeclarator:formtarget
f25840,ArrayExpression:portNumber
f25841,NewExpression:SVGPathSegCurvetoCubicSmoothRel
f25842,UnaryExpression:notation
f25843,ReturnStatement:protocols
f25844,NewExpression:warn
f25845,VariableDeclarator:responseXML
f25846,Identifier:URLString
f25847,ReturnStatement:waiting
f25848,CallExpression:screenX
f25849,BinaryExpression:fullscreen
f25850,ReturnStatement:debug
f25851,AssignmentExpression:family
f25852,MemberExpression:onevent
f25853,CallExpression:appendItem
f25854,AssignmentExpression:rect
f25855,MemberExpression:lastModifiedDate
f25856,LogicalExpression:notification
f25857,NewExpression:max
f25858,FunctionDeclaration:languages
f25859,MemberExpression:codebase
f25860,ConditionalExpression:pointerdown
f25861,Property:multiEntry
f25862,MemberExpression:sessionId
f25863,MethodDefinition:move
f25864,Identifier:TypedArray
f25865,LogicalExpression:stretch
f25866,Property:BluetoothRemoteGATTCharacteristic
f25867,Property:WritableStream
f25868,ArrayExpression:prepend
f25869,Literal:embeds
f25870,Property:uniformMatrix4x3fv
f25871,FunctionDeclaration:KeyboardEvent
f25872,FunctionDeclaration:closePath
f25873,FunctionExpression:domConfig
f25874,Identifier:COMPRESSED_RGBA_S3TC_DXT1_EXT
f25875,ArrayExpression:span
f25876,NewExpression:Rect
f25877,SequenceExpression:blocked
f25878,MemberExpression:getUniform
f25879,Identifier:pinchZoom
f25880,WhileStatement:next
f25881,FunctionExpression:commandType
f25882,AssignmentExpression:databases
f25883,MemberExpression:up
f25884,VariableDeclarator:visa
f25885,FunctionDeclaration:embed
f25886,ClassDeclaration:fy
f25887,ArrayExpression:DOMImplementation
f25888,FunctionExpression:successCallback
f25889,BinaryExpression:Int16Array
f25890,CallExpression:containerId
f25891,SequenceExpression:ReadableStream
f25892,UnaryExpression:TouchEvent
f25893,SwitchStatement:pattern
f25894,MemberExpression:INVALID_ACCESS_ERR
f25895,UnaryExpression:HTMLBaseElement
f25896,SwitchCase:Body
f25897,Literal:ignoreBOM
f25898,Literal:upgrade
f25899,Identifier:code
f25900,MethodDefinition:event
f25901,FunctionDeclaration:variable
f25902,Literal:motion
f25903,BinaryExpression:rollback
f25904,MemberExpression:getAsFile
f25905,Literal:onend
f25906,Property:ANY_UNORDERED_NODE_TYPE
f25907,Property:height
f25908,UnaryExpression:transition
f25909,VariableDeclarator:activated
f25910,VariableDeclarator:appVersion
f25911,FunctionExpression:txt
f25912,VariableDeclarator:easing
f25913,VariableDeclarator:initMouseEvent
f25914,IfStatement:match
f25915,ForStatement:instanceof
f25916,Literal:notifications
f25917,Property:__proto__
f25918,ReturnStatement:m42
f25919,BinaryExpression:on
f25920,MemberExpression:item
f25921,CallExpression:stopPropagation
f25922,SwitchCase:cm
f25923,Literal:timestamp
f25924,Literal:allowpaymentrequest
f25925,AssignmentExpression:writer
f25926,Identifier:boxObject
f25927,UnaryExpression:chunks
f25928,MemberExpression:usemap
f25929,SwitchCase:show
f25930,Literal:SyntaxError
f25931,IfStatement:object
f25932,Identifier:requestFileSystem
f25933,ReturnStatement:archive
f25934,Literal:focusOffset
f25935,Literal:availHeight
f25936,VariableDeclarator:findRule
f25937,BinaryExpression:supportedContentEncodings
f25938,BinaryExpression:disable
f25939,VariableDeclarator:configurations
f25940,Identifier:SVGSetElement
f25941,SwitchCase:bandpass
f25942,UnaryExpression:MessageChannel
f25943,ArrayExpression:media
f25944,LogicalExpression:lines
f25945,FunctionExpression:filter
f25946,Identifier:onevent
f25947,CallExpression:hh
f25948,TemplateLiteral:product
f25949,SequenceExpression:strings
f25950,Identifier:webkitmouseforcechanged
f25951,BinaryExpression:timeEnd
f25952,MemberExpression:preserveAlpha
f25953,Literal:cellpadding
f25954,IfStatement:points
f25955,MemberExpression:invalidateFramebuffer
f25956,NewExpression:onLine
f25957,IfStatement:pc
f25958,MethodDefinition:send
f25959,ConditionalExpression:ratio
f25960,AssignmentExpression:sandbox
f25961,SwitchCase:gotpointercapture
f25962,ConditionalExpression:pointerlockerror
f25963,Property:createObserver
f25964,ArrayExpression:storeName
f25965,NewExpression:URL
f25966,Literal:thresholds
f25967,MemberExpression:pointercancel
f25968,CallExpression:uniform2iv
f25969,FunctionDeclaration:deg
f25970,BinaryExpression:TEXT_NODE
f25971,Property:noshade
f25972,Identifier:ServiceWorkerRegistration
f25973,FunctionDeclaration:level
f25974,CallExpression:cache
f25975,UnaryExpression:fireEvent
f25976,FunctionExpression:clip
f25977,IfStatement:lighten
f25978,FunctionExpression:didTimeout
f25979,CallExpression:pathSegList
f25980,BinaryExpression:metaKey
f25981,ArrowFunctionExpression:sizes
f25982,LogicalExpression:currentTranslate
f25983,Literal:stop
f25984,NewExpression:history
f25985,Property:color
f25986,CallExpression:rel
f25987,ArrayExpression:insertRule
f25988,Property:modulusLength
f25989,LogicalExpression:value
f25990,ArrayExpression:rect
f25991,AssignmentPattern:iframe
f25992,Identifier:txt
f25993,SwitchCase:language
f25994,FunctionDeclaration:table
f25995,UnaryExpression:password
f25996,CallExpression:ports
f25997,SwitchCase:record
f25998,MemberExpression:compareNode
f25999,LogicalExpression:ended
f26000,BinaryExpression:passive
f26001,UpdateExpression:finished
f26002,BinaryExpression:Canvas
f26003,WhileStatement:src
f26004,Property:frameBuffer
f26005,MemberExpression:Boolean
f26006,SwitchCase:OPEN
f26007,Identifier:sendBeacon
f26008,Identifier:orientationY
f26009,ConditionalExpression:types
f26010,Identifier:security
f26011,LogicalExpression:scroll
f26012,AssignmentExpression:onmouseover
f26013,UnaryExpression:operation
f26014,Identifier:ondisconnect
f26015,VariableDeclarator:Canvas
f26016,NewExpression:onkeypress
f26017,UnaryExpression:DataView
f26018,Identifier:flags
f26019,VariableDeclarator:grep
f26020,VariableDeclarator:new
f26021,BinaryExpression:sdpMLineIndex
f26022,ArrayExpression:copyTo
f26023,BinaryExpression:IntersectionObserver
f26024,UnaryExpression:slot
f26025,CallExpression:then
f26026,MemberExpression:fileName
f26027,MemberExpression:code
f26028,Identifier:transformPoint
f26029,CallExpression:visible
f26030,Literal:uniform1iv
f26031,IfStatement:custom
f26032,MemberExpression:createMediaStreamDestination
f26033,Identifier:splitText
f26034,VariableDeclarator:writeText
f26035,Identifier:SVGElement
f26036,Property:characterSet
f26037,Literal:MutationEvent
f26038,Property:PerformancePaintTiming
f26039,ReturnStatement:auto
f26040,Identifier:exit
f26041,Identifier:SVGAnimatedRect
f26042,Property:isFramebuffer
f26043,VariableDeclarator:paymentMethod
f26044,Literal:WEBGL_compressed_texture_pvrtc
f26045,IfStatement:flash
f26046,ConditionalExpression:collapse
f26047,BinaryExpression:Screen
f26048,Property:limitingConeAngle
f26049,BinaryExpression:formnovalidate
f26050,ArrayExpression:getQueryParameter
f26051,Property:ProgressEvent
f26052,MemberExpression:EventTarget
f26053,BinaryExpression:double
f26054,LogicalExpression:filename
f26055,ConditionalExpression:sizeX
f26056,NewExpression:motion
f26057,VariableDeclarator:onmousedown
f26058,Literal:SVGFEColorMatrixElement
f26059,VariableDeclarator:selected
f26060,Literal:mute
f26061,Literal:dateTime
f26062,Literal:hashchange
f26063,Property:webdriver
f26064,Identifier:WebGLUniformLocation
f26065,UnaryExpression:addListener
f26066,AssignmentExpression:readOnly
f26067,ArrayExpression:HTMLFormElement
f26068,ArrayExpression:iterateNext
f26069,IfStatement:Image
f26070,Identifier:isPointInPath
f26071,AssignmentExpression:selectNode
f26072,FunctionExpression:Array
f26073,VariableDeclarator:touchcancel
f26074,Identifier:requestShipping
f26075,ExpressionStatement:img
f26076,FunctionDeclaration:dragleave
f26077,LogicalExpression:alert
f26078,ArrayExpression:flipY
f26079,Property:error
f26080,FunctionExpression:console
f26081,MemberExpression:platform
f26082,VariableDeclarator:sum
f26083,Literal:badInput
f26084,ArrayExpression:Point
f26085,IfStatement:result
f26086,AssignmentExpression:senderId
f26087,FunctionExpression:p3
f26088,ArrayExpression:stringValue
f26089,VariableDeclarator:onclick
f26090,ArrayExpression:shippingAddress
f26091,FunctionExpression:indeterminate
f26092,LabeledStatement:out
f26093,SequenceExpression:extensions
f26094,CallExpression:grad
f26095,Literal:shadowOffsetY
f26096,FunctionExpression:Storage
f26097,MemberExpression:suffixes
f26098,CallExpression:webcal
f26099,AssignmentExpression:responseEnd
f26100,Property:blockedURI
f26101,BinaryExpression:x2
f26102,UnaryExpression:playing
f26103,CallExpression:out
f26104,UpdateExpression:dx
f26105,Identifier:SVG_LENGTHTYPE_PT
f26106,ConditionalExpression:broadcast
f26107,BinaryExpression:unsubscribe
f26108,LogicalExpression:openWindow
f26109,IfStatement:previousSibling
f26110,Identifier:waitSync
f26111,MemberExpression:codetype
f26112,ConditionalExpression:anticlockwise
f26113,MemberExpression:oniceconnectionstatechange
f26114,MethodDefinition:translate
f26115,Property:sender
f26116,Property:XMLHttpRequestUpload
f26117,FunctionExpression:onblur
f26118,MemberExpression:videoBitsPerSecond
f26119,MemberExpression:getTexParameter
f26120,UpdateExpression:ip
f26121,CallExpression:evenodd
f26122,UnaryExpression:rtl
f26123,Property:saltLength
f26124,Property:resumeTransformFeedback
f26125,MemberExpression:Range
f26126,CallExpression:HTMLDetailsElement
f26127,BinaryExpression:ERROR
f26128,VariableDeclarator:nonce
f26129,UnaryExpression:grad
f26130,Identifier:cache
f26131,ArrowFunctionExpression:name
f26132,AssignmentExpression:removeProperty
f26133,ConditionalExpression:wrap
f26134,SwitchStatement:option
f26135,BinaryExpression:layout
f26136,ForInStatement:behavior
f26137,Property:salt
f26138,Property:close
f26139,ReturnStatement:XMLHttpRequest
f26140,MemberExpression:QUERY_RESULT_EXT
f26141,IfStatement:debug
f26142,ReturnStatement:placeholder
f26143,AssignmentExpression:static
f26144,Property:loopStart
f26145,SequenceExpression:task
f26146,Literal:addEventListener
f26147,SwitchCase:MouseEvent
f26148,UnaryExpression:push
f26149,BinaryExpression:heading
f26150,AssignmentExpression:credentialType
f26151,VariableDeclarator:defaultWriter
f26152,VariableDeclarator:ReadableStreamDefaultReader
f26153,Identifier:requestAll
f26154,IfStatement:move
f26155,ArrayExpression:videoHeight
f26156,Literal:assign
f26157,LogicalExpression:mastercard
f26158,UnaryExpression:HTMLOutputElement
f26159,ArrayExpression:timeStamp
f26160,VariableDeclarator:number
f26161,CallExpression:MessageEvent
f26162,ConditionalExpression:cells
f26163,LogicalExpression:itemId
f26164,VariableDeclarator:outputBuffer
f26165,BinaryExpression:offsetHeight
f26166,BinaryExpression:secureConnectionStart
f26167,Property:compositing
f26168,UpdateExpression:left
f26169,ConditionalExpression:setEnd
f26170,Identifier:_NONE
f26171,ArrayExpression:log
f26172,Identifier:files
f26173,Property:magnify
f26174,Identifier:drawElementsInstancedANGLE
f26175,SwitchStatement:events
f26176,NewExpression:Web
f26177,Identifier:webkitLineDashOffset
f26178,Literal:wasClean
f26179,Identifier:HTMLMenuItemElement
f26180,Property:track
f26181,ForInStatement:timeout
f26182,Literal:NotificationEvent
f26183,FunctionExpression:src
f26184,Property:SVGImageElement
f26185,FunctionDeclaration:words
f26186,SwitchCase:reserve
f26187,Literal:LINEAR_MIPMAP_NEAREST
f26188,BinaryExpression:showModalDialog
f26189,CallExpression:disconnect
f26190,Literal:Iterator
f26191,Literal:vAlign
f26192,SwitchStatement:counter
f26193,FunctionExpression:action
f26194,Identifier:round
f26195,Property:stdDeviation
f26196,Property:removedNodes
f26197,BinaryExpression:JSON
f26198,Property:tcp
f26199,FunctionExpression:returnValue
f26200,Property:requireUserMediation
f26201,MemberExpression:identifiedTouch
f26202,ConditionalExpression:Node
f26203,NewExpression:endTime
f26204,MethodDefinition:querySelectorAll
f26205,Identifier:interval
f26206,LogicalExpression:mouseenter
f26207,SwitchStatement:handle
f26208,FunctionExpression:javascript
f26209,ConditionalExpression:languageCode
f26210,AssignmentExpression:toSource
f26211,CallExpression:vrdisplaypresentchange
f26212,ArrayExpression:getPropertyPriority
f26213,Property:url
f26214,SequenceExpression:Media
f26215,NewExpression:containerId
f26216,Identifier:onencrypted
f26217,MemberExpression:allowFullScreen
f26218,Identifier:up
f26219,ConditionalExpression:fullScreen
f26220,SwitchCase:slide
f26221,NewExpression:Performance
f26222,MemberExpression:HTMLMarqueeElement
f26223,Literal:HTMLTimeElement
f26224,CallExpression:getEntries
f26225,VariableDeclarator:successCallback
f26226,ConditionalExpression:canplaythrough
f26227,MemberExpression:onauxclick
f26228,CallExpression:start
f26229,Literal:tone
f26230,ReturnStatement:log
f26231,AssignmentExpression:has
f26232,BinaryExpression:margin
f26233,CallExpression:querySelector
f26234,MemberExpression:valign
f26235,AssignmentPattern:order
f26236,CallExpression:setConfiguration
f26237,SwitchCase:other
f26238,ArrayExpression:stdDeviation
f26239,Literal:blendEquationSeparate
f26240,VariableDeclarator:attribution
f26241,Literal:bufferSubData
f26242,FunctionExpression:sheet
f26243,Identifier:qpSum
f26244,CallExpression:crypto
f26245,FunctionDeclaration:unmute
f26246,FunctionDeclaration:local
f26247,Literal:maxLength
f26248,FunctionDeclaration:pathname
f26249,MemberExpression:close
f26250,Identifier:RelativeOrientationSensor
f26251,BinaryExpression:drop
f26252,Identifier:HTMLDetailsElement
f26253,LogicalExpression:var
f26254,Identifier:slice
f26255,ConditionalExpression:RadioNodeList
f26256,MemberExpression:external
f26257,UnaryExpression:AudioBufferSourceNode
f26258,VariableDeclarator:removeAllRanges
f26259,SequenceExpression:canvas
f26260,SwitchCase:ondragenter
f26261,MemberExpression:bindBuffer
f26262,ReturnStatement:controller
f26263,VariableDeclarator:mediaStream
f26264,Literal:personalbar
f26265,LogicalExpression:color
f26266,ConditionalExpression:cookieEnabled
f26267,MemberExpression:fallback
f26268,UnaryExpression:onpointercancel
f26269,VariableDeclarator:keytype
f26270,FunctionExpression:animate
f26271,UnaryExpression:control
f26272,FunctionExpression:targetX
f26273,UnaryExpression:MediaSource
f26274,Property:lineWidth
f26275,Identifier:remoteDescription
f26276,Property:SVGPolylineElement
f26277,CallExpression:requestFrame
f26278,FunctionDeclaration:systemId
f26279,Literal:stencilOpSeparate
f26280,CallExpression:fullscreenEnabled
f26281,MemberExpression:RenderingContext
f26282,ArrayExpression:iframe
f26283,Literal:track
f26284,Property:reply
f26285,NewExpression:RTCRtpSender
f26286,VariableDeclarator:taskData
f26287,VariableDeclarator:offline
f26288,Literal:mozOrientation
f26289,Identifier:inactive
f26290,ConditionalExpression:overflow
f26291,UnaryExpression:placeholder
f26292,Property:hasAttributeNS
f26293,Property:SVGTransformList
f26294,MemberExpression:zoomAndPan
f26295,AssignmentExpression:dilate
f26296,ArrayExpression:history
f26297,Literal:onMSVideoFrameStepCompleted
f26298,LogicalExpression:results
f26299,Identifier:onpopstate
f26300,VariableDeclarator:metadata
f26301,Literal:decodedBodySize
f26302,CallExpression:PerformanceObserver
f26303,FunctionExpression:sizeY
f26304,Property:clipPathUnits
f26305,ConditionalExpression:labels
f26306,UnaryExpression:counter
f26307,MemberExpression:containerId
f26308,ReturnStatement:History
f26309,Literal:TIMEOUT
f26310,Literal:NETWORK_ERR
f26311,UnaryExpression:sort
f26312,Literal:createTreeWalker
f26313,CatchClause:as
f26314,Literal:controller
f26315,MemberExpression:toRange
f26316,BinaryExpression:isPrototypeOf
f26317,UnaryExpression:itemType
f26318,UnaryExpression:face
f26319,ReturnStatement:yes
f26320,FunctionExpression:th
f26321,BinaryExpression:in1
f26322,ConditionalExpression:string
f26323,ReturnStatement:Mozilla
f26324,VariableDeclarator:intl
f26325,MethodDefinition:evaluate
f26326,SequenceExpression:font
f26327,LogicalExpression:refresh
f26328,CallExpression:createFramebuffer
f26329,Identifier:Int32Array
f26330,Property:customElements
f26331,VariableDeclarator:minlength
f26332,Literal:ondevicemotion
f26333,CallExpression:fullscreenerror
f26334,BinaryExpression:TouchEvent
f26335,Identifier:VTTRegion
f26336,UpdateExpression:as
f26337,Identifier:validateProgram
f26338,Identifier:SVGAnimatedInteger
f26339,ArrayExpression:arc
f26340,Identifier:xmlVersion
f26341,VariableDeclarator:ctrl
f26342,Property:getAttribLocation
f26343,AssignmentPattern:imageHeight
f26344,CallExpression:charCodeAt
f26345,BreakStatement:rows
f26346,FunctionDeclaration:face
f26347,Literal:fillText
f26348,UnaryExpression:tooltip
f26349,BinaryExpression:command
f26350,CallExpression:SYNTAX_ERR
f26351,Identifier:prefix
f26352,LogicalExpression:selectorText
f26353,Property:scale3d
f26354,BreakStatement:top
f26355,AssignmentExpression:clone
f26356,MemberExpression:closePath
f26357,BinaryExpression:ondragleave
f26358,Property:timeEnd
f26359,Property:isPointInPath
f26360,FunctionExpression:cache
f26361,Literal:DOMException
f26362,Identifier:open
f26363,Property:DOMCharacterDataModified
f26364,LogicalExpression:requestIdleCallback
f26365,FunctionExpression:clearInterval
f26366,FunctionDeclaration:yPos
f26367,CallExpression:didTimeout
f26368,Literal:additionalData
f26369,SwitchCase:latitude
f26370,Property:getElementsByClassName
f26371,CallExpression:expansion
f26372,BinaryExpression:argument
f26373,MemberExpression:connections
f26374,NewExpression:unregister
f26375,BinaryExpression:MediaRecorder
f26376,CallExpression:onenter
f26377,CallExpression:OES_texture_half_float
f26378,NewExpression:eventHandler
f26379,CallExpression:string
f26380,MemberExpression:HTMLMeterElement
f26381,IfStatement:platform
f26382,SwitchCase:hardwareConcurrency
f26383,CallExpression:p4
f26384,MemberExpression:primitiveType
f26385,UnaryExpression:productID
f26386,Literal:applyConstraints
f26387,Property:buildID
f26388,LogicalExpression:groupId
f26389,FunctionDeclaration:connected
f26390,CallExpression:parse
f26391,UnaryExpression:getContext
f26392,CallExpression:manual
f26393,FunctionExpression:prototype
f26394,LogicalExpression:rel
f26395,Property:statechange
f26396,ArrayExpression:instanceof
f26397,UpdateExpression:selected
f26398,NewExpression:menu
f26399,BinaryExpression:textarea
f26400,BinaryExpression:kinds
f26401,BinaryExpression:getElementsByTagNameNS
f26402,BinaryExpression:Float32Array
f26403,NewExpression:query
f26404,Identifier:initKeyEvent
f26405,BinaryExpression:collection
f26406,MemberExpression:m11
f26407,Literal:VideoPlaybackQuality
f26408,CallExpression:GET
f26409,Identifier:getFloatFrequencyData
f26410,Literal:volume
f26411,ConditionalExpression:rate
f26412,NewExpression:onabort
f26413,ArrayExpression:declare
f26414,FunctionExpression:country
f26415,ConditionalExpression:nominated
f26416,UnaryExpression:controllers
f26417,UpdateExpression:time
f26418,Property:offline
f26419,ArrayExpression:mozCancelFullScreen
f26420,Property:getElementById
f26421,CallExpression:valueAsNumber
f26422,CallExpression:RTCDataChannelEvent
f26423,LogicalExpression:equals
f26424,CatchClause:all
f26425,NewExpression:popstate
f26426,BinaryExpression:activate
f26427,Literal:getMetadata
f26428,Property:Math
f26429,UnaryExpression:propertyName
f26430,Identifier:crossOrigin
f26431,AssignmentExpression:erode
f26432,UnaryExpression:fallback
f26433,Literal:copyBufferSubData
f26434,ConditionalExpression:mozRequestFullScreen
f26435,FunctionDeclaration:urls
f26436,FunctionExpression:shipping
f26437,BinaryExpression:frequency
f26438,WithStatement:object
f26439,Property:SpeechRecognitionResultList
f26440,UnaryExpression:HTMLTableSectionElement
f26441,CallExpression:Option
f26442,MemberExpression:sessionStorage
f26443,Literal:ondeviceorientation
f26444,FunctionExpression:currentScale
f26445,Literal:previousNode
f26446,NewExpression:badge
f26447,WhileStatement:task
f26448,Identifier:picture
f26449,Literal:HierarchyRequestError
f26450,Identifier:sort
f26451,CatchClause:th
f26452,Identifier:createCDATASection
f26453,MemberExpression:supports
f26454,VariableDeclarator:wheelDeltaY
f26455,CallExpression:unlockOrientation
f26456,LogicalExpression:fallback
f26457,SwitchCase:PROCESSING_INSTRUCTION_NODE
f26458,AssignmentExpression:timing
f26459,VariableDeclarator:store
f26460,Literal:archive
f26461,Literal:allowFullScreen
f26462,Literal:PromiseRejectionEvent
f26463,CallExpression:onseeked
f26464,FunctionExpression:deviceName
f26465,VariableDeclarator:Message
f26466,CallExpression:WritableStreamDefaultWriter
f26467,Property:top
f26468,Identifier:coneOuterGain
f26469,UnaryExpression:MediaStreamTrackEvent
f26470,Property:Presentation
f26471,Literal:resetTransform
f26472,SwitchCase:normal
f26473,ConditionalExpression:images
f26474,Property:isConnected
f26475,VariableDeclarator:unloaded
f26476,MemberExpression:gradientTransform
f26477,CallExpression:stepUp
f26478,Literal:weight
f26479,BinaryExpression:next
f26480,IfStatement:init
f26481,ArrayExpression:createImageData
f26482,UpdateExpression:source
f26483,FunctionDeclaration:AudioTrack
f26484,CallExpression:addsourcebuffer
f26485,VariableDeclarator:compositionupdate
f26486,MemberExpression:linearRampToValueAtTime
f26487,ArrayExpression:nonce
f26488,FunctionExpression:itemType
f26489,FunctionExpression:values
f26490,ArrayExpression:file
f26491,SequenceExpression:rect
f26492,IfStatement:short
f26493,UnaryExpression:modify
f26494,Literal:onspeechstart
f26495,ArrayExpression:charCodeAt
f26496,AssignmentExpression:oldValue
f26497,Literal:corruptedVideoFrames
f26498,UnaryExpression:onresize
f26499,FunctionExpression:productName
f26500,Identifier:ANGLE_instanced_arrays
f26501,CallExpression:numberValue
f26502,MemberExpression:values
f26503,ArrayExpression:aborted
f26504,Identifier:hasPermission
f26505,FunctionDeclaration:amount
f26506,CallExpression:Notation
f26507,Property:shippingoptionchange
f26508,CallExpression:current
f26509,MethodDefinition:getRegistration
f26510,FunctionDeclaration:m32
f26511,Identifier:GET
f26512,FunctionDeclaration:target
f26513,Property:manifest
f26514,MemberExpression:attribution
f26515,UnaryExpression:HTMLSourceElement
f26516,FunctionDeclaration:CustomEvent
f26517,Literal:mspointermove
f26518,ConditionalExpression:view
f26519,ConditionalExpression:FLOAT
f26520,Property:fill
f26521,BinaryExpression:viewport
f26522,Identifier:webdriver
f26523,VariableDeclarator:play
f26524,AssignmentExpression:loadstart
f26525,IfStatement:forms
f26526,BinaryExpression:m34
f26527,CallExpression:reason
f26528,SwitchCase:ENTITY_REFERENCE_NODE
f26529,Literal:default
f26530,FunctionDeclaration:tag
f26531,Identifier:srcdoc
f26532,LogicalExpression:cy
f26533,MemberExpression:filesystem
f26534,CallExpression:loadend
f26535,ArrayExpression:ideal
f26536,BinaryExpression:escape
f26537,Literal:data
f26538,MemberExpression:product
f26539,SwitchCase:ch
f26540,ConditionalExpression:newName
f26541,ReturnStatement:TypedArray
f26542,Identifier:bind
f26543,SwitchCase:scrollIntoView
f26544,SwitchCase:persisted
f26545,ConditionalExpression:name
f26546,AssignmentExpression:tabIndex
f26547,ReturnStatement:firstElementChild
f26548,ArrayExpression:dir
f26549,ArrayExpression:find
f26550,VariableDeclarator:previousElementSibling
f26551,BinaryExpression:SVGElementInstance
f26552,AssignmentExpression:cssText
f26553,Identifier:validationURL
f26554,SwitchCase:readyState
f26555,FunctionExpression:identity
f26556,Literal:short
f26557,VariableDeclarator:abbr
f26558,ArrayExpression:xMidYMin
f26559,Literal:unicodeRange
f26560,NewExpression:object
f26561,Literal:onreadystatechange
f26562,MemberExpression:buildID
f26563,Identifier:getRegistration
f26564,UnaryExpression:step
f26565,AssignmentExpression:getTags
f26566,Identifier:objectStores
f26567,NewExpression:response
f26568,Property:previousSibling
f26569,MemberExpression:createObjectStore
f26570,FunctionExpression:columnNumber
f26571,ReturnStatement:join
f26572,ArrayExpression:EventTarget
f26573,AssignmentExpression:getFile
f26574,BinaryExpression:platform
f26575,IfStatement:write
f26576,FunctionDeclaration:importNode
f26577,CallExpression:transitionName
f26578,Property:clearImmediate
f26579,Property:promise
f26580,FunctionDeclaration:loadOverlay
f26581,Property:moz
f26582,IfStatement:salt
f26583,MethodDefinition:enter
f26584,Literal:enable
f26585,Property:WorkerNavigator
f26586,Literal:MediaQueryList
f26587,LogicalExpression:notation
f26588,Literal:dischargingTime
f26589,Literal:Object
f26590,ArrayExpression:angle
f26591,MemberExpression:createDocumentFragment
f26592,FunctionExpression:fillStyle
f26593,Literal:webglcontextlost
f26594,Literal:onanimationend
f26595,ArrayExpression:rssi
f26596,Identifier:fallback
f26597,CallExpression:credit
f26598,Identifier:put
f26599,Literal:statusText
f26600,Identifier:REGION
f26601,BinaryExpression:dateTime
f26602,Property:SHOW_COMMENT
f26603,MemberExpression:visible
f26604,SwitchCase:first
f26605,MemberExpression:itemValue
f26606,BinaryExpression:sentences
f26607,MemberExpression:isMap
f26608,SequenceExpression:anchors
f26609,MemberExpression:skipWaiting
f26610,FunctionDeclaration:mouseenter
f26611,Identifier:selectConfiguration
f26612,Property:createHTMLDocument
f26613,UnaryExpression:broadcast
f26614,VariableDeclarator:onkeydown
f26615,NewExpression:GET
f26616,ConditionalExpression:matrix
f26617,NewExpression:longdesc
f26618,LogicalExpression:PT
f26619,Identifier:namespaceURI
f26620,ForInStatement:services
f26621,Identifier:srcset
f26622,IfStatement:null
f26623,CallExpression:x2
f26624,ForInStatement:parameters
f26625,MemberExpression:mozDrawText
f26626,Property:itemRef
f26627,ReturnStatement:capabilities
f26628,BinaryExpression:multipart
f26629,SequenceExpression:keyup
f26630,MemberExpression:cardholderName
f26631,Literal:seeking
f26632,Property:DOMNodeRemoved
f26633,UnaryExpression:host
f26634,LogicalExpression:ScrollTo
f26635,Identifier:accessibility
f26636,MemberExpression:mediaDevices
f26637,CallExpression:slice
f26638,VariableDeclarator:BOOLEAN_TYPE
f26639,UnaryExpression:currentScript
f26640,LogicalExpression:fireEvent
f26641,MethodDefinition:cancel
f26642,AssignmentExpression:claim
f26643,AssignmentExpression:loadeddata
f26644,ConditionalExpression:permissions
f26645,FunctionExpression:endElement
f26646,MemberExpression:bounds
f26647,Property:getAttributeNS
f26648,MethodDefinition:shadowColor
f26649,CallExpression:activated
f26650,Literal:slope
f26651,Property:variant
f26652,Literal:hasAttribute
f26653,ForInStatement:tag
f26654,VariableDeclarator:getClientRects
f26655,ConditionalExpression:security
f26656,Literal:constraint
f26657,Property:closeMessage
f26658,FunctionDeclaration:PT
f26659,MemberExpression:getShaderPrecisionFormat
f26660,SequenceExpression:Map
f26661,Identifier:end
f26662,CallExpression:buildID
f26663,LogicalExpression:PX
f26664,ForInStatement:buffer
f26665,Property:onratechange
f26666,Property:HTMLLabelElement
f26667,AssignmentExpression:ScreenOrientation
f26668,Property:POSITION_UNAVAILABLE
f26669,BinaryExpression:docCookies
f26670,AssignmentExpression:getCurrentTime
f26671,Literal:focusout
f26672,Literal:TYPE_RELOAD
f26673,AssignmentExpression:fonts
f26674,Property:EXS
f26675,CallExpression:mediaDevices
f26676,UnaryExpression:currentNode
f26677,Literal:groupEnd
f26678,Property:webidl
f26679,Identifier:vb
f26680,Literal:exitFullscreen
f26681,ArrayExpression:false
f26682,IfStatement:files
f26683,MemberExpression:containerName
f26684,Identifier:HTMLSourceElement
f26685,Identifier:numOctaves
f26686,Literal:SVGPatternElement
f26687,ArrayExpression:inert
f26688,VariableDeclarator:battery
f26689,MemberExpression:crossOrigin
f26690,FunctionDeclaration:clientY
f26691,Literal:TEMPORARY
f26692,Identifier:stroke
f26693,CallExpression:unloadEventEnd
f26694,LogicalExpression:actionURL
f26695,UnaryExpression:ltr
f26696,MemberExpression:NodeIterator
f26697,TemplateLiteral:timeStamp
f26698,MethodDefinition:insertBefore
f26699,AssignmentExpression:GET
f26700,MemberExpression:requestAll
f26701,AssignmentExpression:timeout
f26702,MemberExpression:HTMLUListElement
f26703,Property:requestPayerName
f26704,ReturnStatement:inputs
f26705,FunctionExpression:async
f26706,Literal:sign
f26707,ReturnStatement:multiply
f26708,FunctionDeclaration:rate
f26709,Literal:beforescriptexecute
f26710,CallExpression:MediaError
f26711,MemberExpression:filename
f26712,BinaryExpression:currency
f26713,MemberExpression:conditionText
f26714,Literal:MessageError
f26715,AssignmentExpression:scrollHeight
f26716,Property:HTMLTextAreaElement
f26717,VariableDeclarator:getTiming
f26718,BinaryExpression:jcb
f26719,Identifier:FILTER_SKIP
f26720,SequenceExpression:sample
f26721,Property:paymentAddress
f26722,NewExpression:ranges
f26723,SwitchStatement:next
f26724,Property:blendEquation
f26725,Literal:valign
f26726,Identifier:onactive
f26727,MemberExpression:VERTICAL_AXIS
f26728,Literal:HTMLTitleElement
f26729,LogicalExpression:amplitude
f26730,ConditionalExpression:embeds
f26731,FunctionDeclaration:statusMessage
f26732,SequenceExpression:sizes
f26733,CallExpression:removeRange
f26734,AssignmentExpression:selectionStart
f26735,AssignmentExpression:Rules
f26736,BinaryExpression:HTMLButtonElement
f26737,Literal:RTCDTMFSender
f26738,FunctionExpression:image
f26739,UpdateExpression:off
f26740,AssignmentExpression:null
f26741,NewExpression:phone
f26742,MemberExpression:Message
f26743,Literal:moveLeft
f26744,CallExpression:setActionHandler
f26745,VariableDeclarator:screenTop
f26746,AssignmentExpression:play
f26747,BinaryExpression:anticlockwise
f26748,VariableDeclarator:novalidate
f26749,Identifier:availHeight
f26750,Identifier:compatMode
f26751,Identifier:referenceNode
f26752,Identifier:availLeft
f26753,Identifier:wrapKey
f26754,CallExpression:pseudoElement
f26755,Identifier:compositionend
f26756,ForInStatement:required
f26757,Identifier:FILTER_REJECT
f26758,Property:itemProp
f26759,ArrowFunctionExpression:length
f26760,AssignmentExpression:InputEvent
f26761,Identifier:translationX
f26762,Property:onrepeat
f26763,SwitchCase:replace
f26764,ConditionalExpression:boolean
f26765,MemberExpression:msFullscreenElement
f26766,SwitchCase:round
f26767,UnaryExpression:embed
f26768,ConditionalExpression:skewX
f26769,SequenceExpression:readable
f26770,Identifier:CSS2Properties
f26771,Property:mir
f26772,FunctionDeclaration:show
f26773,ArrayExpression:delay
f26774,Literal:keygen
f26775,MemberExpression:HTMLButtonElement
f26776,ConditionalExpression:scrollLeft
f26777,Literal:SVGEllipseElement
f26778,FunctionExpression:POST
f26779,Literal:startOffset
f26780,Identifier:system
f26781,CallExpression:hasExtension
f26782,ArrayExpression:foundation
f26783,Identifier:scriptURL
f26784,NewExpression:signalingstatechange
f26785,Property:autoIncrement
f26786,ConditionalExpression:ping
f26787,ArrayExpression:webkitForce
f26788,ConditionalExpression:pageXOffset
f26789,BinaryExpression:normal
f26790,IfStatement:cx
f26791,Literal:drawElementsInstancedANGLE
f26792,MemberExpression:readable
f26793,Property:updateTiming
f26794,MemberExpression:getInternalformatParameter
f26795,CallExpression:getExtension
f26796,BinaryExpression:DONE
f26797,SequenceExpression:recipient
f26798,UnaryExpression:href
f26799,MemberExpression:delay
f26800,ArrayExpression:deleteData
f26801,SwitchCase:bgcolor
f26802,FunctionDeclaration:insertAdjacentText
f26803,TemplateElement:img
f26804,MemberExpression:ondragstart
f26805,Identifier:mute
f26806,Identifier:hasAttribute
f26807,VariableDeclarator:removeListener
f26808,IfStatement:tag
f26809,SwitchCase:matrix
f26810,Literal:NOTATION_NODE
f26811,CallExpression:mediaStreamTrack
f26812,Property:bindBuffer
f26813,Literal:vibrate
f26814,SwitchCase:redirect
f26815,IfStatement:Response
f26816,Literal:onorientationchange
f26817,ReturnStatement:UnknownError
f26818,CallExpression:frequency
f26819,Property:HTMLTimeElement
f26820,CallExpression:label
f26821,MemberExpression:vtt
f26822,Identifier:bindVertexArrayOES
f26823,BinaryExpression:stream
f26824,Identifier:onaddstream
f26825,VariableDeclarator:stringValue
f26826,FunctionDeclaration:token
f26827,Identifier:preloadVideo
f26828,Identifier:saturate
f26829,ClassDeclaration:Position
f26830,SwitchStatement:offset
f26831,CallExpression:payer
f26832,Literal:remote
f26833,CallExpression:EXT_blend_minmax
f26834,Literal:m34
f26835,FunctionExpression:hasPointerCapture
f26836,ReturnStatement:response
f26837,IfStatement:minValue
f26838,ArrayExpression:lighten
f26839,ArrayExpression:rangeCount
f26840,VariableDeclarator:configuration
f26841,VariableDeclarator:unit
f26842,NewExpression:gl
f26843,ReturnStatement:download
f26844,Property:naturalHeight
f26845,Identifier:stopImmediatePropagation
f26846,Literal:remoteDescription
f26847,UpdateExpression:crash
f26848,BinaryExpression:Beacon
f26849,FunctionDeclaration:groupId
f26850,FunctionExpression:String
f26851,LogicalExpression:mediaQueryList
f26852,AssignmentExpression:set
f26853,BinaryExpression:forEach
f26854,Identifier:requestPointerLock
f26855,SwitchCase:DOMElementNameChanged
f26856,ArrayExpression:addTrack
f26857,SwitchStatement:direction
f26858,MemberExpression:visibilitychange
f26859,TemplateLiteral:point
f26860,LogicalExpression:sample
f26861,VariableDeclarator:visible
f26862,Identifier:getRemoteStreams
f26863,MemberExpression:getByteTimeDomainData
f26864,Literal:groupCollapsed
f26865,AssignmentExpression:isFile
f26866,BinaryExpression:loaded
f26867,IfStatement:caption
f26868,VariableDeclarator:addPath
f26869,Literal:matrix
f26870,CallExpression:brightness
f26871,Identifier:fetch
f26872,Identifier:getError
f26873,AssignmentExpression:prop
f26874,CallExpression:NEXT
f26875,LogicalExpression:longitude
f26876,BinaryExpression:releaseCapture
f26877,NewExpression:postMessage
f26878,ExpressionStatement:origin
f26879,FunctionExpression:resource
f26880,SwitchCase:spellcheck
f26881,FunctionExpression:storeNames
f26882,ArrayExpression:Report
f26883,BinaryExpression:moveTo
f26884,Identifier:pauseOnExit
f26885,SwitchCase:outerHTML
f26886,LogicalExpression:png
f26887,BinaryExpression:ELEMENT_NODE
f26888,LogicalExpression:ActiveXObject
f26889,Identifier:CanvasGradient
f26890,SequenceExpression:endAngle
f26891,Property:Counter
f26892,Identifier:getElementById
f26893,ForInStatement:opened
f26894,ArrowFunctionExpression:href
f26895,ReturnStatement:complete
f26896,Identifier:xChannelSelector
f26897,SwitchStatement:methodName
f26898,ForInStatement:out
f26899,Literal:DOMElementNameChanged
f26900,CallExpression:autocapitalize
f26901,FunctionExpression:priority
f26902,SequenceExpression:AbortController
f26903,Property:newItem
f26904,Identifier:clientWaitSync
f26905,ConditionalExpression:normal
f26906,AssignmentExpression:argument
f26907,ConditionalExpression:MouseEvent
f26908,MethodDefinition:getConfiguration
f26909,NewExpression:CM
f26910,ArrayExpression:keyboard
f26911,VariableDeclarator:collapse
f26912,MemberExpression:port2
f26913,FunctionExpression:slide
f26914,UnaryExpression:Text
f26915,FunctionExpression:rangeMax
f26916,FunctionDeclaration:selObj
f26917,AssignmentExpression:sync
f26918,Property:availableIncomingBitrate
f26919,VariableDeclarator:loop
f26920,SequenceExpression:fireEvent
f26921,FunctionDeclaration:SourceBuffer
f26922,MemberExpression:css
f26923,DoWhileStatement:ch
f26924,Property:removeProperty
f26925,Property:SVGAnimationElement
f26926,Literal:accuracy
f26927,Identifier:find
f26928,Identifier:gradientTransform
f26929,CallExpression:parentElement
f26930,CallExpression:formTarget
f26931,Identifier:ownerElement
f26932,MemberExpression:Entry
f26933,ArrayExpression:response
f26934,Property:referrerPolicy
f26935,Property:ethernet
f26936,MemberExpression:setSinkId
f26937,Property:NOTATION_NODE
f26938,CallExpression:onplay
f26939,Property:transceiver
f26940,IfStatement:newValue
f26941,Property:BatteryManager
f26942,FunctionExpression:format
f26943,AssignmentExpression:persist
f26944,MemberExpression:maximumAge
f26945,IfStatement:requestId
f26946,ArrayExpression:scroll
f26947,Property:HTMLBaseFontElement
f26948,CallExpression:configuration
f26949,AssignmentExpression:minLength
f26950,UnaryExpression:PerformanceObserver
f26951,BinaryExpression:onloadend
f26952,Property:pt
f26953,Identifier:redirected
f26954,BinaryExpression:CryptoOperation
f26955,BinaryExpression:col
f26956,Literal:getDescriptor
f26957,BinaryExpression:transitionName
f26958,MemberExpression:allow
f26959,FunctionExpression:setInterval
f26960,VariableDeclarator:mediaDevices
f26961,SwitchCase:currentTarget
f26962,Literal:oncontextmenu
f26963,MemberExpression:setStringValue
f26964,Literal:edgeMode
f26965,Literal:WebGL2RenderingContext
f26966,UnaryExpression:ABORT_ERR
f26967,SwitchCase:defaultPlaybackRate
f26968,AssignmentExpression:CLOSED
f26969,Identifier:AudioBuffer
f26970,Literal:metaKey
f26971,AssignmentExpression:accessKey
f26972,Property:callback
f26973,Literal:DOCUMENT_TYPE_NODE
f26974,UnaryExpression:isMap
f26975,FunctionDeclaration:view
f26976,Literal:group
f26977,NewExpression:double
f26978,FunctionDeclaration:bgcolor
f26979,ArrayExpression:discover
f26980,AssignmentExpression:touchcancel
f26981,MemberExpression:channelInterpretation
f26982,BinaryExpression:intersectionRect
f26983,ConditionalExpression:sentences
f26984,SwitchCase:border
f26985,ConditionalExpression:EXT_disjoint_timer_query
f26986,ArrayExpression:AudioBuffer
f26987,Literal:onabort
f26988,MemberExpression:debit
f26989,FunctionExpression:sendMessage
f26990,Identifier:ResizeObservation
f26991,IfStatement:tooLong
f26992,BinaryExpression:fillText
f26993,MemberExpression:media
f26994,ReturnStatement:datetime
f26995,ClassDeclaration:db
f26996,NewExpression:seed
f26997,CallExpression:patternUnits
f26998,ArrayExpression:measure
f26999,FunctionDeclaration:gap
f27000,Property:getVertexAttribOffset
f27001,VariableDeclarator:onplaying
f27002,Identifier:createTransformFeedback
f27003,FunctionDeclaration:setData
f27004,CallExpression:BiquadFilterNode
f27005,ConditionalExpression:tooLong
f27006,CallExpression:rowgroup
f27007,VariableDeclarator:CanvasRenderingContext2D
f27008,IfStatement:none
f27009,FunctionDeclaration:client
f27010,NewExpression:fx
f27011,MemberExpression:rtl
f27012,Property:createWriter
f27013,IfStatement:true
f27014,ArrayExpression:miterLimit
f27015,CallExpression:exitFullscreen
f27016,AssignmentExpression:clearInterval
f27017,FunctionExpression:low
f27018,VariableDeclarator:label
f27019,Literal:cursor
f27020,ArrayExpression:standby
f27021,ConditionalExpression:pageY
f27022,Identifier:CSSRuleList
f27023,FunctionDeclaration:MediaSession
f27024,ArrayExpression:createMediaKeys
f27025,Property:generateRequest
f27026,MemberExpression:setSelectionRange
f27027,Identifier:closeReason
f27028,TemplateElement:option
f27029,NewExpression:mimeType
f27030,ConditionalExpression:removeListener
f27031,NewExpression:muted
f27032,Identifier:dragover
f27033,MemberExpression:CSS2Properties
f27034,MemberExpression:strings
f27035,MemberExpression:endQueryEXT
f27036,MemberExpression:tag
f27037,SwitchCase:sample
f27038,SequenceExpression:loaded
f27039,ConditionalExpression:enabled
f27040,NewExpression:forward
f27041,MemberExpression:manufacturerData
f27042,MemberExpression:lastEventId
f27043,Property:waitSync
f27044,Literal:closePath
f27045,MemberExpression:isDirectory
f27046,MemberExpression:command
f27047,MemberExpression:slot
f27048,Literal:onfinish
f27049,BinaryExpression:credentials
f27050,VariableDeclarator:opener
f27051,VariableDeclarator:ancestorOrigins
f27052,AssignmentExpression:isReload
f27053,SwitchCase:loopEnd
f27054,UpdateExpression:dy
f27055,MethodDefinition:getState
f27056,LogicalExpression:divisor
f27057,BinaryExpression:gesturestart
f27058,Literal:payerEmail
f27059,Literal:statusMessage
f27060,Literal:Name
f27061,Property:CustomEvent
f27062,FunctionExpression:resume
f27063,Identifier:offsetNode
f27064,VariableDeclarator:undefined
f27065,IfStatement:select
f27066,MemberExpression:pending
f27067,FunctionExpression:group
f27068,Property:lock
f27069,Property:loadOverlay
f27070,Property:fullscreenElement
f27071,AssignmentExpression:ArrayBuffer
f27072,Property:bindAttribLocation
f27073,Literal:waitingforkey
f27074,AssignmentExpression:lastModified
f27075,ArrayExpression:vb
f27076,FunctionDeclaration:array
f27077,UnaryExpression:History
f27078,ReturnStatement:hash
f27079,UnaryExpression:direction
f27080,NewExpression:beta
f27081,SwitchCase:browserLanguage
f27082,AssignmentExpression:unsigned
f27083,BinaryExpression:onkeydown
f27084,LogicalExpression:external
f27085,SwitchCase:callback
f27086,Property:embed
f27087,MemberExpression:sizes
f27088,NewExpression:external
f27089,ArrayExpression:ondrop
f27090,Literal:translate
f27091,MemberExpression:revokeObjectURL
f27092,FunctionDeclaration:verify
f27093,VariableDeclarator:windowState
f27094,ArrayExpression:domainLookupEnd
f27095,ConditionalExpression:unmute
f27096,ForInStatement:currentStyle
f27097,CallExpression:external
f27098,SwitchStatement:country
f27099,ArrayExpression:onchange
f27100,BinaryExpression:tabs
f27101,LogicalExpression:contentWindow
f27102,LogicalExpression:ranges
f27103,FunctionExpression:labels
f27104,SequenceExpression:CM
f27105,Property:RGBA16F
f27106,Property:m12
f27107,Property:queryCommandEnabled
f27108,ArrayExpression:privateKey
f27109,MemberExpression:butt
f27110,FunctionDeclaration:off
f27111,FunctionExpression:dst
f27112,LogicalExpression:inputs
f27113,VariableDeclarator:UndoManager
f27114,NewExpression:FileReaderSync
f27115,Identifier:oldVersion
f27116,UnaryExpression:truncate
f27117,FunctionDeclaration:vb
f27118,NewExpression:Entity
f27119,FunctionDeclaration:initCustomEvent
f27120,ArrayExpression:self
f27121,Identifier:onupdate
f27122,MemberExpression:deriveKey
f27123,FunctionExpression:channel
f27124,Property:SVGFEImageElement
f27125,Identifier:mozApps
f27126,MemberExpression:apply
f27127,SwitchStatement:status
f27128,Literal:HTMLHRElement
f27129,VariableDeclarator:callback
f27130,Identifier:getSources
f27131,SwitchCase:connect
f27132,Identifier:getMetadata
f27133,Property:intervention
f27134,SwitchCase:autocomplete
f27135,UnaryExpression:label
f27136,VariableDeclarator:sx
f27137,Literal:systemLanguage
f27138,Literal:offsetY
f27139,MemberExpression:webgl
f27140,Property:domComplete
f27141,ArrayExpression:minLength
f27142,ArrayExpression:points
f27143,MemberExpression:pointermove
f27144,Property:onkeyup
f27145,ArrayExpression:putImageData
f27146,FunctionExpression:deleteRule
f27147,MemberExpression:removeCue
f27148,Identifier:__defineSetter__
f27149,ArrayExpression:btoa
f27150,Literal:domContentLoadedEventStart
f27151,VariableDeclarator:arguments
f27152,Identifier:vertexAttrib2f
f27153,SwitchCase:source
f27154,Identifier:webgl
f27155,Identifier:HTMLLinkElement
f27156,Literal:DOMImplementation
f27157,CallExpression:parseAll
f27158,BinaryExpression:IDBRequest
f27159,Literal:InvalidAccessError
f27160,Literal:animVal
f27161,CallExpression:uri
f27162,ReturnStatement:deviceid
f27163,BinaryExpression:constraint
f27164,IfStatement:rules
f27165,FunctionExpression:setUserData
f27166,MemberExpression:LINEAR_MIPMAP_NEAREST
f27167,VariableDeclarator:transmission
f27168,ArrayExpression:frame
f27169,UnaryExpression:on
f27170,Identifier:ondevicemotion
f27171,ReturnStatement:loginUrl
f27172,FunctionDeclaration:NodeIterator
f27173,LogicalExpression:vb
f27174,Literal:AbortController
f27175,Literal:CSSStyleSheet
f27176,VariableDeclarator:preserveAspectRatio
f27177,ForInStatement:currentState
f27178,SwitchCase:JSON
f27179,MemberExpression:Selection
f27180,Property:scheme
f27181,Property:composite
f27182,ArrayExpression:deriveBits
f27183,Identifier:navigators
f27184,ConditionalExpression:rules
f27185,BinaryExpression:lastChance
f27186,BinaryExpression:skewY
f27187,Identifier:installing
f27188,AssignmentExpression:on
f27189,Property:imageSmoothingEnabled
f27190,NewExpression:items
f27191,Literal:MIDIConnectionEvent
f27192,Literal:rid
f27193,MemberExpression:isCollapsed
f27194,MemberExpression:queryCommandText
f27195,Identifier:MediaDeviceInfo
f27196,SwitchCase:plugins
f27197,Literal:registrations
f27198,UpdateExpression:find
f27199,Identifier:accept
f27200,AssignmentExpression:PerformancePaintTiming
f27201,FunctionDeclaration:extensions
f27202,CallExpression:mozMatchesSelector
f27203,BinaryExpression:first
f27204,Property:depthFunc
f27205,MemberExpression:TextDecoder
f27206,FunctionExpression:doctype
f27207,AssignmentExpression:ServiceWorkerRegistration
f27208,Identifier:novalidate
f27209,LogicalExpression:multiply
f27210,IfStatement:keyboard
f27211,FunctionExpression:internalformat
f27212,Property:stretch
f27213,Literal:popup
f27214,Property:encode
f27215,LogicalExpression:subscriptionId
f27216,TemplateLiteral:prop
f27217,Literal:vLink
f27218,UpdateExpression:timeout
f27219,Identifier:PAGE_RULE
f27220,SwitchStatement:Node
f27221,Literal:generateMipmap
f27222,Literal:successCallback
f27223,ArrayExpression:MS
f27224,AssignmentExpression:maxActions
f27225,FunctionExpression:start
f27226,UnaryExpression:attributes
f27227,Identifier:HTMLMediaElement
f27228,MemberExpression:notch
f27229,ReturnStatement:sessionStorage
f27230,SwitchStatement:lineCap
f27231,ArrayExpression:target
f27232,CallExpression:bytesReceived
f27233,FunctionExpression:endOffset
f27234,CallExpression:geolocation
f27235,Property:WebGLShader
f27236,VariableDeclarator:currentScript
f27237,Literal:tagName
f27238,ReturnStatement:TextTrackList
f27239,SpreadElement:options
f27240,MemberExpression:fullscreenEnabled
f27241,Literal:foo
f27242,NewExpression:receiver
f27243,Property:onpaint
f27244,Property:mspointermove
f27245,Property:keyLocation
f27246,ConditionalExpression:replaceChild
f27247,AssignmentExpression:productName
f27248,Identifier:targetX
f27249,MemberExpression:getFrameData
f27250,ForInStatement:classList
f27251,Identifier:StaticRange
f27252,ConditionalExpression:datetime
f27253,ConditionalExpression:destination
f27254,CallExpression:code
f27255,Identifier:PositionSensorVRDevice
f27256,Property:xmlEncoding
f27257,CallExpression:bluetooth
f27258,FunctionDeclaration:setVersion
f27259,ConditionalExpression:EMPTY
f27260,VariableDeclarator:ReadableStreamBYOBReader
f27261,Identifier:mozImageSmoothingEnabled
f27262,Literal:distinctiveIdentifier
f27263,FunctionExpression:updatePage
f27264,VariableDeclarator:response
f27265,MemberExpression:deprecation
f27266,VariableDeclarator:getImageData
f27267,ArrayExpression:Text
f27268,CallExpression:SVGFEColorMatrixElement
f27269,AssignmentExpression:negative
f27270,BinaryExpression:vertical
f27271,AssignmentExpression:funcRef
f27272,MemberExpression:platforms
f27273,ArrayExpression:offer
f27274,BinaryExpression:noWrap
f27275,MemberExpression:patternTransform
f27276,MemberExpression:lighten
f27277,Identifier:setCursor
f27278,SwitchCase:keepalive
f27279,MemberExpression:setItem
f27280,Literal:pageshow
f27281,Literal:smooth
f27282,Identifier:HALF_FLOAT
f27283,BinaryExpression:offline
f27284,Identifier:transport
f27285,VariableDeclarator:parseAll
f27286,ArrayExpression:LINEAR
f27287,SwitchCase:ordered
f27288,Identifier:uniformMatrix3fv
f27289,ConditionalExpression:pending
f27290,AssignmentExpression:modifiers
f27291,Property:pageY
f27292,BinaryExpression:applicationServerKey
f27293,UnaryExpression:variant
f27294,MemberExpression:rightBounds
f27295,Property:getData
f27296,NewExpression:ResizeObservation
f27297,Identifier:clipboard
f27298,ArrayExpression:butt
f27299,Property:ordered
f27300,MemberExpression:abort
f27301,CallExpression:setStyles
f27302,SwitchCase:onchange
f27303,ConditionalExpression:previousNode
f27304,MethodDefinition:timeRemaining
f27305,MemberExpression:storage
f27306,ReturnStatement:media
f27307,IfStatement:mm
f27308,SwitchCase:option
f27309,ForInStatement:properties
f27310,CallExpression:toggle
f27311,BinaryExpression:QUOTA_EXCEEDED_ERR
f27312,Property:PC
f27313,Property:openDialog
f27314,MemberExpression:setServerCertificate
f27315,CallExpression:accelerometer
f27316,FunctionDeclaration:removeEventListener
f27317,SwitchCase:getComputedStyle
f27318,VariableDeclarator:voice
f27319,FunctionDeclaration:step
f27320,NewExpression:public
f27321,CatchClause:message
f27322,VariableDeclarator:domain
f27323,CallExpression:getActiveUniforms
f27324,LogicalExpression:window
f27325,SwitchCase:vertical
f27326,FunctionExpression:compact
f27327,UpdateExpression:max
f27328,IfStatement:childList
f27329,FunctionExpression:linear
f27330,Literal:opened
f27331,NewExpression:sort
f27332,ArrayExpression:SVGError
f27333,Property:isSampler
f27334,ReturnStatement:fullScreen
f27335,AssignmentExpression:message
f27336,NewExpression:Method
f27337,BinaryExpression:replace
f27338,ThrowStatement:NaN
f27339,NewExpression:handle
f27340,FunctionDeclaration:itemType
f27341,AssignmentExpression:ECDSA
f27342,Identifier:getCurrentTime
f27343,Identifier:HTMLImageElement
f27344,VariableDeclarator:timelines
f27345,Property:retry
f27346,UnaryExpression:XDomainRequest
f27347,ConditionalExpression:valueAsDate
f27348,ForInStatement:registrations
f27349,AssignmentExpression:playbackRate
f27350,FunctionExpression:salt
f27351,UnaryExpression:CSSStyleSheet
f27352,ArrayExpression:videoTracks
f27353,Literal:HTMLIsIndexElement
f27354,VariableDeclarator:spacing
f27355,Property:MIDIAccess
f27356,MemberExpression:changeType
f27357,Property:ConstantSourceNode
f27358,MemberExpression:readEntries
f27359,Identifier:mozAnon
f27360,Identifier:play
f27361,SwitchCase:weight
f27362,SwitchCase:auxclick
f27363,Property:stopImmediatePropagation
f27364,MemberExpression:KeyboardEvent
f27365,Property:slide
f27366,MemberExpression:compileShader
f27367,CallExpression:negative
f27368,Literal:ontimeout
f27369,BinaryExpression:XPathResult
f27370,LogicalExpression:newURL
f27371,VariableDeclarator:index
f27372,Identifier:startAngle
f27373,MethodDefinition:getParent
f27374,FunctionExpression:updateStyle
f27375,MemberExpression:queryCommandEnabled
f27376,NewExpression:underflow
f27377,LogicalExpression:newName
f27378,MemberExpression:onloadstart
f27379,ArrayExpression:which
f27380,NewExpression:class
f27381,ExpressionStatement:geolocation
f27382,LogicalExpression:contextmenu
f27383,Literal:playState
f27384,FunctionExpression:rowIndex
f27385,BinaryExpression:cookie
f27386,NewExpression:browserLanguage
f27387,Literal:readonly
f27388,AssignmentExpression:readAsArrayBuffer
f27389,BinaryExpression:fullPath
f27390,UnaryExpression:m12
f27391,LogicalExpression:postalCode
f27392,IfStatement:dy
f27393,FunctionExpression:datetime
f27394,LogicalExpression:network
f27395,Identifier:includes
f27396,BinaryExpression:bufferSize
f27397,ArrayExpression:reports
f27398,MemberExpression:characterData
f27399,SwitchStatement:target
f27400,Property:ChannelSplitterNode
f27401,ConditionalExpression:trackId
f27402,ArrayExpression:webcal
f27403,Identifier:getProgramInfoLog
f27404,AssignmentExpression:decode
f27405,Identifier:ordered
f27406,AssignmentExpression:deadline
f27407,TemplateElement:Web
f27408,ReturnStatement:th
f27409,CatchClause:cy
f27410,ReturnStatement:next
f27411,Literal:getGamepads
f27412,Property:uniform1ui
f27413,Property:importStylesheet
f27414,ReturnStatement:timeout
f27415,Property:consolidate
f27416,ConditionalExpression:removeItem
f27417,Identifier:unpauseAnimations
f27418,Identifier:VideoStreamTrack
f27419,Property:role
f27420,Identifier:openWindow
f27421,VariableDeclarator:handler
f27422,Identifier:disposition
f27423,ReturnStatement:json
f27424,Identifier:UNSIGNED_INT
f27425,MemberExpression:TypeError
f27426,ArrayExpression:ontouchstart
f27427,MemberExpression:loopStart
f27428,MemberExpression:generateRequest
f27429,Identifier:SVGAnimateColorElement
f27430,Literal:cancelIdleCallback
f27431,MemberExpression:decodingInfo
f27432,SequenceExpression:progress
f27433,LogicalExpression:address
f27434,LogicalExpression:progress
f27435,FunctionDeclaration:hasAttributes
f27436,FunctionExpression:abort
f27437,Identifier:add
f27438,UnaryExpression:filename
f27439,AssignmentExpression:preventDefault
f27440,MemberExpression:worker
f27441,ArrayExpression:IntersectionObserverEntry
f27442,CallExpression:Animation
f27443,Identifier:mark
f27444,ConditionalExpression:persist
f27445,IfStatement:extensions
f27446,IfStatement:base
f27447,Property:Animation
f27448,CallExpression:getLocalStreams
f27449,MemberExpression:uniformBlockBinding
f27450,Identifier:RTCSctpTransport
f27451,BinaryExpression:mozCancelFullScreen
f27452,AssignmentExpression:getAllKeys
f27453,Property:form
f27454,FunctionExpression:replaceWith
f27455,ArrayExpression:error
f27456,CallExpression:generateCertificate
f27457,MemberExpression:currentNode
f27458,UnaryExpression:caption
f27459,FunctionExpression:Method
f27460,CallExpression:filename
f27461,IfStatement:monitor
f27462,Literal:requestPayerEmail
f27463,SequenceExpression:utils
f27464,ReturnStatement:InvalidStateError
f27465,Identifier:sdpMid
f27466,LogicalExpression:normalize
f27467,Identifier:handleTrackEvent
f27468,IfStatement:label
f27469,FunctionDeclaration:inputForm
f27470,IfStatement:radio
f27471,Identifier:mozDashOffset
f27472,Identifier:change_event
f27473,Identifier:vrdisplaydisconnected
f27474,CallExpression:usemap
f27475,AssignmentExpression:WheelEvent
f27476,ArrayExpression:OES_vertex_array_object
f27477,UnaryExpression:productId
f27478,MemberExpression:radius
f27479,ArrayExpression:globalCompositeOperation
f27480,AssignmentExpression:deltaZ
f27481,FunctionDeclaration:m42
f27482,BinaryExpression:displayName
f27483,SwitchCase:offline
f27484,ArrayExpression:payments
f27485,VariableDeclarator:clearImmediate
f27486,LogicalExpression:setTimeout
f27487,Property:capabilities
f27488,UnaryExpression:offline
f27489,ConditionalExpression:which
f27490,MemberExpression:rangeCount
f27491,MemberExpression:protocols
f27492,ArrayExpression:setValueAtTime
f27493,Literal:HMAC
f27494,VariableDeclarator:xPos
f27495,UnaryExpression:initialize
f27496,ArrayExpression:defer
f27497,Property:numOctaves
f27498,NewExpression:translate
f27499,ForStatement:key
f27500,Property:yPos
f27501,VariableDeclarator:onseeking
f27502,NewExpression:funcRef
f27503,ConditionalExpression:setItem
f27504,BinaryExpression:defaultChecked
f27505,MemberExpression:onboundary
f27506,FunctionDeclaration:font
f27507,ArrayExpression:payerEmail
f27508,Literal:controlsList
f27509,MethodDefinition:timestamp
f27510,VariableDeclarator:UIEvent
f27511,LogicalExpression:inverse
f27512,MemberExpression:credential
f27513,ReturnStatement:focusout
f27514,Identifier:MAX_COLOR_ATTACHMENTS_WEBGL
f27515,FunctionExpression:styleSheet
f27516,ArrayExpression:ry
f27517,ConditionalExpression:timeStamp
f27518,MemberExpression:lineTo
f27519,Literal:Mozilla
f27520,NewExpression:INVALID_STATE_ERR
f27521,ArrayExpression:newURL
f27522,Identifier:angularAcceleration
f27523,SequenceExpression:credit
f27524,BinaryExpression:activeVRDisplays
f27525,CallExpression:layerY
f27526,Property:getDefaultComputedStyle
f27527,WhileStatement:iterator
f27528,NewExpression:decodedBodySize
f27529,ForInStatement:expires
f27530,Literal:removeTrack
f27531,AssignmentExpression:cacheName
f27532,ArrayExpression:face
f27533,FunctionExpression:explicit
f27534,MemberExpression:isSampler
f27535,Literal:HTMLTrackElement
f27536,VariableDeclarator:formData
f27537,ConditionalExpression:addedNodes
f27538,Literal:currentTarget
f27539,CallExpression:addCue
f27540,CallExpression:removeParameter
f27541,ArrayExpression:endTime
f27542,Property:RGBA32F
f27543,MethodDefinition:truncate
f27544,Literal:pauseOnExit
f27545,CallExpression:gradientUnits
f27546,NewExpression:EMPTY
f27547,UnaryExpression:symbols
f27548,CallExpression:selectionchange
f27549,AssignmentExpression:only
f27550,Property:contentType
f27551,BinaryExpression:pending
f27552,Identifier:NotificationAction
f27553,ArrayExpression:status
f27554,AssignmentExpression:body
f27555,FunctionDeclaration:handleEvent
f27556,MemberExpression:texImage3D
f27557,Property:ic
f27558,Literal:webkitmouseforcewillbegin
f27559,Property:overflow
f27560,Identifier:onnegotiationneeded
f27561,AssignmentExpression:colno
f27562,Identifier:cookieEnabled
f27563,ArrayExpression:compositionupdate
f27564,ConditionalExpression:bottom
f27565,AssignmentExpression:Uint16Array
f27566,ReturnStatement:divisor
f27567,ArrayExpression:unload
f27568,MemberExpression:vertexAttribI4i
f27569,ArrayExpression:diners
f27570,VariableDeclarator:valueType
f27571,ReturnStatement:VTTCue
f27572,Property:WheelEvent
f27573,FunctionExpression:click
f27574,Property:SVGTextElement
f27575,MethodDefinition:cssText
f27576,FunctionDeclaration:mul
f27577,SwitchCase:redundant
f27578,Property:texStorage3D
f27579,Identifier:Date
f27580,ConditionalExpression:timeout
f27581,SwitchCase:confirm
f27582,AssignmentExpression:seed
f27583,Literal:onversionchange
f27584,Identifier:getExtension
f27585,Literal:clearWatch
f27586,AssignmentExpression:deleted
f27587,MemberExpression:decodedBodySize
f27588,MemberExpression:isIdentity
f27589,LogicalExpression:delivery
f27590,CallExpression:NaN
f27591,Property:http
f27592,ReturnStatement:OverconstrainedError
f27593,Literal:currentTime
f27594,AssignmentPattern:ext
f27595,Identifier:styleMap
f27596,MemberExpression:yPos
f27597,MemberExpression:multipart
f27598,BinaryExpression:getVRDisplays
f27599,VariableDeclarator:binaryType
f27600,AssignmentExpression:formMethod
f27601,Identifier:cues
f27602,ExpressionStatement:notification
f27603,ArrayExpression:point
f27604,CallExpression:TextTrackList
f27605,Property:midi
f27606,CallExpression:\n
f27607,CallExpression:touchstart
f27608,MemberExpression:remoteDescription
f27609,FunctionDeclaration:formTarget
f27610,BinaryExpression:HTMLAnchorElement
f27611,VariableDeclarator:deleteIndex
f27612,ConditionalExpression:function
f27613,VariableDeclarator:vtt
f27614,Literal:copyTexSubImage3D
f27615,FunctionExpression:storeName
f27616,ArrayExpression:errorCallback
f27617,Property:confirm
f27618,Identifier:HTMLTableCaptionElement
f27619,CallExpression:checkValidity
f27620,ArrayExpression:mozGetUserMedia
f27621,ReturnStatement:declare
f27622,ConditionalExpression:basic
f27623,CallExpression:frontFace
f27624,AssignmentExpression:patternTransform
f27625,AssignmentExpression:pointerId
f27626,SwitchCase:operation
f27627,AssignmentExpression:row
f27628,AssignmentExpression:mouseover
f27629,BinaryExpression:defer
f27630,CallExpression:end
f27631,ArrayExpression:group
f27632,FunctionExpression:textTracks
f27633,CallExpression:touchmove
f27634,Literal:getAsFile
f27635,UnaryExpression:HTMLBRElement
f27636,SwitchCase:Comment
f27637,LogicalExpression:transform
f27638,NewExpression:codecs
f27639,UnaryExpression:sampleRate
f27640,MemberExpression:showModal
f27641,ArrayExpression:maxValue
f27642,IfStatement:duplicate
f27643,SequenceExpression:pixels
f27644,Identifier:appendData
f27645,VariableDeclarator:disposition
f27646,ForInStatement:constraint
f27647,MemberExpression:exact
f27648,MemberExpression:createSVGRect
f27649,FunctionExpression:border
f27650,AssignmentExpression:unloaded
f27651,SwitchCase:px
f27652,VariableDeclarator:statusbar
f27653,FunctionDeclaration:ry
f27654,UnaryExpression:pulse
f27655,MemberExpression:continuous
f27656,SwitchCase:for
f27657,Identifier:pageXOffset
f27658,WhileStatement:head
f27659,Identifier:ownerSVGElement
f27660,ArrayExpression:ended
f27661,LogicalExpression:ip
f27662,LogicalExpression:strokeRect
f27663,MemberExpression:setConfiguration
f27664,FunctionDeclaration:float
f27665,FunctionDeclaration:implementation
f27666,ReturnStatement:returnValue
f27667,Literal:componentId
f27668,AssignmentExpression:loading
f27669,AssignmentExpression:updateWith
f27670,IfStatement:up
f27671,CallExpression:formData
f27672,CallExpression:wifi
f27673,Identifier:isShader
f27674,ConditionalExpression:estimate
f27675,CallExpression:default
f27676,TemplateElement:scroll
f27677,SequenceExpression:EventHandler
f27678,ArrayExpression:setData
f27679,ReturnStatement:scrollX
f27680,FunctionDeclaration:accesskey
f27681,ArrayExpression:onpointermove
f27682,Identifier:screen
f27683,UpdateExpression:interval
f27684,AssignmentExpression:LOADED
f27685,FunctionDeclaration:normalize
f27686,SwitchStatement:title
f27687,ReturnStatement:focusin
f27688,Literal:NOTE
f27689,Literal:Location
f27690,MemberExpression:prompt
f27691,MemberExpression:signal
f27692,MemberExpression:com
f27693,ReturnStatement:productId
f27694,BinaryExpression:only
f27695,Identifier:anchorNode
f27696,AssignmentExpression:colSpan
f27697,MemberExpression:addPath
f27698,FunctionExpression:index
f27699,Property:SVGUseElement
f27700,Identifier:visa
f27701,Property:popstate
f27702,CallExpression:oncut
f27703,SwitchCase:layout
f27704,CallExpression:ServiceWorkerRegistration
f27705,LogicalExpression:ellipse
f27706,BinaryExpression:delegatesFocus
f27707,MemberExpression:keytype
f27708,MemberExpression:lastEventID
f27709,UnaryExpression:HTMLUListElement
f27710,FunctionDeclaration:successCallback
f27711,ReturnStatement:cache
f27712,BinaryExpression:HTMLTemplateElement
f27713,ArrayExpression:estimate
f27714,FunctionExpression:disable
f27715,VariableDeclarator:darken
f27716,BinaryExpression:estimate
f27717,VariableDeclarator:TimeRanges
f27718,Literal:SYNTAX_ERR
f27719,Literal:ArrayBuffer
f27720,Identifier:timing
f27721,Identifier:INVALID_STATE_ERR
f27722,BinaryExpression:composed
f27723,Identifier:srcObject
f27724,BinaryExpression:IV
f27725,Literal:from
f27726,ReturnStatement:baseURI
f27727,VariableDeclarator:focus
f27728,VariableDeclarator:doctype
f27729,CallExpression:scripts
f27730,CallExpression:additionalData
f27731,FunctionDeclaration:size
f27732,VariableDeclarator:resourcetimingbufferfull
f27733,ConditionalExpression:include
f27734,Literal:vrdisplaydisconnected
f27735,Literal:OverconstrainedError
f27736,FunctionDeclaration:doNotTrack
f27737,VariableDeclarator:readystatechange
f27738,MemberExpression:Beacon
f27739,CallExpression:regionCode
f27740,NewExpression:mousedown
f27741,MemberExpression:handler
f27742,WhileStatement:cy
f27743,FunctionExpression:which
f27744,Property:clearResourceTimings
f27745,MemberExpression:texStorage2D
f27746,CallExpression:readEntries
f27747,CallExpression:includes
f27748,VariableDeclarator:fy
f27749,SwitchStatement:nodeName
f27750,ArrayExpression:baseFrequency
f27751,VariableDeclarator:m41
f27752,MemberExpression:copyTo
f27753,CallExpression:addTrack
f27754,VariableDeclarator:initUIEvent
f27755,ArrayExpression:counter
f27756,BinaryExpression:gestureend
f27757,ReturnStatement:Touch
f27758,UnaryExpression:statusText
f27759,Property:HTMLOptionElement
f27760,Identifier:getByteTimeDomainData
f27761,VariableDeclarator:dispatchEvent
f27762,BinaryExpression:setAttribute
f27763,UnaryExpression:styleSheet
f27764,MemberExpression:createPattern
f27765,ForInStatement:cacheName
f27766,Literal:multiple
f27767,CallExpression:sortable
f27768,Literal:always
f27769,BinaryExpression:valueAsNumber
f27770,UnaryExpression:userChoice
f27771,Property:getRootNode
f27772,Property:preloadVideo
f27773,BinaryExpression:ondevicemotion
f27774,Identifier:create
f27775,MemberExpression:ended
f27776,VariableDeclarator:searchParams
f27777,VariableDeclarator:beforeprint
f27778,VariableDeclarator:desiredSize
f27779,Literal:clientWidth
f27780,ConditionalExpression:matrix3d
f27781,Literal:setRequestHeader
f27782,BinaryExpression:cullFace
f27783,ArrayExpression:openDialog
f27784,MemberExpression:TYPE_BACK_FORWARD
f27785,Identifier:onsoundstart
f27786,Property:RelatedEvent
f27787,CallExpression:devicechange
f27788,CallExpression:styleSheet
f27789,ForInStatement:sample
f27790,ReturnStatement:Notification
f27791,Identifier:hasPosition
f27792,Property:formTarget
f27793,ReturnStatement:rotation
f27794,BinaryExpression:productSub
f27795,MemberExpression:attributeOldValue
f27796,MemberExpression:selectedOptions
f27797,LogicalExpression:ready
f27798,CallExpression:altitudeAccuracy
f27799,Literal:transactionId
f27800,Literal:offsetParent
f27801,Property:ideal
f27802,Literal:hasChildNodes
f27803,BinaryExpression:algorithm
f27804,VariableDeclarator:itemProp
f27805,AssignmentExpression:open
f27806,CallExpression:scrollDelay
f27807,CallExpression:onmouseout
f27808,AssignmentExpression:imageSmoothingEnabled
f27809,Identifier:setCompositeOperation
f27810,LogicalExpression:clientId
f27811,IfStatement:deltaX
f27812,Property:createTreeWalker
f27813,FunctionDeclaration:codebase
f27814,VariableDeclarator:Attr
f27815,FunctionDeclaration:Range
f27816,MemberExpression:btoa
f27817,CallExpression:columnNumber
f27818,ArrayExpression:ctrlKey
f27819,CallExpression:HIERARCHY_REQUEST_ERR
f27820,UnaryExpression:deviceId
f27821,LogicalExpression:cors
f27822,ReturnStatement:code
f27823,Literal:intl
f27824,Property:onstatechange
f27825,Identifier:Response
f27826,BinaryExpression:cellspacing
f27827,VariableDeclarator:shadowColor
f27828,AssignmentExpression:playbackState
f27829,ArrayExpression:updateDisplay
f27830,CallExpression:media
f27831,NewExpression:TypedArray
f27832,Property:getBudget
f27833,MemberExpression:messageType
f27834,Literal:optimum
f27835,FunctionDeclaration:requestPermission
f27836,MemberExpression:Coordinates
f27837,Identifier:write
f27838,AssignmentExpression:InstallEvent
f27839,CallExpression:loading
f27840,Literal:frameRate
f27841,Identifier:xOrient
f27842,FunctionExpression:contains
f27843,FunctionDeclaration:inactive
f27844,CallExpression:getKey
f27845,BinaryExpression:wasClean
f27846,ConditionalExpression:hint
f27847,Literal:getLayers
f27848,NewExpression:onerror
f27849,Identifier:pipeTo
f27850,VariableDeclarator:track
f27851,Property:PresentationConnection
f27852,FunctionDeclaration:coords
f27853,Literal:XMLHTTPRequest
f27854,LogicalExpression:javascript
f27855,MemberExpression:MouseEvent
f27856,VariableDeclarator:readyState
f27857,ForInStatement:accept
f27858,Identifier:uniform4uiv
f27859,BinaryExpression:stopped
f27860,SwitchCase:slot
f27861,MemberExpression:go
f27862,Property:worker
f27863,FunctionDeclaration:checked
f27864,ReturnStatement:nodeName
f27865,Identifier:addRange
f27866,FunctionExpression:userAgent
f27867,FunctionDeclaration:count
f27868,Identifier:paint
f27869,Property:defer
f27870,MemberExpression:currentTime
f27871,SequenceExpression:mode
f27872,Identifier:applyConstraints
f27873,ArrayExpression:diffuseConstant
f27874,Identifier:TYPE_BACK_FORWARD
f27875,Property:formEnctype
f27876,Identifier:Gamepad
f27877,ReturnStatement:composite
f27878,AssignmentExpression:utils
f27879,UnaryExpression:pause
f27880,LogicalExpression:process
f27881,FunctionExpression:total
f27882,BinaryExpression:cacheName
f27883,ReturnStatement:bounds
f27884,LogicalExpression:localName
f27885,MemberExpression:HTMLTableDataCellElement
f27886,MemberExpression:pointerlockchange
f27887,FunctionDeclaration:candidate
f27888,ReturnStatement:border
f27889,SwitchCase:className
f27890,ReturnStatement:first
f27891,FunctionExpression:setTranslate
f27892,Literal:getName
f27893,CallExpression:Entry
f27894,Property:initEvent
f27895,Identifier:texSubImage2D
f27896,ReturnStatement:Range
f27897,IfStatement:scroll
f27898,IfStatement:clearRect
f27899,BinaryExpression:audioLevel
f27900,NewExpression:cm
f27901,Identifier:matrix
f27902,BinaryExpression:RadioNodeList
f27903,VariableDeclarator:alert
f27904,UpdateExpression:lines
f27905,FunctionDeclaration:item
f27906,UnaryExpression:installed
f27907,SwitchCase:scrollTop
f27908,Identifier:channel
f27909,MemberExpression:MEDIA_RULE
f27910,MemberExpression:blendColor
f27911,AssignmentExpression:rows
f27912,Property:deselectAll
f27913,UpdateExpression:w3
f27914,SwitchCase:include
f27915,UnaryExpression:insertAdjacentHTML
f27916,MemberExpression:m32
f27917,ArrayExpression:deviceorientation
f27918,VariableDeclarator:setPrototypeOf
f27919,SequenceExpression:init
f27920,Identifier:routeEvent
f27921,TemplateLiteral:scope
f27922,MemberExpression:Animation
f27923,CallExpression:activate
f27924,UnaryExpression:picture
f27925,Literal:applicationCache
f27926,Identifier:domInteractive
f27927,Property:preserveAlpha
f27928,AssignmentExpression:PX
f27929,UnaryExpression:currentTranslate
f27930,CallExpression:onloadedmetadata
f27931,IfStatement:unregister
f27932,FunctionDeclaration:MS
f27933,ForInStatement:stringValue
f27934,IfStatement:isEnabled
f27935,NewExpression:Object
f27936,AssignmentExpression:none
f27937,ConditionalExpression:speed
f27938,FunctionDeclaration:pc
f27939,AssignmentExpression:init
f27940,AssignmentExpression:count
f27941,BinaryExpression:Web
f27942,CallExpression:SpeechRecognition
f27943,VariableDeclarator:cancelBubble
f27944,BinaryExpression:amplitude
f27945,Literal:mozInnerScreenX
f27946,MemberExpression:resultIndex
f27947,Literal:tcp
f27948,ArrayExpression:defaultMuted
f27949,Identifier:isPointInRange
f27950,UnaryExpression:getItem
f27951,Literal:beforeunload
f27952,ConditionalExpression:xPos
f27953,CallExpression:queryCommandValue
f27954,Identifier:lineJoin
f27955,AssignmentExpression:BiquadFilterNode
f27956,Identifier:valueAsNumber
f27957,UnaryExpression:bound
f27958,MemberExpression:caretPositionFromPoint
f27959,NewExpression:Path2D
f27960,FunctionDeclaration:onshow
f27961,MemberExpression:RG16F
f27962,Identifier:removeRecursively
f27963,Property:DOMError
f27964,CallExpression:contextmenu
f27965,Property:button
f27966,MemberExpression:isVertexArray
f27967,FunctionExpression:keyPath
f27968,MemberExpression:claim
f27969,SwitchCase:serviceWorker
f27970,ConditionalExpression:node
f27971,MemberExpression:setRotate
f27972,Literal:EXT_sRGB
f27973,NewExpression:clientX
f27974,ArrayExpression:webgl2
f27975,BinaryExpression:NONE
f27976,VariableDeclarator:locks
f27977,CallExpression:payerName
f27978,IfStatement:style
f27979,ArrayExpression:IDBTransaction
f27980,CallExpression:HTMLAudioElement
f27981,Property:ApplicationCache
f27982,FunctionExpression:vmax
f27983,FunctionExpression:variable
f27984,ReturnStatement:modifiers
f27985,MemberExpression:onunload
f27986,SwitchCase:startAngle
f27987,CallExpression:requestPointerLock
f27988,CallExpression:anticlockwise
f27989,VariableDeclarator:slide
f27990,CallExpression:addtrack
f27991,CallExpression:nodes
f27992,SwitchStatement:source
f27993,SwitchCase:port
f27994,ReturnStatement:Request
f27995,LogicalExpression:Object
f27996,ArrayExpression:pinchZoom
f27997,Property:userHandle
f27998,CallExpression:HTMLStyleElement
f27999,Identifier:deleteRule
f28000,AssignmentExpression:resultIndex
f28001,AssignmentExpression:NetworkError
f28002,ArrayExpression:usemap
f28003,MemberExpression:CSSFontFaceLoadEvent
f28004,NewExpression:hh
f28005,VariableDeclarator:list
f28006,Literal:DOM_KEY_LOCATION_RIGHT
f28007,UnaryExpression:arguments
f28008,Property:createTBody
f28009,SwitchCase:menubar
f28010,WithStatement:var
f28011,Property:writeText
f28012,NewExpression:paymentMethod
f28013,FunctionDeclaration:compileShader
f28014,ConditionalExpression:ms
f28015,SequenceExpression:WritableStreamDefaultWriter
f28016,FunctionExpression:find
f28017,VariableDeclarator:timeRemaining
f28018,MemberExpression:lockOrientation
f28019,Literal:email
f28020,CallExpression:radiogroup
f28021,MemberExpression:cellular
f28022,FunctionExpression:prepaid
f28023,CallExpression:languages
f28024,CallExpression:endOfStream
f28025,NewExpression:currentTime
f28026,VariableDeclarator:caption
f28027,ConditionalExpression:dump
f28028,IfStatement:offline
f28029,Identifier:createBuffer
f28030,AssignmentExpression:pixels
f28031,FunctionDeclaration:undefined
f28032,CallExpression:popstate
f28033,SequenceExpression:DOMException
f28034,FunctionExpression:srcElement
f28035,ConditionalExpression:implementation
f28036,FunctionDeclaration:focusin
f28037,CallExpression:byobRequest
f28038,MemberExpression:SHOW_ELEMENT
f28039,ReturnStatement:hasExtension
f28040,Identifier:broadcast
f28041,ArrayExpression:setPosition
f28042,CallExpression:deltaZ
f28043,VariableDeclarator:put
f28044,Literal:EventListener
f28045,SequenceExpression:arc
f28046,Identifier:onfullscreenchange
f28047,LogicalExpression:transition
f28048,BinaryExpression:rowSpan
f28049,SequenceExpression:cells
f28050,ReturnStatement:active
f28051,SequenceExpression:m42
f28052,MemberExpression:deleteData
f28053,NewExpression:integer
f28054,NewExpression:fill
f28055,Literal:TIMEOUT_ERR
f28056,FunctionDeclaration:respond
f28057,MemberExpression:permissionState
f28058,ConditionalExpression:password
f28059,MemberExpression:dtmfSender
f28060,Identifier:anchorOffset
f28061,Property:FIRST_ORDERED_NODE_TYPE
f28062,Property:radio
f28063,MemberExpression:vrdisplayconnected
f28064,CallExpression:clearWatch
f28065,CallExpression:sorted
f28066,Identifier:consolidate
f28067,LogicalExpression:loadstart
f28068,Identifier:webkitBackingStorePixelRatio
f28069,VariableDeclarator:unlockOrientation
f28070,CallExpression:TEXT_NODE
f28071,Property:push
f28072,Identifier:progress
f28073,AssignmentExpression:vertexShader
f28074,Identifier:PERSISTENT
f28075,BinaryExpression:unmute
f28076,UnaryExpression:latency
f28077,ConditionalExpression:font
f28078,Identifier:offset
f28079,VariableDeclarator:body
f28080,AssignmentExpression:queryInfo
f28081,Literal:elements
f28082,AssignmentExpression:popup
f28083,AssignmentExpression:altitude
f28084,MemberExpression:all
f28085,AssignmentExpression:updateDisplay
f28086,MemberExpression:PerformanceResourceTiming
f28087,VariableDeclarator:link
f28088,MethodDefinition:stopPropagation
f28089,ArrayExpression:onactive
f28090,MemberExpression:onstatechange
f28091,CallExpression:resizeTo
f28092,FunctionExpression:utils
f28093,VariableDeclarator:uniform3ui
f28094,ArrayExpression:isShader
f28095,Literal:onvolumechange
f28096,UnaryExpression:waiting
f28097,SwitchCase:answer
f28098,ReturnStatement:PC
f28099,ArrayExpression:currentView
f28100,CallExpression:get
f28101,ReturnStatement:properties
f28102,UnaryExpression:scripts
f28103,UnaryExpression:currentSrc
f28104,SwitchStatement:newValue
f28105,Identifier:HTMLPictureElement
f28106,MemberExpression:framebufferRenderbuffer
f28107,Identifier:wheel
f28108,Identifier:SVGPathElement
f28109,BinaryExpression:setRotate
f28110,Identifier:__proto__
f28111,CallExpression:createElementNS
f28112,NewExpression:MediaSource
f28113,Property:accuracy
f28114,Literal:viewBox
f28115,LogicalExpression:oninput
f28116,ConditionalExpression:rel
f28117,Identifier:SVGTSpanElement
f28118,BinaryExpression:SVGRectElement
f28119,VariableDeclarator:MSGestureEnd
f28120,VariableDeclarator:showNotification
f28121,UnaryExpression:anticlockwise
f28122,AssignmentExpression:defaultPrevented
f28123,NewExpression:address
f28124,FunctionExpression:clients
f28125,Property:getUniformIndices
f28126,Property:print
f28127,CallExpression:ononline
f28128,ReturnStatement:connections
f28129,IfStatement:offsetY
f28130,Identifier:PROCESSING_INSTRUCTION_NODE
f28131,MemberExpression:fetchStart
f28132,Literal:toolbar
f28133,Property:mastercard
f28134,ConditionalExpression:removedNodes
f28135,ForInStatement:priority
f28136,SwitchCase:navigator
f28137,ArrayExpression:accelerometer
f28138,TemplateElement:button
f28139,SequenceExpression:isEnabled
f28140,ConditionalExpression:source
f28141,NewExpression:keyup
f28142,VariableDeclarator:preventDefault
f28143,SwitchCase:_blank
f28144,UnaryExpression:base
f28145,Identifier:images
f28146,Property:styleMap
f28147,SequenceExpression:password
f28148,UnaryExpression:document
f28149,ArrayExpression:challenge
f28150,MemberExpression:SRGB8_ALPHA8
f28151,Identifier:durationchange
f28152,MemberExpression:SVGPathSegArcAbs
f28153,Literal:caches
f28154,Identifier:Request
f28155,Identifier:ClipboardEvent
f28156,Identifier:privateKey
f28157,SwitchCase:showNotification
f28158,Identifier:ActiveXObject
f28159,MemberExpression:componentId
f28160,ConditionalExpression:isSameNode
f28161,ArrayExpression:shape
f28162,VariableDeclarator:setScale
f28163,UnaryExpression:SVGElementInstance
f28164,ArrayExpression:pattern
f28165,ConditionalExpression:onkeydown
f28166,Literal:createObjectStore
f28167,MethodDefinition:info
f28168,SwitchCase:rotation
f28169,SequenceExpression:checkbox
f28170,CallExpression:cellPadding
f28171,Identifier:clearColor
f28172,ArrayExpression:mozImageSmoothingEnabled
f28173,UnaryExpression:negative
f28174,MemberExpression:getStreamById
f28175,NewExpression:tabindex
f28176,IfStatement:itemScope
f28177,MemberExpression:set
f28178,FunctionDeclaration:cssRules
f28179,MethodDefinition:complete
f28180,Literal:SVGAnimatedString
f28181,FunctionDeclaration:method
f28182,UpdateExpression:icon
f28183,Property:referrer
f28184,Identifier:clientWidth
f28185,Identifier:EncodingError
f28186,Literal:flash
f28187,Literal:menubar
f28188,MemberExpression:subscriptionId
f28189,ForInStatement:state
f28190,MemberExpression:loadingdone
f28191,FunctionDeclaration:xPos
f28192,Literal:HTMLHeadElement
f28193,Identifier:ImageData
f28194,CallExpression:globalAlpha
f28195,Identifier:Counter
f28196,AssignmentExpression:options
f28197,IfStatement:append
f28198,Identifier:playing
f28199,IfStatement:touched
f28200,LogicalExpression:opener
f28201,BinaryExpression:cues
f28202,NewExpression:Display
f28203,SwitchCase:org
f28204,Identifier:setParameters
f28205,MemberExpression:createContextualFragment
f28206,NewExpression:mouseout
f28207,CallExpression:frozen
f28208,Identifier:onsearch
f28209,VariableDeclarator:send
f28210,SwitchCase:ctrlKey
f28211,FunctionDeclaration:containerName
f28212,NewExpression:html
f28213,FunctionExpression:mouseup
f28214,ArrayExpression:scrollingElement
f28215,IfStatement:role
f28216,VariableDeclarator:getFingerprints
f28217,Literal:ontouchstart
f28218,BinaryExpression:domInteractive
f28219,Identifier:AudioScheduledSourceNode
f28220,MemberExpression:msFirstPaint
f28221,BinaryExpression:tracker
f28222,ArrayExpression:removeEventListener
f28223,UnaryExpression:fonts
f28224,AssignmentExpression:mark
f28225,BinaryExpression:HTMLCanvasElement
f28226,Literal:clearMarks
f28227,ConditionalExpression:inert
f28228,SwitchCase:currentSrc
f28229,CallExpression:lock
f28230,Property:attack
f28231,Identifier:view
f28232,MethodDefinition:getSelection
f28233,Identifier:mapping
f28234,IfStatement:referrer
f28235,NewExpression:gesturestart
f28236,AssignmentExpression:onresize
f28237,SequenceExpression:observer
f28238,AssignmentPattern:locale
f28239,CallExpression:threshold
f28240,UpdateExpression:pending
f28241,SwitchStatement:ctrl
f28242,Identifier:phone
f28243,VariableDeclarator:autoIncrement
f28244,FunctionDeclaration:didTimeout
f28245,LogicalExpression:maxlength
f28246,ConditionalExpression:coords
f28247,BinaryExpression:onplay
f28248,UnaryExpression:HTMLHeadingElement
f28249,Identifier:pull
f28250,SwitchCase:unloaded
f28251,UnaryExpression:auto
f28252,ReturnStatement:nested
f28253,SwitchCase:webgl2
f28254,SequenceExpression:iframe
f28255,AssignmentExpression:enable
f28256,MemberExpression:sdp
f28257,FunctionExpression:lineTo
f28258,Property:SVGPathSegArcAbs
f28259,Identifier:promise
f28260,AssignmentExpression:redirectEnd
f28261,Identifier:QUERY_RESULT_EXT
f28262,ConditionalExpression:createRadialGradient
f28263,MethodDefinition:clear
f28264,LogicalExpression:checkbox
f28265,UnaryExpression:DeviceLightEvent
f28266,Property:focusout
f28267,BinaryExpression:features
f28268,ConditionalExpression:list
f28269,ArrayExpression:square
f28270,Identifier:onfinish
f28271,MemberExpression:selectedCandidatePairId
f28272,IfStatement:context
f28273,Identifier:SVGFontFaceNameElement
f28274,ConditionalExpression:keyboard
f28275,NewExpression:redirected
f28276,AssignmentExpression:archive
f28277,AssignmentExpression:discrete
f28278,CallExpression:align
f28279,VariableDeclarator:pathLength
f28280,ArrayExpression:MediaStream
f28281,AssignmentExpression:stop
f28282,ConditionalExpression:webgl
f28283,NewExpression:constructor
f28284,ArrayExpression:compareBoundaryPoints
f28285,BinaryExpression:readAsDataURL
f28286,CallExpression:before
f28287,FunctionExpression:selected
f28288,Identifier:postalCode
f28289,VariableDeclarator:installed
f28290,NewExpression:CSSTransformValue
f28291,Identifier:FileEntry
f28292,Property:PaymentResponse
f28293,Property:ArrayBuffer
f28294,Identifier:SVGColor
f28295,ForInStatement:task
f28296,CallExpression:sampleRate
f28297,ConditionalExpression:motion
f28298,VariableDeclarator:photoSettings
f28299,Literal:toLocaleString
f28300,UpdateExpression:gap
f28301,Property:handleEnd
f28302,CallExpression:docCookies
f28303,Property:modifiers
f28304,MemberExpression:bezierCurveTo
f28305,NewExpression:ScreenOrientation
f28306,Literal:SVGZoom
f28307,Property:DocumentFragment
f28308,WhileStatement:constructor
f28309,Literal:animationstart
f28310,Identifier:endTime
f28311,NewExpression:detail
f28312,Property:displayName
f28313,Literal:unwatch
f28314,TemplateElement:behavior
f28315,CallExpression:operator
f28316,ReturnStatement:previousElementSibling
f28317,FunctionDeclaration:unload
f28318,Property:hasOwnProperty
f28319,FunctionDeclaration:tracker
f28320,Identifier:undefined
f28321,MemberExpression:transferControlToOffscreen
f28322,Identifier:fgColor
f28323,ArrayExpression:example
f28324,Literal:poster
f28325,Identifier:elapsedTime
f28326,Literal:internalSubset
f28327,LogicalExpression:selectionStart
f28328,BinaryExpression:generateKey
f28329,FunctionExpression:createSVGTransform
f28330,CallExpression:URLString
f28331,Property:axes
f28332,Property:isIdentity
f28333,AssignmentExpression:expiryYear
f28334,ReturnStatement:trackid
f28335,UnaryExpression:rowspan
f28336,Property:compatMode
f28337,CallExpression:FontFace
f28338,MemberExpression:PT
f28339,Property:remoteId
f28340,BinaryExpression:files
f28341,NewExpression:ECDH
f28342,UnaryExpression:HTMLAreaElement
f28343,SequenceExpression:DragEvent
f28344,FunctionExpression:keys
f28345,SequenceExpression:ss
f28346,ArrayExpression:RangeError
f28347,VariableDeclarator:reload
f28348,FunctionExpression:error
f28349,MemberExpression:totalRoundTripTime
f28350,MemberExpression:interpretation
f28351,Property:bindRenderbuffer
f28352,IfStatement:controller
f28353,MemberExpression:inert
f28354,FunctionExpression:intercept
f28355,IfStatement:commit
f28356,MemberExpression:sittingToStandingTransform
f28357,VariableDeclarator:requestsSent
f28358,AssignmentExpression:features
f28359,Identifier:setTimeout
f28360,ReturnStatement:credit
f28361,Identifier:preserveAlpha
f28362,Literal:addTextTrack
f28363,Identifier:SVGPathSegCurvetoQuadraticSmoothAbs
f28364,BinaryExpression:touchmove
f28365,UnaryExpression:fill
f28366,CallExpression:referrer
f28367,ConditionalExpression:targetElement
f28368,MemberExpression:setCapture
f28369,BinaryExpression:clearResourceTimings
f28370,NewExpression:denied
f28371,AssignmentExpression:enter
f28372,ConditionalExpression:defaultChecked
f28373,MemberExpression:createRenderbuffer
f28374,Property:commandType
f28375,MemberExpression:force
f28376,FunctionDeclaration:onresize
f28377,AssignmentExpression:webkitSlice
f28378,ArrayExpression:collapse
f28379,Identifier:AuthenticatorAttestationResponse
f28380,Literal:ECDSA
f28381,ConditionalExpression:assign
f28382,SwitchCase:keydown
f28383,ConditionalExpression:caller
f28384,Property:formenctype
f28385,AssignmentExpression:grammars
f28386,ArrayExpression:address
f28387,AssignmentExpression:tabindex
f28388,UnaryExpression:short
f28389,ConditionalExpression:visible
f28390,FunctionExpression:mediaSession
f28391,MemberExpression:Point
f28392,ReturnStatement:sum
f28393,NewExpression:statechange
f28394,Identifier:postMessage
f28395,ArrayExpression:cardNumber
f28396,VariableDeclarator:hash
f28397,SwitchCase:direction
f28398,ReturnStatement:labels
f28399,Identifier:closeMessage
f28400,CallExpression:appName
f28401,MemberExpression:encrypt
f28402,Identifier:channelInterpretation
f28403,CallExpression:drawElements
f28404,ArrayExpression:crash
f28405,ArrayExpression:hardwareConcurrency
f28406,CallExpression:TYPE_MISMATCH_ERR
f28407,Identifier:sliCount
f28408,SwitchCase:relay
f28409,UnaryExpression:response
f28410,Identifier:DataError
f28411,BinaryExpression:Point
f28412,Property:nodeValue
f28413,Property:nonce
f28414,VariableDeclarator:characterSet
f28415,VariableDeclarator:contains
f28416,MemberExpression:createTexture
f28417,ConditionalExpression:onpageshow
f28418,UpdateExpression:top
f28419,CallExpression:voiceschanged
f28420,Literal:object
f28421,Identifier:anticlockwise
f28422,FunctionDeclaration:persist
f28423,UpdateExpression:request
f28424,CallExpression:push
f28425,BinaryExpression:debit
f28426,ArrayExpression:onmouseup
f28427,MemberExpression:resource
f28428,Literal:removedNodes
f28429,CallExpression:MessageError
f28430,FunctionExpression:errorCallback
f28431,CallExpression:uniform4fv
f28432,FunctionDeclaration:deprecation
f28433,ConditionalExpression:ResizeObserver
f28434,FunctionDeclaration:scrollbars
f28435,AssignmentExpression:splitText
f28436,MemberExpression:onstart
f28437,Property:MediaList
f28438,ConditionalExpression:relatedTarget
f28439,ForOfStatement:data
f28440,SwitchCase:scrollLeft
f28441,FunctionExpression:easing
f28442,NewExpression:dx
f28443,ArrayExpression:popup
f28444,Property:getStartTime
f28445,Literal:currentNode
f28446,Identifier:PerformanceTiming
f28447,AssignmentExpression:attributeName
f28448,ArrayExpression:oncanplaythrough
f28449,VariableDeclarator:dirxml
f28450,ArrayExpression:charIndex
f28451,SequenceExpression:headers
f28452,NewExpression:destination
f28453,CallExpression:allpass
f28454,VariableDeclarator:MIN
f28455,MemberExpression:readBuffer
f28456,SwitchCase:packetsSent
f28457,ArrayExpression:getImageData
f28458,ArrayExpression:WritableStream
f28459,MemberExpression:linkProgram
f28460,FunctionDeclaration:put
f28461,FunctionDeclaration:timing
f28462,Property:expires
f28463,NewExpression:readAsDataURL
f28464,MemberExpression:stencilFunc
f28465,BinaryExpression:sorted
f28466,BinaryExpression:closeMessage
f28467,BinaryExpression:data
f28468,ReturnStatement:dst
f28469,SequenceExpression:rp
f28470,Identifier:formTarget
f28471,MemberExpression:playing
f28472,Identifier:SVGRadialGradientElement
f28473,Literal:updateTiming
f28474,Literal:getAsText
f28475,MemberExpression:shippingOption
f28476,CallExpression:async
f28477,ConditionalExpression:clipboard
f28478,SwitchCase:suspend
f28479,Property:OscillatorNode
f28480,MemberExpression:browserLanguage
f28481,CallExpression:HTMLParagraphElement
f28482,Property:VisualViewport
f28483,SwitchCase:any
f28484,MemberExpression:embed
f28485,FunctionDeclaration:device
f28486,SwitchCase:argument
f28487,TemplateElement:reload
f28488,ConditionalExpression:handleEvent
f28489,CallExpression:HTMLDataListElement
f28490,Identifier:Presentation
f28491,Property:SVGRenderingIntent
f28492,Literal:textAlign
f28493,CallExpression:getAudioTracks
f28494,MemberExpression:PaymentAddress
f28495,Identifier:createTextNode
f28496,VariableDeclarator:client
f28497,FunctionDeclaration:radio
f28498,VariableDeclarator:HTMLTrackElement
f28499,SwitchStatement:border
f28500,CallExpression:naturalHeight
f28501,LogicalExpression:pushState
f28502,Identifier:time
f28503,BinaryExpression:deleteIndex
f28504,UnaryExpression:getData
f28505,IfStatement:classList
f28506,BinaryExpression:vspace
f28507,Property:new
f28508,ArrayExpression:setStartBefore
f28509,MemberExpression:ondevicechange
f28510,SwitchCase:wrapKey
f28511,MemberExpression:m14
f28512,MemberExpression:transition
f28513,ArrayExpression:mozPaintCount
f28514,AssignmentExpression:XMLDocument
f28515,Identifier:captureEvents
f28516,ExpressionStatement:responseText
f28517,ReturnStatement:inactive
f28518,MemberExpression:HALF_FLOAT
f28519,ThrowStatement:defer
f28520,Literal:p4
f28521,Literal:StyleSheetList
f28522,Property:getFile
f28523,Identifier:Screen
f28524,MemberExpression:ServiceWorker
f28525,ReturnStatement:dx
f28526,Property:spacing
f28527,ReturnStatement:smooth
f28528,Literal:USB
f28529,CallExpression:scrollLeft
f28530,FunctionDeclaration:animate
f28531,ConditionalExpression:strokeText
f28532,ArrayExpression:Image
f28533,WhileStatement:html
f28534,ReturnStatement:after
f28535,UnaryExpression:prototype
f28536,FunctionDeclaration:setParameters
f28537,Identifier:seeked
f28538,Identifier:codeType
f28539,MemberExpression:getShaderInfoLog
f28540,FunctionExpression:newValue
f28541,Property:curve
f28542,ArrayExpression:offline
f28543,VariableDeclarator:isEnabled
f28544,Literal:transformFeedbackVaryings
f28545,Identifier:onanimationend
f28546,FunctionExpression:rollback
f28547,TemplateElement:mouseleave
f28548,ReturnStatement:negative
f28549,MemberExpression:onbeforeprint
f28550,BinaryExpression:row
f28551,ArrayExpression:scrolling
f28552,Identifier:getCoalescedEvents
f28553,AssignmentExpression:MediaSession
f28554,MemberExpression:onselectionchange
f28555,ArrayExpression:reconnect
f28556,Identifier:requiredExtensions
f28557,Identifier:wifi
f28558,CallExpression:qpSum
f28559,BinaryExpression:changedTouches
f28560,ArrayExpression:AudioTrack
f28561,FunctionDeclaration:valueOf
f28562,Property:badInput
f28563,SwitchCase:format
f28564,ArrayExpression:confidence
f28565,BinaryExpression:measure
f28566,Literal:pose
f28567,NewExpression:rotation
f28568,AssignmentExpression:ipAddress
f28569,Identifier:uniformMatrix2x3fv
f28570,Identifier:pan
f28571,MemberExpression:mozRequestAnimationFrame
f28572,SwitchCase:notifications
f28573,BinaryExpression:digest
f28574,CallExpression:preventDefault
f28575,VariableDeclarator:mozRequestAnimationFrame
f28576,AssignmentExpression:referenceNode
f28577,VariableDeclarator:Gamepad
f28578,VariableDeclarator:force
f28579,Property:responseStart
f28580,CallExpression:vendorSub
f28581,VariableDeclarator:details
f28582,VariableDeclarator:onMessage
f28583,SequenceExpression:step
f28584,ConditionalExpression:seekable
f28585,ConditionalExpression:createOffer
f28586,SwitchStatement:true
f28587,ArrayExpression:microphone
f28588,Identifier:token
f28589,SwitchCase:mozilla
f28590,SwitchCase:Promise
f28591,ConditionalExpression:onpause
f28592,Identifier:gap
f28593,SwitchCase:number
f28594,UnaryExpression:cancelable
f28595,Property:DOMAttributeNameChanged
f28596,ConditionalExpression:recording
f28597,Literal:NOT_FOUND_ERR
f28598,Literal:kernelMatrix
f28599,IfStatement:ext
f28600,MemberExpression:queryCommandSupported
f28601,VariableDeclarator:pseudoElement
f28602,FunctionDeclaration:exact
f28603,LogicalExpression:failed
f28604,SwitchCase:IN
f28605,SwitchCase:onabort
f28606,Property:NOTE
f28607,Literal:DOMRect
f28608,Identifier:clearInterval
f28609,MemberExpression:onwebkitanimationend
f28610,ArrayExpression:shadowBlur
f28611,LogicalExpression:DOMTokenList
f28612,UpdateExpression:col
f28613,Property:uniformMatrix3x2fv
f28614,VariableDeclarator:timelineTime
f28615,ConditionalExpression:unregister
f28616,SwitchCase:dom
f28617,CallExpression:localCandidateId
f28618,MethodDefinition:getSources
f28619,MemberExpression:DOMException
f28620,FunctionExpression:address
f28621,Identifier:currentState
f28622,ForInStatement:defaultStatus
f28623,FunctionExpression:PX
f28624,FunctionDeclaration:createIndex
f28625,VariableDeclarator:setParameter
f28626,IfStatement:fr
f28627,FunctionExpression:endOfStream
f28628,UpdateExpression:arity
f28629,CallExpression:username
f28630,Identifier:cmp
f28631,Identifier:getLineDash
f28632,ArrayExpression:postMessage
f28633,IfStatement:messageType
f28634,Literal:dragenter
f28635,Property:NotFoundError
f28636,VariableDeclarator:globalStorage
f28637,IfStatement:observer
f28638,Property:sessionId
f28639,LogicalExpression:passive
f28640,Property:createDocumentType
f28641,ArrayExpression:IntersectionObserver
f28642,LogicalExpression:expiration
f28643,Literal:returnValue
f28644,ArrayExpression:sizeY
f28645,ArrayExpression:LOADING
f28646,Identifier:pathname
f28647,Literal:clearMark
f28648,BinaryExpression:devicemotion
f28649,FunctionExpression:saveData
f28650,VariableDeclarator:DOMTokenList
f28651,BinaryExpression:onmousemove
f28652,Property:charIndex
f28653,Property:framebufferRenderbuffer
f28654,BinaryExpression:request
f28655,VariableDeclarator:registrations
f28656,BinaryExpression:bubbles
f28657,ArrayExpression:transcript
f28658,AssignmentExpression:ondrop
f28659,FunctionExpression:normalize
f28660,BinaryExpression:deleteDatabase
f28661,ConditionalExpression:pause
f28662,UnaryExpression:webkit
f28663,Property:responseEnd
f28664,Literal:audio
f28665,FunctionDeclaration:onkeyup
f28666,ReturnStatement:pending
f28667,Property:createSession
f28668,CallExpression:onsearch
f28669,Property:linearAcceleration
f28670,BinaryExpression:ltr
f28671,Property:group
f28672,ConditionalExpression:webkitGetAsEntry
f28673,LogicalExpression:back
f28674,VariableDeclarator:mode
f28675,Literal:Credential
f28676,CallExpression:activeElement
f28677,FunctionExpression:print
f28678,CallExpression:files
f28679,Identifier:positionY
f28680,FunctionExpression:double
f28681,Literal:watch
f28682,Literal:navigationStart
f28683,CallExpression:control
f28684,Property:rect
f28685,Literal:emma
f28686,VariableDeclarator:VTTCue
f28687,Literal:baseURI
f28688,Identifier:startTime
f28689,Identifier:numberOfInputs
f28690,Property:frequency
f28691,SwitchCase:childList
f28692,Literal:BroadcastChannel
f28693,MethodDefinition:getKey
f28694,SequenceExpression:origin
f28695,VariableDeclarator:uniform2uiv
f28696,MemberExpression:watch
f28697,LogicalExpression:lName
f28698,BinaryExpression:originalTarget
f28699,ArrayExpression:referrer
f28700,FunctionExpression:font
f28701,ConditionalExpression:btoa
f28702,ArrowFunctionExpression:registrations
f28703,SwitchStatement:transition
f28704,FunctionDeclaration:audio
f28705,FunctionDeclaration:ProcessingInstruction
f28706,LogicalExpression:currentTime
f28707,BinaryExpression:WebGLProgram
f28708,Literal:oldURL
f28709,Property:SecurityPolicyViolationEvent
f28710,ReturnStatement:scope
f28711,AssignmentExpression:colspan
f28712,MemberExpression:scrollWidth
f28713,MemberExpression:splitText
f28714,Property:colno
f28715,ForInStatement:prop
f28716,MemberExpression:validateProgram
f28717,ReturnStatement:sortable
f28718,BinaryExpression:onmspointerdown
f28719,AssignmentExpression:fx
f28720,MemberExpression:CustomElementRegistry
f28721,Literal:speechend
f28722,ConditionalExpression:slide
f28723,CallExpression:ontimeupdate
f28724,Identifier:handle
f28725,AssignmentExpression:link
f28726,SequenceExpression:started
f28727,Literal:onratechange
f28728,Literal:INVALID_NODE_TYPE_ERR
f28729,SwitchStatement:input
f28730,CallExpression:exportKey
f28731,ArrayExpression:xml
f28732,ConditionalExpression:top
f28733,VariableDeclarator:mouseenter
f28734,MethodDefinition:down
f28735,Property:scroll
f28736,Property:usage
f28737,CallExpression:MSGestureHold
f28738,MemberExpression:cuechange
f28739,AssignmentExpression:slot
f28740,FunctionExpression:align
f28741,LogicalExpression:finish
f28742,MemberExpression:accelerometer
f28743,ConditionalExpression:protocols
f28744,MemberExpression:MediaCapabilities
f28745,Property:HTMLAllCollection
f28746,ForInStatement:JSON
f28747,LabeledStatement:rtl
f28748,FunctionDeclaration:getUserData
f28749,IfStatement:Storage
f28750,BinaryExpression:webkitNotification
f28751,FunctionDeclaration:popup
f28752,Identifier:copy
f28753,CallExpression:getTags
f28754,NewExpression:isConnected
f28755,BinaryExpression:domComplete
f28756,MemberExpression:getElementsByTagNameNS
f28757,UnaryExpression:MediaList
f28758,Identifier:BeforeUnloadEvent
f28759,AssignmentExpression:saturate
f28760,BinaryExpression:frameRate
f28761,FunctionDeclaration:getParameters
f28762,MemberExpression:onsuspend
f28763,Property:installing
f28764,LogicalExpression:cardNumber
f28765,ReturnStatement:default
f28766,UnaryExpression:frameElement
f28767,VariableDeclarator:rows
f28768,VariableDeclarator:keydown
f28769,ArrayExpression:charging
f28770,CallExpression:animationiteration
f28771,ReturnStatement:moveTo
f28772,CallExpression:stopImmediatePropagation
f28773,Identifier:successCallback
f28774,Identifier:Components
f28775,AssignmentExpression:autocomplete
f28776,UnaryExpression:HTMLTableCaptionElement
f28777,BinaryExpression:searchParams
f28778,ArrowFunctionExpression:defaultValue
f28779,BinaryExpression:evaluate
f28780,ReturnStatement:getTime
f28781,UnaryExpression:sheet
f28782,ArrayExpression:valuetype
f28783,ArrayExpression:resultIndex
f28784,ArrayExpression:message
f28785,Identifier:__defineGetter__
f28786,FunctionExpression:playing
f28787,IfStatement:keys
f28788,MemberExpression:attributeFilter
f28789,UnaryExpression:exponent
f28790,IfStatement:DeviceOrientationEvent
f28791,VariableDeclarator:patternTransform
f28792,FunctionExpression:png
f28793,AssignmentExpression:orientationchange
f28794,Identifier:supportedContentEncodings
f28795,UnaryExpression:requestFrame
f28796,CallExpression:getMetadata
f28797,BinaryExpression:returnValue
f28798,Property:drawArraysInstancedANGLE
f28799,ArrayExpression:MediaError
f28800,Literal:setScale
f28801,FunctionDeclaration:setEndBefore
f28802,Literal:round
f28803,VariableDeclarator:stdDeviation
f28804,MemberExpression:writeValue
f28805,NewExpression:Text
f28806,UnaryExpression:sender
f28807,FunctionDeclaration:ping
f28808,CallExpression:hasAttribute
f28809,VariableDeclarator:dropEffect
f28810,Property:upper
f28811,BinaryExpression:deltaY
f28812,UpdateExpression:min
f28813,Literal:finish
f28814,Property:maxTouchPoints
f28815,MemberExpression:getAnimations
f28816,MemberExpression:nomatch
f28817,Identifier:IntersectionObserver
f28818,BinaryExpression:Mozilla
f28819,SwitchCase:trace
f28820,BinaryExpression:outerHeight
f28821,Identifier:productVersion
f28822,MemberExpression:loginUrl
f28823,BinaryExpression:webkitdirectory
f28824,LogicalExpression:sheet
f28825,Literal:isProgram
f28826,IfStatement:selectorText
f28827,FunctionExpression:transitionName
f28828,MemberExpression:copy
f28829,BinaryExpression:msMatchesSelector
f28830,Literal:getImageData
f28831,CatchClause:x2
f28832,ConditionalExpression:accuracy
f28833,UnaryExpression:urls
f28834,MemberExpression:entryType
f28835,AssignmentExpression:EncodingError
f28836,Property:skewx
f28837,ArrowFunctionExpression:base
f28838,CallExpression:MediaQueryListEvent
f28839,Identifier:idl
f28840,Identifier:loopStart
f28841,AssignmentExpression:insertAdjacentHTML
f28842,Property:SVGDocument
f28843,Identifier:EXT_disjoint_timer_query_webgl2
f28844,BinaryExpression:animationiteration
f28845,Literal:NotReadableError
f28846,BinaryExpression:m14
f28847,FunctionDeclaration:keyPath
f28848,FunctionExpression:boundary
f28849,MethodDefinition:lines
f28850,Literal:Map
f28851,ConditionalExpression:deadline
f28852,FunctionDeclaration:frozen
f28853,VariableDeclarator:setRotate
f28854,BinaryExpression:ATTRIBUTE_NODE
f28855,ArrayExpression:lower
f28856,ArrayExpression:innerHeight
f28857,Property:WorkerLocation
f28858,CallExpression:appendWindowStart
f28859,ExpressionStatement:form
f28860,MethodDefinition:badge
f28861,CallExpression:off
f28862,MemberExpression:toolbar
f28863,UnaryExpression:create
f28864,UnaryExpression:ImageData
f28865,ArrayExpression:onoffline
f28866,SwitchCase:clip
f28867,NewExpression:Touch
f28868,Property:shipping
f28869,ForInStatement:displayName
f28870,Identifier:onsuspend
f28871,NewExpression:CSS
f28872,Literal:persisted
f28873,MethodDefinition:td
f28874,CallExpression:MSManipulationEvent
f28875,BinaryExpression:HTMLTableCaptionElement
f28876,UnaryExpression:middle
f28877,MemberExpression:removeAsync
f28878,MemberExpression:importScripts
f28879,Property:persisted
f28880,MemberExpression:IDBCursor
f28881,FunctionDeclaration:assert
f28882,BinaryExpression:readonly
f28883,Property:mouseover
f28884,VariableDeclarator:pageLeft
f28885,LogicalExpression:hasOrientation
f28886,VariableDeclarator:cues
f28887,VariableDeclarator:msMatchesSelector
f28888,Literal:SVGFECompositeElement
f28889,Literal:oncuechange
f28890,DoWhileStatement:in
f28891,UnaryExpression:req
f28892,BinaryExpression:darken
f28893,Identifier:IndexedDB
f28894,FunctionDeclaration:continuous
f28895,SwitchCase:endAngle
f28896,AssignmentExpression:openWindow
f28897,Identifier:getTags
f28898,MemberExpression:getVRDisplays
f28899,NewExpression:Counter
f28900,ArrayExpression:XMLHttpRequestEventTarget
f28901,MemberExpression:wifi
f28902,Property:default
f28903,Literal:on
f28904,FunctionDeclaration:getName
f28905,FunctionExpression:pad
f28906,ConditionalExpression:link
f28907,FunctionDeclaration:manifest
f28908,UnaryExpression:files
f28909,Identifier:HTMLFrameSetElement
f28910,SwitchCase:enabled
f28911,MemberExpression:CanvasGradient
f28912,SequenceExpression:scripts
f28913,NewExpression:SpeechRecognition
f28914,TemplateLiteral:username
f28915,AssignmentExpression:ping
f28916,IfStatement:drawImage
f28917,BinaryExpression:domConfig
f28918,NewExpression:onsearch
f28919,BinaryExpression:relList
f28920,ConditionalExpression:deltaX
f28921,ReturnStatement:finished
f28922,MemberExpression:line
f28923,ForInStatement:option
f28924,UnaryExpression:locked
f28925,LabeledStatement:cm
f28926,NewExpression:alpha
f28927,Literal:void
f28928,Literal:WEBGL_compressed_texture_etc
f28929,ReturnStatement:_blank
f28930,CallExpression:rotation
f28931,Property:item
f28932,NewExpression:include
f28933,IfStatement:find
f28934,VariableDeclarator:manual
f28935,FunctionDeclaration:newItem
f28936,BinaryExpression:targetBitrate
f28937,UnaryExpression:languages
f28938,Property:renderRect
f28939,ArrayExpression:webidl
f28940,Identifier:createDynamicsCompressor
f28941,SequenceExpression:pseudo
f28942,AssignmentExpression:contains
f28943,FunctionExpression:fillText
f28944,MemberExpression:getActiveUniformBlockParameter
f28945,NewExpression:files
f28946,ArrayExpression:focusOffset
f28947,AssignmentExpression:clear
f28948,SwitchCase:before
f28949,CallExpression:origin
f28950,NewExpression:maxValue
f28951,VariableDeclarator:passive
f28952,AssignmentExpression:setUserData
f28953,ArrayExpression:shippingOptions
f28954,FunctionExpression:getElementsByTagName
f28955,Literal:subscribe
f28956,Property:HTMLMeterElement
f28957,ArrayExpression:initialTime
f28958,FunctionDeclaration:onsubmit
f28959,FunctionDeclaration:keyCode
f28960,CallExpression:groupId
f28961,AssignmentExpression:milliseconds
f28962,ArrayExpression:OES_texture_float_linear
f28963,CallExpression:custom
f28964,FunctionDeclaration:reason
f28965,LogicalExpression:isPrimary
f28966,Literal:onevent
f28967,ReturnStatement:closed
f28968,UnaryExpression:char
f28969,UpdateExpression:refresh
f28970,VariableDeclarator:javascript
f28971,FunctionDeclaration:hash
f28972,MemberExpression:TouchList
f28973,ArrayExpression:beforescriptexecute
f28974,Identifier:setUserData
f28975,MemberExpression:onaddstream
f28976,CallExpression:usage
f28977,FunctionExpression:strokeText
f28978,UpdateExpression:p1
f28979,Literal:peerconnection
f28980,Literal:outerHTML
f28981,BinaryExpression:stop
f28982,Identifier:onpause
f28983,UnaryExpression:scheme
f28984,FunctionDeclaration:removeChild
f28985,Property:receiver
f28986,ReturnStatement:deadline
f28987,CallExpression:createComment
f28988,UnaryExpression:rect
f28989,MemberExpression:class
f28990,ArrayExpression:dy
f28991,NewExpression:allowpaymentrequest
f28992,Literal:withCredentials
f28993,CallExpression:setRemoteDescription
f28994,MemberExpression:sidebar
f28995,FunctionExpression:magnify
f28996,Literal:timestampOffset
f28997,VariableDeclarator:strings
f28998,MemberExpression:PushRegistration
f28999,BinaryExpression:webgl
f29000,MemberExpression:videoTracks
f29001,FunctionDeclaration:setEnd
f29002,SwitchCase:insertBefore
f29003,NewExpression:codec
f29004,AssignmentExpression:ratio
f29005,ArrayExpression:longdesc
f29006,UnaryExpression:ended
f29007,MemberExpression:onshippingaddresschange
f29008,AssignmentExpression:port2
f29009,BinaryExpression:createElementNS
f29010,LogicalExpression:reload
f29011,Identifier:msWriteProfilerMark
f29012,Literal:toDataURL
f29013,MemberExpression:featureSettings
f29014,LogicalExpression:columnNumber
f29015,ArrayExpression:tooShort
f29016,ArrayExpression:addtrack
f29017,ConditionalExpression:encode
f29018,AssignmentExpression:sort
f29019,MethodDefinition:prerender
f29020,ArrayExpression:contentStyleType
f29021,CallExpression:position
f29022,FunctionExpression:speed
f29023,BinaryExpression:__defineSetter__
f29024,MethodDefinition:getBlob
f29025,Literal:referrerpolicy
f29026,FunctionDeclaration:spawnNotification
f29027,VariableDeclarator:RangeError
f29028,ArrayExpression:cursor
f29029,Identifier:NOT_FOUND_ERR
f29030,ReturnStatement:offsetX
f29031,NewExpression:PresentationRequest
f29032,Identifier:fillRect
f29033,NewExpression:localStorage
f29034,Literal:getProgramInfoLog
f29035,CallExpression:getAsText
f29036,AssignmentExpression:HTMLHtmlElement
f29037,Property:getVideoPlaybackQuality
f29038,UnaryExpression:pageX
f29039,LogicalExpression:requestData
f29040,SequenceExpression:bounds
f29041,SequenceExpression:text
f29042,Property:SVGFESpecularLightingElement
f29043,ForInStatement:method
f29044,NewExpression:option
f29045,SequenceExpression:addEvent
f29046,Identifier:keys
f29047,LogicalExpression:login
f29048,UnaryExpression:cm
f29049,MemberExpression:focusout
f29050,ConditionalExpression:number
f29051,Property:deg
f29052,UpdateExpression:key
f29053,ArrayExpression:selectionDirection
f29054,NewExpression:assert
f29055,ArrayExpression:SVGAnimatedString
f29056,MemberExpression:dom
f29057,ArrayExpression:pending
f29058,ForInStatement:argument
f29059,Identifier:TIMEOUT
f29060,WhileStatement:element
f29061,BinaryExpression:visa
f29062,MemberExpression:stepDown
f29063,ArrayExpression:pointerover
f29064,Identifier:mozResponseArrayBuffer
f29065,MemberExpression:activate
f29066,Property:productId
f29067,AssignmentExpression:fr
f29068,ConditionalExpression:yes
f29069,BinaryExpression:onbeforeprint
f29070,Property:toRange
f29071,VariableDeclarator:Int8Array
f29072,Identifier:tooLong
f29073,SwitchCase:empty
f29074,Property:inherit
f29075,SwitchCase:Notification
f29076,Property:shippingaddresschange
f29077,ArrayExpression:motion
f29078,ArrayExpression:onMSVideoOptimalLayoutChanged
f29079,Identifier:stop
f29080,ArrayExpression:promise
f29081,CallExpression:HTMLUListElement
f29082,Identifier:onstalled
f29083,Literal:Components
f29084,Property:org
f29085,Property:title
f29086,ConditionalExpression:online
f29087,CallExpression:SharedArrayBuffer
f29088,SwitchCase:status
f29089,BinaryExpression:xml
f29090,AssignmentExpression:allowCredentials
f29091,MemberExpression:oncontextmenu
f29092,BinaryExpression:SVGDefsElement
f29093,BinaryExpression:SVGPoint
f29094,ArrayExpression:getQuery
f29095,MemberExpression:pixelDepth
f29096,MemberExpression:COMMENT_NODE
f29097,ForInStatement:ch
f29098,BinaryExpression:scriptURL
f29099,ReturnStatement:cx
f29100,ConditionalExpression:buffered
f29101,Identifier:drawBuffersWEBGL
f29102,IfStatement:png
f29103,VariableDeclarator:uniform2f
f29104,UnaryExpression:rangeMin
f29105,FunctionExpression:scrolling
f29106,Identifier:defaultPrevented
f29107,Identifier:nomatch
f29108,SwitchCase:loop
f29109,VariableDeclarator:moveTo
f29110,Identifier:itemId
f29111,Literal:lineWidth
f29112,MemberExpression:clearStencil
f29113,Property:getVertexAttrib
f29114,ReturnStatement:rtt
f29115,IfStatement:email
f29116,BinaryExpression:speakers
f29117,ArrayExpression:clearMarks
f29118,AssignmentExpression:Headers
f29119,SwitchCase:resume
f29120,Literal:innerHTML
f29121,NewExpression:inputType
f29122,Property:scope
f29123,Literal:disableRemotePlayback
f29124,AssignmentExpression:getFeature
f29125,IfStatement:behavior
f29126,AssignmentExpression:create
f29127,LogicalExpression:targetElement
f29128,MethodDefinition:color
f29129,ArrayExpression:upload
f29130,Property:preventDefault
f29131,BinaryExpression:pointerup
f29132,BinaryExpression:localStorage
f29133,Literal:getAttention
f29134,Identifier:lastPacketSentTimestamp
f29135,CallExpression:numberOfItems
f29136,NewExpression:top
f29137,ConditionalExpression:drawElementsInstancedANGLE
f29138,Property:clearBufferfi
f29139,LogicalExpression:isMap
f29140,SwitchCase:object
f29141,Identifier:MEDIA_ERR_NETWORK
f29142,Literal:getContextAttributes
f29143,MemberExpression:setCustomValidity
f29144,Identifier:numberOfChannels
f29145,FunctionDeclaration:getData
f29146,MemberExpression:aborted
f29147,Identifier:PaymentRequest
f29148,FunctionExpression:positionX
f29149,IfStatement:addListener
f29150,NewExpression:successCallback
f29151,Identifier:scrollX
f29152,AssignmentExpression:audioLevel
f29153,ConditionalExpression:transitionName
f29154,BinaryExpression:ratechange
f29155,ArrayExpression:repeatEvent
f29156,Identifier:vertexAttrib4fv
f29157,VariableDeclarator:exception
f29158,MemberExpression:handleAddressChange
f29159,BinaryExpression:childNodes
f29160,Property:id
f29161,Identifier:hash
f29162,AssignmentExpression:isComposing
f29163,FunctionExpression:node
f29164,ConditionalExpression:turn
f29165,NewExpression:has
f29166,Property:ScrollTo
f29167,ConditionalExpression:copyMove
f29168,FunctionDeclaration:expiration
f29169,FunctionDeclaration:replaceState
f29170,SwitchCase:alternate
f29171,ConditionalExpression:mousemove
f29172,VariableDeclarator:Range
f29173,SequenceExpression:time
f29174,UnaryExpression:m24
f29175,FunctionExpression:uniform
f29176,ReturnStatement:writer
f29177,Literal:SpeechRecognitionError
f29178,AssignmentExpression:TextTrackCueList
f29179,ArrayExpression:childList
f29180,ForInStatement:methodData
f29181,CallExpression:prototype
f29182,Property:srclang
f29183,Literal:copy
f29184,UnaryExpression:Blob
f29185,ConditionalExpression:shadowRoot
f29186,NewExpression:encoding
f29187,LogicalExpression:toString
f29188,FunctionExpression:rp
f29189,FunctionDeclaration:useCapture
f29190,IfStatement:response
f29191,Property:redirectCount
f29192,VariableDeclarator:keypress
f29193,Literal:getShaderParameter
f29194,Identifier:attributeFilter
f29195,IfStatement:rect
f29196,BinaryExpression:crypto
f29197,LogicalExpression:dy
f29198,Property:withCredentials
f29199,Identifier:battery
f29200,MemberExpression:endAngle
f29201,MemberExpression:repeatEvent
f29202,MemberExpression:multiple
f29203,Identifier:animationend
f29204,MemberExpression:applicationServerKey
f29205,FunctionExpression:textBaseline
f29206,SequenceExpression:Function
f29207,Property:edgeMode
f29208,ArrayExpression:setTranslate
f29209,UnaryExpression:maxValue
f29210,ConditionalExpression:mouseover
f29211,Literal:NotAllowedError
f29212,Identifier:orientationZ
f29213,Property:insertAdjacentElement
f29214,ArrayExpression:getContextAttributes
f29215,SwitchCase:change
f29216,MemberExpression:LocalFileSystem
f29217,ConditionalExpression:nextElementSibling
f29218,SwitchCase:authentication
f29219,AssignmentExpression:email
f29220,SwitchCase:contentType
f29221,NewExpression:base
f29222,ReturnStatement:pad
f29223,MemberExpression:EXT_disjoint_timer_query
f29224,FunctionDeclaration:code
f29225,Property:collapsed
f29226,CallExpression:ByteString
f29227,FunctionDeclaration:open
f29228,UpdateExpression:images
f29229,NewExpression:onselect
f29230,Property:OfflineAudioContext
f29231,BinaryExpression:m41
f29232,AssignmentExpression:elapsedTime
f29233,SwitchCase:FileError
f29234,BinaryExpression:activeElement
f29235,MemberExpression:ScrollTo
f29236,UnaryExpression:all
f29237,MemberExpression:getCapabilities
f29238,IfStatement:fullscreen
f29239,BinaryExpression:px
f29240,ForInStatement:styleSheets
f29241,NewExpression:sidebar
f29242,Identifier:formData
f29243,VariableDeclarator:TEXT_NODE
f29244,Property:updateViaCache
f29245,SequenceExpression:filename
f29246,MemberExpression:persisted
f29247,ArrayExpression:cellspacing
f29248,VariableDeclarator:getUserData
f29249,CallExpression:offer
f29250,MemberExpression:UNORDERED_NODE_SNAPSHOT_TYPE
f29251,CallExpression:candidate
f29252,SwitchCase:content
f29253,Literal:timing
f29254,Property:target
f29255,ArrayExpression:font
f29256,BinaryExpression:hspace
f29257,Identifier:require
f29258,ArrayExpression:disableRemotePlayback
f29259,MemberExpression:canTrickleIceCandidates
f29260,CallExpression:bufferSize
f29261,BinaryExpression:msCapsLockWarningOff
f29262,NewExpression:candidate
f29263,LogicalExpression:observer
f29264,BinaryExpression:notch
f29265,BinaryExpression:SVGUseElement
f29266,ArrayExpression:hh
f29267,ConditionalExpression:console
f29268,AssignmentExpression:integer
f29269,Property:minimize
f29270,ReturnStatement:create
f29271,Property:animate
f29272,Identifier:MEDIA_RULE
f29273,Literal:signalingState
f29274,AssignmentExpression:MAX
f29275,BinaryExpression:Navigator
f29276,VariableDeclarator:lh
f29277,FunctionExpression:name
f29278,Literal:com
f29279,NewExpression:instanceof
f29280,Literal:msWriteProfilerMark
f29281,Identifier:createDocument
f29282,CallExpression:InvalidAccessError
f29283,ConditionalExpression:wheelDelta
f29284,MemberExpression:SyncEvent
f29285,CallExpression:typemustmatch
f29286,ArrayExpression:boolean
f29287,MemberExpression:External
f29288,Property:brightness
f29289,MemberExpression:timeOrigin
f29290,Property:onkeydown
f29291,SwitchCase:activated
f29292,AssignmentExpression:uninitialized
f29293,VariableDeclarator:deleteRow
f29294,CallExpression:identifiedTouch
f29295,Literal:CompositionEvent
f29296,Literal:namedCurve
f29297,LogicalExpression:data
f29298,Property:SECURITY_ERR
f29299,Identifier:brightness
f29300,ConditionalExpression:flash
f29301,MemberExpression:getUniformIndices
f29302,Property:RTCSctpTransport
f29303,Program:var
f29304,UnaryExpression:childNodes
f29305,CallExpression:valuetype
f29306,Identifier:supports
f29307,Literal:userHandle
f29308,LogicalExpression:title
f29309,ArrayExpression:MediaController
f29310,SwitchCase:priority
f29311,NewExpression:MozBlobBuilder
f29312,IfStatement:tabindex
f29313,FunctionExpression:__lookupSetter__
f29314,TemplateLiteral:tag
f29315,BinaryExpression:response
f29316,ArrayExpression:visible
f29317,MemberExpression:createSVGPathSegLinetoAbs
f29318,FunctionExpression:sdpMLineIndex
f29319,Property:mspointerdown
f29320,MemberExpression:download
f29321,UnaryExpression:rows
f29322,Identifier:dragenter
f29323,SequenceExpression:GET
f29324,VariableDeclarator:itemId
f29325,AssignmentExpression:sign
f29326,BinaryExpression:detachEvent
f29327,LogicalExpression:atob
f29328,MemberExpression:createHTMLDocument
f29329,MemberExpression:buttonID
f29330,ConditionalExpression:Comment
f29331,ArrayExpression:refresh
f29332,SequenceExpression:acceleration
f29333,BinaryExpression:onpointerdown
f29334,FunctionDeclaration:pull
f29335,Identifier:connections
f29336,FunctionExpression:addtrack
f29337,CallExpression:allowpaymentrequest
f29338,SwitchCase:stalled
f29339,MemberExpression:RTCDataChannel
f29340,Identifier:depthMask
f29341,CallExpression:sse
f29342,Identifier:INVALID_CHARACTER_ERR
f29343,IfStatement:Blob
f29344,Property:xMaxYMax
f29345,LogicalExpression:start
f29346,Literal:setNamedItem
f29347,ReturnStatement:TextTrack
f29348,SequenceExpression:getDescriptor
f29349,MemberExpression:join
f29350,ReturnStatement:getState
f29351,UnaryExpression:PaymentInstrument
f29352,MemberExpression:discrete
f29353,LogicalExpression:isId
f29354,TemplateElement:visibilitychange
f29355,MemberExpression:extend
f29356,VariableDeclarator:arity
f29357,CallExpression:getVoices
f29358,FunctionExpression:activeElement
f29359,BinaryExpression:HTMLHtmlElement
f29360,Identifier:onabort
f29361,IfStatement:buttons
f29362,MemberExpression:searchParams
f29363,LogicalExpression:mousedown
f29364,Property:cmp
f29365,MemberExpression:SVG_MEETORSLICE_SLICE
f29366,Literal:HTMLInputElement
f29367,Literal:dischargingtimechange
f29368,UpdateExpression:angle
f29369,LogicalExpression:abbr
f29370,ArrayExpression:mute
f29371,CallExpression:onwheel
f29372,VariableDeclarator:innerHeight
f29373,ArrayExpression:Promise
f29374,Identifier:SVGMarkerElement
f29375,MemberExpression:effectiveType
f29376,LogicalExpression:password
f29377,BinaryExpression:WheelEvent
f29378,UnaryExpression:before
f29379,VariableDeclarator:NOT_FOUND_ERR
f29380,WhileStatement:name
f29381,FunctionExpression:info
f29382,Identifier:uniform4f
f29383,MemberExpression:HTMLImageElement
f29384,BinaryExpression:client
f29385,NewExpression:reversed
f29386,SwitchCase:operator
f29387,SwitchCase:webglcontextlost
f29388,ConditionalExpression:left
f29389,ArrayExpression:deleteIndex
f29390,IfStatement:formEnctype
f29391,Literal:ECDH
f29392,Property:bindVertexArray
f29393,Identifier:low
f29394,MemberExpression:payerEmail
f29395,ContinueStatement:label
f29396,Property:isBuffer
f29397,IfStatement:only
f29398,ReturnStatement:RangeError
f29399,ReturnStatement:indexedDB
f29400,ArrayExpression:setTransform
f29401,VariableDeclarator:MediaStreamTrack
f29402,Property:ClientRect
f29403,IfStatement:cors
f29404,ReturnStatement:MutationObserver
f29405,MemberExpression:FocusEvent
f29406,MemberExpression:ignoreSearch
f29407,BinaryExpression:SpeechRecognition
f29408,AssignmentExpression:beforeprint
f29409,CallExpression:mozItemCount
f29410,ReturnStatement:BOOLEAN_TYPE
f29411,Literal:setAttributeNode
f29412,ArrayExpression:exit
f29413,FunctionDeclaration:fallback
f29414,VariableDeclarator:Uint8Array
f29415,NewExpression:gestureend
f29416,Identifier:parameterNames
f29417,LogicalExpression:inactive
f29418,BinaryExpression:demote
f29419,Literal:ReportingObserver
f29420,Identifier:contenteditable
f29421,CallExpression:defer
f29422,MethodDefinition:login
f29423,SwitchStatement:content
f29424,SwitchCase:assert
f29425,MemberExpression:onstalled
f29426,Literal:LINEAR
f29427,CallExpression:offsetTop
f29428,Identifier:devicemotion
f29429,Identifier:SVGFontFaceFormatElement
f29430,FunctionDeclaration:viewBox
f29431,LogicalExpression:define
f29432,Literal:keyPath
f29433,ForInStatement:nested
f29434,UnaryExpression:MutationEvent
f29435,Property:isDirectory
f29436,MemberExpression:XPathEvaluator
f29437,Identifier:direction
f29438,Property:readEntries
f29439,Identifier:pattern
f29440,Identifier:sum
f29441,BinaryExpression:challenge
f29442,AssignmentExpression:Gamepad
f29443,ConditionalExpression:down
f29444,AssignmentExpression:setInterval
f29445,BinaryExpression:onfullscreenerror
f29446,VariableDeclarator:mousedown
f29447,FunctionDeclaration:currentState
f29448,ArrayExpression:ondragstart
f29449,ConditionalExpression:requestsSent
f29450,MemberExpression:streams
f29451,SwitchCase:setItem
f29452,BinaryExpression:ImageData
f29453,UnaryExpression:attr
f29454,SequenceExpression:links
f29455,VariableDeclarator:signalingState
f29456,CallExpression:loadedmetadata
f29457,Literal:onpaint
f29458,NewExpression:in
f29459,Literal:heading
f29460,LogicalExpression:loading
f29461,CallExpression:NONE
f29462,ForStatement:index
f29463,Literal:Int8Array
f29464,CallExpression:prepaid
f29465,MemberExpression:computedName
f29466,CallExpression:addElement
f29467,MemberExpression:createTBody
f29468,SwitchCase:send
f29469,UnaryExpression:vendor
f29470,MemberExpression:gbk
f29471,Identifier:imageHeight
f29472,LogicalExpression:speed
f29473,ReturnStatement:urls
f29474,Literal:scrollRestoration
f29475,BinaryExpression:getName
f29476,FunctionExpression:arity
f29477,Property:vpn
f29478,Literal:onexit
f29479,Property:getRandomIntInclusive
f29480,Property:hasFocus
f29481,FunctionDeclaration:Image
f29482,ArrayExpression:tFoot
f29483,FunctionDeclaration:matches
f29484,MemberExpression:acceptCharset
f29485,SwitchStatement:platform
f29486,MemberExpression:AudioProcessingEvent
f29487,ArrayExpression:stretch
f29488,Identifier:keyup
f29489,Literal:clip
f29490,FunctionExpression:scrollIntoView
f29491,Identifier:globalCompositeOperation
f29492,Property:KeyframeEffect
f29493,ThrowStatement:TypeError
f29494,VariableDeclarator:MediaList
f29495,UnaryExpression:XMLSerializer
f29496,MemberExpression:upDegrees
f29497,Identifier:RGBColor
f29498,IfStatement:encoding
f29499,ConditionalExpression:reversed
f29500,LogicalExpression:xMidYMid
f29501,ArrayExpression:cancelIdleCallback
f29502,Property:SharedWorker
f29503,ReturnStatement:regions
f29504,FunctionDeclaration:constructor
f29505,FunctionDeclaration:Map
f29506,Property:suffix
f29507,Identifier:expiryYear
f29508,VariableDeclarator:MutationObserver
f29509,VariableDeclarator:encoding
f29510,VariableDeclarator:HTMLSelectElement
f29511,AssignmentExpression:developer
f29512,UnaryExpression:startOffset
f29513,FunctionDeclaration:prompt
f29514,SwitchStatement:containerId
f29515,SequenceExpression:listener
f29516,SwitchCase:info
f29517,BinaryExpression:CustomEvent
f29518,SwitchCase:store
f29519,SwitchCase:unmute
f29520,SwitchCase:onmouseover
f29521,SwitchCase:played
f29522,ArrowFunctionExpression:store
f29523,ArrayExpression:selectionEnd
f29524,LogicalExpression:getParameters
f29525,SwitchCase:ms
f29526,BinaryExpression:silent
f29527,Identifier:extend
f29528,UpdateExpression:click
f29529,Literal:domInteractive
f29530,Literal:lastEventId
f29531,Property:ConvolverNode
f29532,BinaryExpression:ondblclick
f29533,Literal:push
f29534,Property:getDirectory
f29535,SequenceExpression:async
f29536,LogicalExpression:IntersectionObserver
f29537,VariableDeclarator:getTime
f29538,SwitchCase:view
f29539,ArrayExpression:SYNTAX_ERR
f29540,ArrayExpression:vpn
f29541,LogicalExpression:nomatch
f29542,ReturnStatement:Method
f29543,Property:SVGLineElement
f29544,UnaryExpression:rp
f29545,ConditionalExpression:reply
f29546,MemberExpression:mediaStream
f29547,LabeledStatement:navigation
f29548,FunctionDeclaration:checkValidity
f29549,Property:indexNames
f29550,NewExpression:nonce
f29551,Literal:matchMedia
f29552,NewExpression:BlobBuilder
f29553,Literal:pc
f29554,Property:importNode
f29555,SequenceExpression:length
f29556,LogicalExpression:animationstart
f29557,MemberExpression:animVal
f29558,Identifier:lineAlign
f29559,AssignmentExpression:pointerdown
f29560,VariableDeclarator:ttt
f29561,FunctionExpression:selectionStart
f29562,Property:getParameter
f29563,FunctionExpression:network
f29564,MemberExpression:LINEAR_MIPMAP_LINEAR
f29565,VariableDeclarator:mute
f29566,Property:SVGLangSpace
f29567,LogicalExpression:zoom
f29568,Identifier:getAttribLocation
f29569,Identifier:CanvasPattern
f29570,MemberExpression:releaseLock
f29571,BinaryExpression:filter
f29572,VariableDeclarator:composedPath
f29573,Property:requireInteraction
f29574,Property:pixels
f29575,NewExpression:not
f29576,UnaryExpression:onresult
f29577,ArrayExpression:item
f29578,Literal:OfflineAudioContext
f29579,UpdateExpression:ss
f29580,VariableDeclarator:setRequestHeader
f29581,Identifier:innerHeight
f29582,BinaryExpression:getNotifications
f29583,NewExpression:log
f29584,Identifier:ReadableByteStreamController
f29585,VariableDeclarator:city
f29586,ReturnStatement:HTMLQuoteElement
f29587,Identifier:uniformMatrix3x2fv
f29588,NewExpression:TreeWalker
f29589,IfStatement:any
f29590,Literal:entries
f29591,Property:getPropertyCSSValue
f29592,Identifier:canInsertDTMF
f29593,ReturnStatement:toggle
f29594,Property:frameElement
f29595,Literal:rows
f29596,FunctionExpression:Uint8ClampedArray
f29597,UnaryExpression:drag
f29598,BreakStatement:cm
f29599,AssignmentExpression:Media
f29600,IfStatement:slot
f29601,ReturnStatement:window
f29602,Identifier:SHOW_TEXT
f29603,UnaryExpression:false
f29604,Property:Rect
f29605,CallExpression:PaymentItem
f29606,VariableDeclarator:elementFromPoint
f29607,AssignmentPattern:NONE
f29608,AssignmentExpression:timeStamp
f29609,VariableDeclarator:SharedArrayBuffer
f29610,Literal:HTMLTextAreaElement
f29611,Literal:consolidate
f29612,FunctionDeclaration:getCost
f29613,BinaryExpression:handler
f29614,ForStatement:as
f29615,BinaryExpression:containerType
f29616,ArrayExpression:experimental
f29617,FunctionDeclaration:timestamps
f29618,ConditionalExpression:LOADED
f29619,BinaryExpression:properties
f29620,Identifier:TEXTURE_MAX_ANISOTROPY_EXT
f29621,UnaryExpression:FederatedCredential
f29622,MemberExpression:msManipulationViewsEnabled
f29623,AssignmentExpression:additionalData
f29624,ArrayExpression:reply
f29625,LogicalExpression:scrollHeight
f29626,IfStatement:lastChance
f29627,CallExpression:gradientTransform
f29628,ReturnStatement:discover
f29629,SwitchCase:viewBox
f29630,ConditionalExpression:http
f29631,CallExpression:WebKitCSSMatrix
f29632,NewExpression:policy
f29633,LogicalExpression:autocomplete
f29634,IfStatement:readOnly
f29635,FunctionExpression:selectedIndex
f29636,Literal:battery
f29637,ConditionalExpression:Notification
f29638,VariableDeclarator:DataTransfer
f29639,UnaryExpression:random
f29640,ConditionalExpression:mozfullscreenerror
f29641,LogicalExpression:arc
f29642,Identifier:onkeypress
f29643,Identifier:paymentRequestId
f29644,ReturnStatement:keydown
f29645,AssignmentExpression:stencilFunc
f29646,NewExpression:HTMLCollection
f29647,VariableDeclarator:methodName
f29648,UpdateExpression:pad
f29649,CallExpression:REGION
f29650,SwitchCase:min
f29651,IfStatement:upgrade
f29652,TemplateElement:service
f29653,FunctionExpression:go
f29654,Identifier:toSource
f29655,NewExpression:ImageCapture
f29656,Literal:mspointerout
f29657,LogicalExpression:keyIdentifier
f29658,NewExpression:relatedTarget
f29659,NewExpression:readAsBinaryString
f29660,FunctionDeclaration:writer
f29661,CallExpression:uniformMatrix3fv
f29662,CallExpression:mozfullscreenerror
f29663,MemberExpression:user
f29664,FunctionExpression:failed
f29665,ClassDeclaration:upgrade
f29666,FunctionExpression:cm
f29667,VariableDeclarator:blob
f29668,AssignmentExpression:self
f29669,Property:inputMode
f29670,FunctionExpression:timestamps
f29671,FunctionExpression:interval
f29672,CallExpression:webkitmouseforcedown
f29673,MemberExpression:stitch
f29674,BinaryExpression:candidate
f29675,MemberExpression:numberOfChannels
f29676,ArrayExpression:ActiveXObject
f29677,Property:parent
f29678,Literal:deviceproximity
f29679,ReturnStatement:service
f29680,CallExpression:ProcessingInstruction
f29681,LogicalExpression:fullscreen
f29682,IfStatement:fullpath
f29683,ArrayExpression:done
f29684,Property:failed
f29685,FunctionDeclaration:selectorText
f29686,Property:content
f29687,VariableDeclarator:range
f29688,AssignmentExpression:URLSearchParams
f29689,Property:stencilFuncSeparate
f29690,CallExpression:customElements
f29691,Property:dropEffect
f29692,Identifier:LongRange
f29693,ArrayExpression:fullscreenElement
f29694,Identifier:applets
f29695,ArrayExpression:clearWatch
f29696,MemberExpression:artwork
f29697,Property:geolocation
f29698,NewExpression:file
f29699,UnaryExpression:reversed
f29700,Identifier:row
f29701,MethodDefinition:dispatchEvent
f29702,UnaryExpression:rowIndex
f29703,ReturnStatement:ctrl
f29704,Property:hanging
f29705,AssignmentExpression:Enabled
f29706,CallExpression:negotiationneeded
f29707,AssignmentExpression:sub
f29708,MemberExpression:labels
f29709,Property:frontFace
f29710,AssignmentExpression:textTracks
f29711,BinaryExpression:CSSImportRule
f29712,BinaryExpression:matchMedia
f29713,VariableDeclarator:reports
f29714,FunctionExpression:entries
f29715,Literal:colorMask
f29716,Property:encoding
f29717,BinaryExpression:wget
f29718,Identifier:IDBFactory
f29719,Property:deviceName
f29720,Property:MessageChannel
f29721,Property:persistentState
f29722,ForInStatement:p1
f29723,Literal:SVGTextElement
f29724,Literal:writeln
f29725,ForInStatement:ii
f29726,MemberExpression:txt
f29727,ReturnStatement:color
f29728,CallExpression:LOADING
f29729,Literal:encodings
f29730,VariableDeclarator:errorCallback
f29731,FunctionExpression:canvas
f29732,Property:lineDashOffset
f29733,BinaryExpression:sendAsBinary
f29734,Property:MSGestureHold
f29735,ConditionalExpression:artist
f29736,VariableDeclarator:requestFullscreen
f29737,Property:tooLong
f29738,Identifier:sorted
f29739,ConditionalExpression:gl
f29740,UnaryExpression:smooth
f29741,UnaryExpression:CSS
f29742,BinaryExpression:TIMEOUT
f29743,SequenceExpression:regions
f29744,MemberExpression:lastState
f29745,ConditionalExpression:initKeyboardEvent
f29746,Identifier:removeAttribute
f29747,AssignmentExpression:endContainer
f29748,AssignmentExpression:aborted
f29749,CallExpression:newURL
f29750,CallExpression:apply
f29751,Identifier:reliable
f29752,Literal:patternUnits
f29753,SwitchCase:installed
f29754,CallExpression:store
f29755,AssignmentExpression:line
f29756,Property:SVGMarkerElement
f29757,AssignmentExpression:onafterprint
f29758,SwitchCase:closest
f29759,ArrayExpression:pointerId
f29760,FunctionExpression:flash
f29761,ArrayExpression:HTMLHeadingElement
f29762,ArrayExpression:utils
f29763,CallExpression:stroke
f29764,ConditionalExpression:showNotification
f29765,CatchClause:ss
f29766,Property:SVGMetadataElement
f29767,Identifier:URLQuery
f29768,ForInStatement:name
f29769,Identifier:setLineWidth
f29770,FunctionExpression:Float32Array
f29771,Identifier:ConvolverNode
f29772,ArrayExpression:contrast
f29773,ArrayExpression:successCallback
f29774,ArrayExpression:onwebkittransitionend
f29775,ArrayExpression:Credential
f29776,Property:pull
f29777,Property:clientY
f29778,ReturnStatement:timeRemaining
f29779,BinaryExpression:file
f29780,Literal:hreflang
f29781,Identifier:keydown
f29782,FunctionDeclaration:getTags
f29783,Identifier:eachNode
f29784,MemberExpression:root
f29785,IfStatement:memory
f29786,VariableDeclarator:requestFrame
f29787,Property:deprecation
f29788,MemberExpression:blendFunc
f29789,MemberExpression:preload
f29790,Property:null
f29791,Property:frozen
f29792,Property:closest
f29793,FunctionDeclaration:insertRow
f29794,ArrayExpression:minlength
f29795,Identifier:onpointerleave
f29796,SwitchCase:summary
f29797,Identifier:QUERY_RESULT_AVAILABLE_EXT
f29798,AssignmentExpression:setItem
f29799,ConditionalExpression:exact
f29800,Identifier:rid
f29801,Literal:setServerCertificate
f29802,SwitchCase:openWindow
f29803,Identifier:popstate
f29804,IfStatement:requestData
f29805,FunctionDeclaration:ic
f29806,AssignmentExpression:aLink
f29807,VariableDeclarator:mailto
f29808,Property:deleteRenderbuffer
f29809,ArrayExpression:getRangeAt
f29810,BinaryExpression:onafterprint
f29811,Property:abort
f29812,MemberExpression:abbr
f29813,ArrayExpression:alert
f29814,MemberExpression:SVG_FECOLORMATRIX_TYPE_SATURATE
f29815,ArrayExpression:frequency
f29816,FunctionExpression:rangeMin
f29817,Literal:setTranslate
f29818,CallExpression:snapToLines
f29819,ArrayExpression:addCue
f29820,Identifier:endOfStream
f29821,Property:Canvas
f29822,Identifier:enqueueTask
f29823,ArrayExpression:any
f29824,LogicalExpression:seed
f29825,Identifier:AudioProcessingEvent
f29826,NewExpression:string
f29827,CallExpression:charging
f29828,NewExpression:orientationchange
f29829,ConditionalExpression:tooShort
f29830,NewExpression:replaceWith
f29831,FunctionExpression:inputBuffer
f29832,Literal:onwebkittransitionend
f29833,BinaryExpression:containerName
f29834,Literal:cardSecurityCode
f29835,ConditionalExpression:Selection
f29836,AssignmentExpression:face
f29837,VariableDeclarator:miter
f29838,FunctionExpression:shippingAddress
f29839,MemberExpression:tabIndex
f29840,ArrayExpression:gamepaddisconnected
f29841,IfStatement:setImmediate
f29842,MemberExpression:lineNumber
f29843,SwitchCase:bluetooth
f29844,Identifier:innerHTML
f29845,ArrayExpression:amplitude
f29846,ReturnStatement:speak
f29847,FunctionExpression:updateDisplay
f29848,ReturnStatement:playing
f29849,SwitchCase:setTimeout
f29850,AssignmentExpression:forms
f29851,ArrayExpression:paint
f29852,BinaryExpression:pickup
f29853,Property:getRandomValues
f29854,VariableDeclarator:isChar
f29855,MemberExpression:transitionstart
f29856,CallExpression:stencilMask
f29857,BinaryExpression:removeAttribute
f29858,Identifier:SVGSymbolElement
f29859,ArrayExpression:detachEvent
f29860,UnaryExpression:formAction
f29861,Literal:rotationRate
f29862,IfStatement:key
f29863,ArrayExpression:RTCDtlsTransport
f29864,VariableDeclarator:nodes
f29865,FunctionExpression:reports
f29866,SequenceExpression:first
f29867,SwitchCase:expires
f29868,CallExpression:clientHeight
f29869,CallExpression:DOMAttrModified
f29870,Identifier:appendWindowEnd
f29871,VariableDeclarator:createContextualFragment
f29872,VariableDeclarator:replaceItem
f29873,FunctionDeclaration:ready
f29874,ArrayExpression:normal
f29875,CallExpression:body
f29876,ExpressionStatement:details
f29877,MemberExpression:History
f29878,CallExpression:scoped
f29879,BinaryExpression:HTMLMenuItemElement
f29880,UnaryExpression:pad
f29881,Literal:load
f29882,Literal:TYPE_RESERVED
f29883,ArrayExpression:hashchange
f29884,BinaryExpression:READ_ONLY
f29885,SwitchStatement:role
f29886,Identifier:evaluate
f29887,Property:getQueryObject
f29888,BinaryExpression:task
f29889,MemberExpression:getVertexAttribOffset
f29890,MemberExpression:timeline
f29891,FunctionDeclaration:fillStyle
f29892,Identifier:requestStorageAccess
f29893,ReturnStatement:alert
f29894,Property:connections
f29895,MemberExpression:timeout
f29896,AssignmentExpression:attr
f29897,MemberExpression:blitFramebuffer
f29898,Identifier:permission
f29899,UnaryExpression:resultType
f29900,MemberExpression:connectionList
f29901,FunctionDeclaration:empty
f29902,Identifier:setMatrixValue
f29903,CallExpression:HTMLCollection
f29904,Property:MAX
f29905,VariableDeclarator:changedTouches
f29906,ReturnStatement:scrollHeight
f29907,AssignmentPattern:loading
f29908,MemberExpression:brightness
f29909,MemberExpression:levelchange
f29910,MemberExpression:setAttributeNode
f29911,Property:cancel
f29912,UnaryExpression:Headers
f29913,Property:deviceId
f29914,CallExpression:NetworkError
f29915,ArrayExpression:INDEX_SIZE_ERR
f29916,SwitchCase:transcript
f29917,BinaryExpression:nomatch
f29918,Literal:mozItemCount
f29919,CallExpression:timeline
f29920,ConditionalExpression:step
f29921,CallExpression:onblur
f29922,ArrayExpression:onunload
f29923,ArrayExpression:History
f29924,Property:vrdisplaypresentchange
f29925,BinaryExpression:viewportElement
f29926,MethodDefinition:seed
f29927,NewExpression:mediaElement
f29928,Identifier:show
f29929,MemberExpression:listener
f29930,IfStatement:deviceId
f29931,Identifier:QUOTA_ERR
f29932,Literal:RTCPeerConnection
f29933,SequenceExpression:events
f29934,AssignmentExpression:locks
f29935,UnaryExpression:defaultView
f29936,Property:ontrack
f29937,ArrayExpression:setLocalDescription
f29938,ArrayExpression:INVALID_CHARACTER_ERR
f29939,ArrayExpression:bufferedAmount
f29940,ArrayExpression:decoding
f29941,Identifier:PushRegistration
f29942,FunctionDeclaration:publicId
f29943,NewExpression:point
f29944,Property:fallback
f29945,NewExpression:dataavailable
f29946,AssignmentExpression:keyup
f29947,FunctionDeclaration:readAsDataURL
f29948,VariableDeclarator:click
f29949,CallExpression:specified
f29950,MemberExpression:documentURI
f29951,Identifier:defaultChecked
f29952,ArrayExpression:PC
f29953,Property:unique
f29954,FunctionExpression:selectionEnd
f29955,ReturnStatement:for
f29956,Literal:removeAttribute
f29957,FunctionExpression:portNumber
f29958,BinaryExpression:reply
f29959,MemberExpression:deleteTFoot
f29960,FunctionDeclaration:timestamp
f29961,NewExpression:uri
f29962,AssignmentExpression:pattern
f29963,CallExpression:cloneRange
f29964,BinaryExpression:bgcolor
f29965,Identifier:threshold
f29966,FunctionExpression:element
f29967,LogicalExpression:scrollLeft
f29968,MemberExpression:reject
f29969,Literal:setFieldOfView
f29970,AssignmentExpression:cors
f29971,Property:isTransformFeedback
f29972,FunctionExpression:platform
f29973,MemberExpression:webkitGetUserMedia
f29974,Literal:onafterscriptexecute
f29975,Literal:base
f29976,IfStatement:cancel
f29977,IfStatement:warn
f29978,LogicalExpression:notify
f29979,VariableDeclarator:propertyIsEnumerable
f29980,Identifier:badInput
f29981,Identifier:BluetoothDevice
f29982,CallExpression:dropzone
f29983,AssignmentExpression:audioTracks
f29984,Literal:username
f29985,ArrayExpression:animationend
f29986,ArrayExpression:string
f29987,MemberExpression:pan
f29988,VariableDeclarator:oninput
f29989,Identifier:previousSibling
f29990,ReturnStatement:total
f29991,Property:deleteShader
f29992,BinaryExpression:upperBound
f29993,ReturnStatement:delay
f29994,FunctionExpression:collapsed
f29995,Identifier:Body
f29996,Literal:mozNotification
f29997,Literal:getComputedTextLength
f29998,ConditionalExpression:Report
f29999,CallExpression:MediaController
f30000,VariableDeclarator:TreeWalker
f30001,BinaryExpression:transitionstart
f30002,FunctionExpression:ended
f30003,ArrayExpression:bottom
f30004,MemberExpression:regionAnchorX
f30005,Property:process
f30006,AssignmentExpression:pickup
f30007,ArrayExpression:Blob
f30008,Property:deleteFramebuffer
f30009,IfStatement:fatal
f30010,UnaryExpression:firstElementChild
f30011,Property:m11
f30012,Identifier:transition
f30013,SwitchCase:payments
f30014,Literal:queryCommandValue
f30015,ArrayExpression:playbackTime
f30016,MemberExpression:timing
f30017,MemberExpression:screenTop
f30018,AssignmentExpression:interval
f30019,Property:CustomElementRegistry
f30020,ConditionalExpression:exitFullscreen
f30021,Literal:SECURITY_ERR
f30022,LogicalExpression:currentStyle
f30023,CallExpression:mediaStream
f30024,CallExpression:PerformanceMark
f30025,Property:setUserData
f30026,BinaryExpression:playing
f30027,VariableDeclarator:chunks
f30028,CallExpression:getCurrentPosition
f30029,ConditionalExpression:sum
f30030,AssignmentExpression:Promise
f30031,ReturnStatement:blob
f30032,BinaryExpression:transformFeedbackVaryings
f30033,SwitchCase:salt
f30034,ReturnStatement:arguments
f30035,Property:keypress
f30036,ArrayExpression:typedef
f30037,UnaryExpression:entryType
f30038,MemberExpression:createVertexArrayOES
f30039,Identifier:readystatechange
f30040,Property:request
f30041,BinaryExpression:icon
f30042,BinaryExpression:noValidate
f30043,ReturnStatement:heading
f30044,Literal:numberOfItems
f30045,MemberExpression:collapseToEnd
f30046,FunctionDeclaration:bufferSize
f30047,LogicalExpression:requestStart
f30048,AssignmentExpression:Location
f30049,ReturnStatement:hidden
f30050,ConditionalExpression:postMessage
f30051,MemberExpression:federated
f30052,Property:longDesc
f30053,Property:mediaStreamTrack
f30054,Property:FRAGMENT_SHADER_DERIVATIVE_HINT
f30055,MethodDefinition:className
f30056,FunctionExpression:formData
f30057,NewExpression:UIEvent
f30058,MemberExpression:itemType
f30059,LogicalExpression:seeked
f30060,TemplateElement:span
f30061,LogicalExpression:undefined
f30062,UnaryExpression:vendorID
f30063,SwitchCase:relatedTarget
f30064,NewExpression:prototype
f30065,BinaryExpression:downlinkMax
f30066,Identifier:pause
f30067,Property:candidateType
f30068,VariableDeclarator:xor
f30069,IfStatement:mousemove
f30070,Identifier:toBlob
f30071,Literal:images
f30072,IfStatement:Touch
f30073,Identifier:baseFrequency
f30074,VariableDeclarator:crypto
f30075,ReturnStatement:locale
f30076,AssignmentExpression:lower
f30077,UpdateExpression:files
f30078,SwitchCase:key
f30079,AssignmentExpression:DocumentFragment
f30080,Literal:parentElement
f30081,ArrayExpression:pull
f30082,Property:mouseout
f30083,BinaryExpression:clearTimeout
f30084,MethodDefinition:status
f30085,SequenceExpression:Screen
f30086,Property:canShare
f30087,NewExpression:overflow
f30088,SwitchCase:ELEMENT_NODE
f30089,ArrayExpression:dst
f30090,Property:surfaceScale
f30091,NewExpression:channel
f30092,Literal:GamepadEvent
f30093,FunctionExpression:indexedDB
f30094,AssignmentExpression:files
f30095,ReturnStatement:disabled
f30096,ArrayExpression:responseURL
f30097,Identifier:getName
f30098,Literal:bias
f30099,Identifier:beginTransformFeedback
f30100,BinaryExpression:clientX
f30101,BinaryExpression:upgrade
f30102,Identifier:oauth
f30103,BinaryExpression:productId
f30104,Literal:unionpay
f30105,MemberExpression:serviceWorker
f30106,MemberExpression:vertexAttrib1fv
f30107,CallExpression:rangeMin
f30108,AssignmentExpression:translate
f30109,FunctionExpression:mediaSource
f30110,Literal:up
f30111,MemberExpression:maxTouchPoints
f30112,AssignmentExpression:cancelBubble
f30113,FunctionExpression:rightBounds
f30114,ArrayExpression:MediaRecorder
f30115,Property:setStartBefore
f30116,Identifier:QUOTA_EXCEEDED_ERR
f30117,AssignmentExpression:paste
f30118,Property:Integer
f30119,BinaryExpression:transaction
f30120,MemberExpression:bindBufferRange
f30121,AssignmentExpression:exception
f30122,LogicalExpression:Keyboard
f30123,ArrayExpression:tel
f30124,Literal:webkitImageSmoothingEnabled
f30125,Identifier:canplaythrough
f30126,ArrayExpression:videoWidth
f30127,Literal:DataCloneError
f30128,Identifier:DOMCharacterDataModified
f30129,ReturnStatement:textTracks
f30130,BinaryExpression:setMediaKeys
f30131,AssignmentExpression:click
f30132,Literal:SVGNumberList
f30133,ArrayExpression:oscpu
f30134,Identifier:transitionrun
f30135,ConditionalExpression:toolbar
f30136,NewExpression:contains
f30137,ForInStatement:attributes
f30138,CallExpression:zoom
f30139,FunctionExpression:Message
f30140,AssignmentExpression:eventPhase
f30141,LogicalExpression:exponent
f30142,AssignmentExpression:elements
f30143,VariableDeclarator:color
f30144,Property:HTMLTrackElement
f30145,Identifier:handleIntersect
f30146,ReturnStatement:Selection
f30147,Property:touched
f30148,ConditionalExpression:warn
f30149,SwitchCase:AbortError
f30150,MethodDefinition:addTrack
f30151,Literal:HTMLSelectElement
f30152,TemplateLiteral:list
f30153,ReturnStatement:square
f30154,BinaryExpression:WebGLTexture
f30155,ConditionalExpression:answer
f30156,Literal:keys
f30157,FunctionExpression:sync
f30158,AssignmentExpression:restore
f30159,MemberExpression:vspace
f30160,LogicalExpression:serviceWorkerRegistration
f30161,ReturnStatement:contains
f30162,ArrayExpression:rotationRate
f30163,Literal:locale
f30164,UnaryExpression:tracker
f30165,CallExpression:radiusY
f30166,SwitchStatement:which
f30167,Identifier:docCookies
f30168,BinaryExpression:touched
f30169,LogicalExpression:regions
f30170,NewExpression:nextNode
f30171,MemberExpression:intl
f30172,NewExpression:req
f30173,ForInStatement:root
f30174,ForStatement:dir
f30175,BinaryExpression:miterLimit
f30176,BinaryExpression:context
f30177,SwitchCase:Netscape
f30178,TemplateElement:rem
f30179,Property:step
f30180,LogicalExpression:clearInterval
f30181,Identifier:maxLayers
f30182,ArrowFunctionExpression:file
f30183,Property:pageshow
f30184,LogicalExpression:name
f30185,AssignmentExpression:useCapture
f30186,ForInStatement:response
f30187,AssignmentExpression:offer
f30188,FunctionExpression:escape
f30189,MemberExpression:IDBOpenDBRequest
f30190,VariableDeclarator:selectionStart
f30191,Property:cellspacing
f30192,AssignmentExpression:insertRule
f30193,LogicalExpression:accesskey
f30194,MemberExpression:userHandle
f30195,UnaryExpression:experimental
f30196,ConditionalExpression:Response
f30197,Literal:stroke
f30198,AssignmentExpression:credentials
f30199,SwitchCase:this
f30200,NewExpression:statusMessage
f30201,ForInStatement:self
f30202,ArrayExpression:HTMLUListElement
f30203,Literal:fec
f30204,MemberExpression:onbeforeunload
f30205,Property:MessagePort
f30206,Property:composedPath
f30207,LabeledStatement:format
f30208,Literal:ttt
f30209,MemberExpression:readonly
f30210,CallExpression:VideoTrackList
f30211,CallExpression:suffixes
f30212,Identifier:styleSheet
f30213,Property:uniform4uiv
f30214,VariableDeclarator:reply
f30215,BinaryExpression:dump
f30216,MemberExpression:setPosition
f30217,ReturnStatement:back
f30218,ArrayExpression:getReader
f30219,VariableDeclarator:input
f30220,ArrayExpression:availLeft
f30221,FunctionDeclaration:handle
f30222,AssignmentExpression:rowspan
f30223,ConditionalExpression:controls
f30224,CallExpression:canplaythrough
f30225,VariableDeclarator:HIERARCHY_REQUEST_ERR
f30226,ArrayExpression:mozFullScreenElement
f30227,CallExpression:scissor
f30228,CallExpression:updateDetails
f30229,MethodDefinition:identifier
f30230,Literal:pathSegList
f30231,Property:createShader
f30232,FunctionDeclaration:readValue
f30233,MemberExpression:getRenderbufferParameter
f30234,ArrayExpression:mediaGroup
f30235,CallExpression:valueAsDate
f30236,CallExpression:skipWaiting
f30237,MemberExpression:save
f30238,SwitchCase:expiration
f30239,CallExpression:requiredExtensions
f30240,SequenceExpression:click
f30241,Identifier:altitude
f30242,Literal:aborted
f30243,Literal:fonts
f30244,MemberExpression:activated
f30245,FunctionDeclaration:fx
f30246,Property:transmission
f30247,Identifier:matchAll
f30248,ConditionalExpression:lines
f30249,SwitchCase:transaction
f30250,ArrayExpression:attributeOldValue
f30251,IfStatement:flags
f30252,Property:ErrorEvent
f30253,Identifier:OES_texture_float
f30254,Literal:pad
f30255,ClassBody:method
f30256,VariableDeclarator:inputType
f30257,Literal:showModalDialog
f30258,LogicalExpression:enqueue
f30259,Identifier:dtx
f30260,AssignmentExpression:getTotalLength
f30261,Literal:BeforeUnloadEvent
f30262,Literal:gamma
f30263,CallExpression:setParameter
f30264,NewExpression:TIMEOUT
f30265,UnaryExpression:External
f30266,Identifier:domLoading
f30267,Property:SVGTSpanElement
f30268,FunctionDeclaration:points
f30269,Literal:eventHandler
f30270,FunctionExpression:constraint
f30271,IfStatement:deleteData
f30272,ReturnStatement:self
f30273,UpdateExpression:scripts
f30274,FunctionDeclaration:time
f30275,SwitchCase:FormData
f30276,UnaryExpression:opener
f30277,ArrayExpression:pageY
f30278,AssignmentExpression:removeListener
f30279,CallExpression:subtle
f30280,UnaryExpression:hint
f30281,FunctionExpression:duration
f30282,IfStatement:data
f30283,SwitchCase:type
f30284,MemberExpression:anticlockwise
f30285,ConditionalExpression:pulse
f30286,ArrayExpression:skewX
f30287,BinaryExpression:ms
f30288,MemberExpression:contentType
f30289,Literal:mozSlice
f30290,ArrayExpression:emma
f30291,UnaryExpression:upload
f30292,CallExpression:getRangeAt
f30293,SwitchCase:mir
f30294,FunctionDeclaration:ipAddress
f30295,Identifier:navigate
f30296,FunctionDeclaration:register
f30297,Identifier:oninactive
f30298,LabeledStatement:isSupported
f30299,VariableDeclarator:loadEventEnd
f30300,Literal:getResponseHeader
f30301,CallExpression:QUOTA_EXCEEDED_ERROR
f30302,ArrayExpression:unwrapKey
f30303,Literal:createBuffer
f30304,BinaryExpression:onpaste
f30305,Property:sampleSize
f30306,AssignmentExpression:dpi
f30307,FunctionExpression:TypedArray
f30308,ReturnStatement:contentWindow
f30309,ArrayExpression:product
f30310,LogicalExpression:resize
f30311,BinaryExpression:onclick
f30312,Literal:bindBufferBase
f30313,AssignmentPattern:reason
f30314,Identifier:AudioDestinationNode
f30315,FunctionExpression:removetrack
f30316,FunctionExpression:showNotification
f30317,Identifier:fragmentShader
f30318,SwitchCase:slice
f30319,Identifier:supportedRegions
f30320,VariableDeclarator:offsetNode
f30321,SequenceExpression:Counter
f30322,ReturnStatement:scrolling
f30323,MemberExpression:CanvasPattern
f30324,CallExpression:itemValue
f30325,NewExpression:controls
f30326,Identifier:illuminance
f30327,MemberExpression:fullscreen
f30328,ArrayExpression:Location
f30329,VariableDeclarator:absolute
f30330,BinaryExpression:splice
f30331,CallExpression:tls
f30332,LogicalExpression:Option
f30333,Property:aLink
f30334,TemplateElement:name
f30335,FunctionExpression:grad
f30336,Identifier:frames
f30337,AssignmentExpression:element
f30338,SequenceExpression:mouseenter
f30339,UpdateExpression:cardNumber
f30340,AssignmentExpression:boundingClientRect
f30341,FunctionDeclaration:root
f30342,VariableDeclarator:continuous
f30343,MethodDefinition:append
f30344,LogicalExpression:className
f30345,Property:clearMark
f30346,BinaryExpression:DOMParser
f30347,Literal:address
f30348,IfStatement:back
f30349,LogicalExpression:userChoice
f30350,UnaryExpression:VideoStreamTrack
f30351,AssignmentExpression:valueOf
f30352,FunctionDeclaration:threshold
f30353,BinaryExpression:StyleSheet
f30354,IfStatement:updatePosition
f30355,ForInStatement:level
f30356,ArrayExpression:getContext
f30357,Property:VideoTrack
f30358,LogicalExpression:srcset
f30359,Literal:dblclick
f30360,Property:propertyName
f30361,VariableDeclarator:seekable
f30362,Identifier:getQueryParameter
f30363,ConditionalExpression:near
f30364,SwitchCase:onreadystatechange
f30365,UnaryExpression:lineWidth
f30366,VariableDeclarator:m31
f30367,FunctionExpression:m34
f30368,BinaryExpression:MSGesture
f30369,ConditionalExpression:high
f30370,SwitchCase:wheel
f30371,Property:onspeechstart
f30372,BinaryExpression:volumechange
f30373,AssignmentExpression:rotate
f30374,IfStatement:minimize
f30375,ArrayExpression:getKey
f30376,LogicalExpression:useCapture
f30377,NewExpression:WebAuth
f30378,Property:CSS
f30379,VariableDeclarator:inputForm
f30380,FunctionExpression:unsigned
f30381,BinaryExpression:keyCode
f30382,SwitchStatement:viewport
f30383,Property:response
f30384,FunctionDeclaration:registerElement
f30385,ArrayExpression:appName
f30386,AssignmentExpression:lastChild
f30387,Property:fonts
f30388,FunctionExpression:put
f30389,ReturnStatement:host
f30390,ArrayExpression:vertexAttribPointer
f30391,BinaryExpression:formTarget
f30392,BinaryExpression:local
f30393,Property:atob
f30394,ArrowFunctionExpression:char
f30395,FunctionExpression:include
f30396,MemberExpression:RGBA32F
f30397,Identifier:pranswer
f30398,MemberExpression:selectorText
f30399,SwitchCase:remote
f30400,ConditionalExpression:insertAdjacentElement
f30401,TemplateLiteral:query
f30402,IfStatement:encrypted
f30403,SwitchCase:xor
f30404,ArrowFunctionExpression:direction
f30405,Identifier:Bluetooth
f30406,CallExpression:NotSupportedError
f30407,SwitchCase:colorMask
f30408,AssignmentExpression:Function
f30409,FunctionDeclaration:setItem
f30410,CallExpression:started
f30411,LogicalExpression:dom
f30412,Property:snapshotItem
f30413,MemberExpression:createIndex
f30414,BinaryExpression:privateKey
f30415,ConditionalExpression:unsubscribe
f30416,MemberExpression:iceTransport
f30417,MemberExpression:unpauseAnimations
f30418,CallExpression:onhashchange
f30419,NewExpression:terminate
f30420,CallExpression:deviceId
f30421,SwitchCase:replaceState
f30422,BinaryExpression:devicechange
f30423,AssignmentExpression:new
f30424,UnaryExpression:activated
f30425,CallExpression:PromiseResolver
f30426,ConditionalExpression:Uint8ClampedArray
f30427,Identifier:Policy
f30428,ArrayExpression:frameRate
f30429,NewExpression:round
f30430,BinaryExpression:speak
f30431,VariableDeclarator:grad
f30432,Property:SVGRect
f30433,Literal:onended
f30434,Identifier:setSelectionRange
f30435,ConditionalExpression:invalid
f30436,Literal:openKeyCursor
f30437,ArrayExpression:EXT_color_buffer_half_float
f30438,ArrowFunctionExpression:null
f30439,ForStatement:order
f30440,VariableDeclarator:hidden
f30441,FunctionDeclaration:checkbox
f30442,BinaryExpression:onbeforeinstallprompt
f30443,ReturnStatement:Screen
f30444,Literal:highshelf
f30445,Identifier:TimeRanges
f30446,ArrayExpression:process
f30447,ExpressionStatement:delete
f30448,Literal:serviceWorker
f30449,Literal:selectedIndex
f30450,FunctionExpression:touchend
f30451,MethodDefinition:cancelable
f30452,FunctionDeclaration:moveTo
f30453,SequenceExpression:method
f30454,MemberExpression:shippingoptionchange
f30455,BinaryExpression:SVGSVGElement
f30456,ArrayExpression:addressLine
f30457,FunctionDeclaration:ii
f30458,Property:seed
f30459,ConditionalExpression:trace
f30460,MemberExpression:endContainer
f30461,ArrayExpression:stopped
f30462,LogicalExpression:badge
f30463,VariableDeclarator:truncate
f30464,Property:getModifierState
f30465,ReturnStatement:head
f30466,ConditionalExpression:out
f30467,FunctionExpression:valueAsString
f30468,CallExpression:placeholder
f30469,Identifier:getFeature
f30470,UnaryExpression:trackid
f30471,IfStatement:types
f30472,ConditionalExpression:setStartBefore
f30473,MemberExpression:iterations
f30474,UnaryExpression:maxLength
f30475,BinaryExpression:Attr
f30476,FunctionExpression:method
f30477,Property:selObj
f30478,ReturnStatement:write
f30479,LogicalExpression:mimeType
f30480,VariableDeclarator:postMessage
f30481,UnaryExpression:gap
f30482,AssignmentExpression:status
f30483,BinaryExpression:hostname
f30484,Literal:CustomElementRegistry
f30485,VariableDeclarator:ArrayBuffer
f30486,Literal:MediaList
f30487,UnaryExpression:ClipboardEvent
f30488,FunctionExpression:background
f30489,Identifier:terminate
f30490,Identifier:initGestureEvent
f30491,Literal:pulse
f30492,IfStatement:nodeValue
f30493,NewExpression:animation
f30494,FunctionDeclaration:csp
f30495,Property:KeyboardEvent
f30496,ArrayExpression:db
f30497,VariableDeclarator:object
f30498,Identifier:status
f30499,AssignmentExpression:isBuffer
f30500,BinaryExpression:requestId
f30501,BinaryExpression:WebSocket
f30502,UnaryExpression:File
f30503,FunctionDeclaration:kernelMatrix
f30504,SequenceExpression:urls
f30505,ArrayExpression:srcdoc
f30506,UnaryExpression:onprogress
f30507,VariableDeclarator:reduction
f30508,LogicalExpression:specified
f30509,ConditionalExpression:Index
f30510,SequenceExpression:String
f30511,Identifier:getNamedItemNS
f30512,BinaryExpression:characteristic
f30513,SequenceExpression:withCredentials
f30514,ForStatement:td
f30515,VariableDeclarator:EMS
f30516,Literal:fetchStart
f30517,AssignmentExpression:deleteBuffer
f30518,MemberExpression:left
f30519,MemberExpression:measureText
f30520,AssignmentExpression:home
f30521,MemberExpression:unloadEventStart
f30522,Identifier:initiatorType
f30523,MemberExpression:mozMeasureText
f30524,CallExpression:sdpMLineIndex
f30525,BinaryExpression:CSS
f30526,Property:match
f30527,Identifier:CSSMatrix
f30528,Identifier:EntityReference
f30529,Literal:mozGetUserMedia
f30530,VariableDeclarator:end
f30531,Property:proximity
f30532,Identifier:loaded
f30533,SwitchStatement:propertyName
f30534,Property:removeParameter
f30535,NewExpression:sync
f30536,Identifier:MutationRecord
f30537,SwitchCase:match
f30538,CallExpression:isTrusted
f30539,IfStatement:isConnected
f30540,Identifier:changeType
f30541,WithStatement:window
f30542,FunctionExpression:xmlhttprequest
f30543,MethodDefinition:containerId
f30544,UnaryExpression:home
f30545,CallExpression:TypedArray
f30546,AssignmentExpression:bytesReceived
f30547,MemberExpression:ANGLE
f30548,Literal:duplicate
f30549,Literal:OES_texture_half_float
f30550,VariableDeclarator:createImageData
f30551,Identifier:ty
f30552,CallExpression:hreflang
f30553,ForInStatement:tabs
f30554,Identifier:TextTrackCueList
f30555,VariableDeclarator:MEDIA_ERR_NETWORK
f30556,VariableDeclarator:nonzero
f30557,ConditionalExpression:Rect
f30558,Identifier:createDocumentType
f30559,Property:readOnly
f30560,BinaryExpression:onreadystatechange
f30561,CallExpression:onreadystatechange
f30562,NewExpression:classList
f30563,MemberExpression:arithmetic
f30564,ReturnStatement:ping
f30565,Literal:any
f30566,Property:insertRule
f30567,VariableDeclarator:unresponsive
f30568,ArrayExpression:input
f30569,AssignmentExpression:start
f30570,MemberExpression:getReader
f30571,VariableDeclarator:userChoice
f30572,BinaryExpression:indeterminate
f30573,MethodDefinition:track
f30574,FunctionDeclaration:fr
f30575,ConditionalExpression:country
f30576,MemberExpression:dirxml
f30577,LogicalExpression:as
f30578,VariableDeclarator:getAllResponseHeaders
f30579,Literal:wmin
f30580,Literal:unregister
f30581,VariableDeclarator:hasOrientation
f30582,Property:utils
f30583,Property:slot
f30584,Identifier:updatefound
f30585,AssignmentExpression:ancestorOrigins
f30586,MemberExpression:ResizeObserverEntry
f30587,AssignmentExpression:FormData
f30588,ArrayExpression:isRemote
f30589,AssignmentExpression:IntersectionObserver
f30590,Identifier:urls
f30591,Identifier:SVGPathSegCurvetoQuadraticAbs
f30592,IfStatement:left
f30593,VariableDeclarator:textContent
f30594,Literal:updateDisplay
f30595,SwitchStatement:autoplay
f30596,UnaryExpression:charCode
f30597,CallExpression:properties
f30598,NewExpression:pointercancel
f30599,NewExpression:srcset
f30600,AssignmentExpression:include
f30601,UpdateExpression:db
f30602,Literal:grad
f30603,IfStatement:ready
f30604,Literal:doNotTrack
f30605,CallExpression:axes
f30606,ConditionalExpression:isContentEditable
f30607,MemberExpression:addIceCandidate
f30608,BinaryExpression:scrollLeft
f30609,Literal:Coordinates
f30610,ArrayExpression:length
f30611,ConditionalExpression:arity
f30612,IfStatement:uniform
f30613,BinaryExpression:parentElement
f30614,AssignmentExpression:currentStyle
f30615,BinaryExpression:isIntersecting
f30616,CallExpression:HTMLPictureElement
f30617,CallExpression:setMiterLimit
f30618,AssignmentExpression:quota
f30619,NewExpression:storeName
f30620,Identifier:visualViewport
f30621,Literal:ConstraintError
f30622,VariableDeclarator:behavior
f30623,MemberExpression:defaultWriter
f30624,MethodDefinition:parse
f30625,Property:getDistributedNodes
f30626,FunctionDeclaration:version
f30627,MemberExpression:__noSuchMethod__
f30628,Property:attr
f30629,SequenceExpression:camera
f30630,FunctionDeclaration:srcElement
f30631,NewExpression:Selection
f30632,SequenceExpression:valueOf
f30633,MemberExpression:R16F
f30634,MemberExpression:CONNECTING
f30635,UnaryExpression:transcript
f30636,Identifier:receiverId
f30637,IfStatement:strokeStyle
f30638,ConditionalExpression:pressed
f30639,Identifier:twist
f30640,VariableDeclarator:cssRules
f30641,Identifier:labels
f30642,CallExpression:htmlFor
f30643,Property:docCookies
f30644,NewExpression:index
f30645,FunctionExpression:pull
f30646,SwitchCase:unknown
f30647,Property:sizeX
f30648,AssignmentExpression:profile
f30649,AssignmentExpression:methodName
f30650,FunctionDeclaration:reload
f30651,MemberExpression:lineCap
f30652,ReturnStatement:drop
f30653,VariableDeclarator:rp
f30654,ArrayExpression:minValue
f30655,CallExpression:OES_texture_float
f30656,FunctionExpression:receiverId
f30657,Property:SVGFEOffsetElement
f30658,ReturnStatement:unit
f30659,ArrayExpression:vendorSub
f30660,ConditionalExpression:scope
f30661,FunctionExpression:toString
f30662,Identifier:transitionName
f30663,UpdateExpression:file
f30664,Identifier:expiryMonth
f30665,ReturnStatement:webkitFullscreenElement
f30666,AssignmentExpression:TIMEOUT
f30667,Property:SVGFEComponentTransferElement
f30668,UnaryExpression:registrations
f30669,Property:boolean
f30670,CallExpression:max
f30671,Property:SVGCursorElement
f30672,UnaryExpression:selectorText
f30673,FunctionDeclaration:newValue
f30674,SwitchCase:mapping
f30675,ArrayExpression:m41
f30676,ArrayExpression:strokeRect
f30677,BinaryExpression:LOADING
f30678,Property:publicID
f30679,Literal:controls
f30680,BinaryExpression:effectiveType
f30681,Property:setPrototypeOf
f30682,FunctionExpression:getStartTime
f30683,FunctionExpression:remove
f30684,Identifier:TaskAttributionTiming
f30685,ReturnStatement:ethernet
f30686,CallExpression:aLink
f30687,CallExpression:TypeError
f30688,ArrayExpression:action
f30689,ForInStatement:body
f30690,Property:File
f30691,Identifier:byteOffset
f30692,MemberExpression:dy
f30693,SwitchCase:CSS
f30694,Identifier:RadioNodeList
f30695,FunctionExpression:identifier
f30696,BinaryExpression:NotReadableError
f30697,ConditionalExpression:redirected
f30698,VariableDeclarator:brightness
f30699,NewExpression:hash
f30700,ArrayExpression:scriptURL
f30701,Property:framesEncoded
f30702,FunctionDeclaration:updateCommands
f30703,FunctionExpression:idName
f30704,NewExpression:content
f30705,Property:SVGFESpotLightElement
f30706,Identifier:DOCUMENT_NODE
f30707,Property:true
f30708,Identifier:from
f30709,Property:sort
f30710,MemberExpression:canvasDraw
f30711,VariableDeclarator:add
f30712,FunctionExpression:crossorigin
f30713,Property:check
f30714,Identifier:mozInnerScreenY
f30715,LogicalExpression:buttons
f30716,ConditionalExpression:screenX
f30717,AssignmentExpression:requestStart
f30718,FunctionExpression:http
f30719,Property:portNumber
f30720,BinaryExpression:shadowBlur
f30721,Literal:multipart
f30722,ArrayExpression:updateStyle
f30723,MemberExpression:allowedFeatures
f30724,Property:high
f30725,SwitchStatement:link
f30726,Property:MAX_DRAW_BUFFERS_WEBGL
f30727,Identifier:domConfig
f30728,CallExpression:timestamp
f30729,Property:SVGVKernElement
f30730,CallExpression:III
f30731,UnaryExpression:mouseup
f30732,ForStatement:listener
f30733,ArrayExpression:onbeforeprint
f30734,SwitchCase:ic
f30735,SequenceExpression:disabled
f30736,ArrayExpression:decode
f30737,Identifier:CSSTranslate
f30738,Property:region
f30739,CallExpression:cookieEnabled
f30740,SequenceExpression:login
f30741,IfStatement:unwatch
f30742,SwitchCase:up
f30743,NewExpression:pointermove
f30744,ConditionalExpression:currentTime
f30745,ArrayExpression:namedItem
f30746,Literal:installed
f30747,SequenceExpression:viewport
f30748,Identifier:reply
f30749,AssignmentExpression:transition
f30750,FunctionDeclaration:lengthComputable
f30751,Literal:uniform4fv
f30752,Property:Int16Array
f30753,MemberExpression:onlevelchange
f30754,CallExpression:EXT_shader_texture_lod
f30755,Property:videoTracks
f30756,Literal:locks
f30757,MemberExpression:setAttribute
f30758,Literal:wifi
f30759,Literal:webkitConvertPointFromPageToNode
f30760,AssignmentExpression:linear
f30761,CallExpression:timelines
f30762,Literal:useCapture
f30763,FunctionExpression:bufferSize
f30764,IfStatement:addElement
f30765,VariableDeclarator:rtt
f30766,Literal:videoConfiguration
f30767,AssignmentExpression:getMetadata
f30768,Identifier:COMPRESSED_RGBA_ATC_INTERPOLATED_ALPHA_WEBGL
f30769,MemberExpression:inBandMetadataTrackDispatchType
f30770,FunctionDeclaration:forms
f30771,CallExpression:fgColor
f30772,BinaryExpression:selectedOptions
f30773,MemberExpression:IDBTransaction
f30774,Literal:uniformMatrix3fv
f30775,AssignmentExpression:codetype
f30776,Literal:oncomplete
f30777,CallExpression:MessageChannel
f30778,VariableDeclarator:CSSStyleDeclaration
f30779,Property:isSupported
f30780,FunctionDeclaration:row
f30781,ReturnStatement:connect
f30782,IfStatement:timing
f30783,FunctionExpression:getVideoTracks
f30784,BinaryExpression:progress
f30785,Property:codecPayloadType
f30786,Identifier:pointerBeforeReferenceNode
f30787,SwitchCase:deviceId
f30788,BinaryExpression:PX
f30789,NewExpression:encodedBodySize
f30790,UnaryExpression:transceiver
f30791,SequenceExpression:scrollWidth
f30792,Identifier:Coordinates
f30793,MemberExpression:instrumentKey
f30794,Identifier:isFile
f30795,FunctionExpression:words
f30796,SwitchCase:openDialog
f30797,Identifier:AudioListener
f30798,SwitchCase:timestamp
f30799,NewExpression:tagName
f30800,Identifier:storage
f30801,NewExpression:disabled
f30802,FunctionDeclaration:Element
f30803,Literal:imageCapture
f30804,UnaryExpression:MS
f30805,LogicalExpression:matchMedia
f30806,Property:x2
f30807,UnaryExpression:rootNode
f30808,ArrayExpression:getAttribute
f30809,Identifier:PerformanceObserver
f30810,ForInStatement:go
f30811,CallExpression:viewport
f30812,Identifier:availabilitychanged
f30813,BinaryExpression:onunload
f30814,FunctionDeclaration:canPlayType
f30815,FunctionDeclaration:result
f30816,ReturnStatement:dateTime
f30817,FunctionDeclaration:save
f30818,Identifier:appendMedium
f30819,Literal:aLink
f30820,Identifier:formmethod
f30821,Literal:bandpass
f30822,Literal:_UNKNOWN
f30823,Identifier:arrayBuffer
f30824,FunctionDeclaration:typeName
f30825,MethodDefinition:observer
f30826,CallExpression:federated
f30827,VariableDeclarator:nodeType
f30828,SequenceExpression:manual
f30829,UnaryExpression:isReload
f30830,Literal:SVGFEDiffuseLightingElement
f30831,CallExpression:download
f30832,Property:NETWORK_ERR
f30833,CallExpression:m11
f30834,Property:SVGAElement
f30835,CallExpression:deleteQuery
f30836,Property:artwork
f30837,VariableDeclarator:ignoreBOM
f30838,AssignmentExpression:encodings
f30839,Property:assert
f30840,AssignmentExpression:registration
f30841,BinaryExpression:mute
f30842,Literal:requestPermission
f30843,FunctionExpression:ranges
f30844,Identifier:spellcheck
f30845,Identifier:CSSStyleSheet
f30846,Literal:ProgressEvent
f30847,ArrayExpression:createTreeWalker
f30848,Literal:cssRules
f30849,MemberExpression:getReceivers
f30850,FunctionDeclaration:setUserData
f30851,Literal:lostpointercapture
f30852,VariableDeclarator:connect
f30853,Property:getTransformFeedbackVarying
f30854,UnaryExpression:pageY
f30855,MemberExpression:HTMLUnknownElement
f30856,UnaryExpression:offsetY
f30857,Identifier:hashchange
f30858,Literal:order
f30859,Identifier:tabIndex
f30860,NewExpression:track
f30861,MemberExpression:component
f30862,Literal:autocompleteerror
f30863,Property:releaseInterface
f30864,BinaryExpression:alert
f30865,UnaryExpression:postMessage
f30866,VariableDeclarator:ontimeout
f30867,CallExpression:domainLookupEnd
f30868,LogicalExpression:onload
f30869,Identifier:ondevicelight
f30870,IfStatement:lang
f30871,ConditionalExpression:groupId
f30872,ArrayExpression:referrerpolicy
f30873,Literal:SpeechRecognition
f30874,FunctionDeclaration:recipient
f30875,Identifier:scrollHeight
f30876,FunctionDeclaration:speed
f30877,Identifier:refresh
f30878,MemberExpression:createOscillator
f30879,FunctionExpression:replace
f30880,AssignmentExpression:enabled
f30881,VariableDeclarator:Image
f30882,AssignmentExpression:EventSource
f30883,MethodDefinition:offsetY
f30884,AssignmentExpression:shipping
f30885,FunctionExpression:abbr
f30886,Property:scrollingElement
f30887,VariableDeclarator:multiple
f30888,Literal:clients
f30889,AssignmentExpression:resume
f30890,BinaryExpression:MSFullscreenError
f30891,Literal:webdriver
f30892,Identifier:empty
f30893,FunctionExpression:x2
f30894,Identifier:targetElement
f30895,FunctionExpression:style
f30896,ArrayExpression:setVersion
f30897,Identifier:requestAutocomplete
f30898,IfStatement:expires
f30899,ArrayExpression:continuePrimaryKey
f30900,ArrayExpression:specularConstant
f30901,ReturnStatement:unitType
f30902,SwitchCase:RangeError
f30903,FunctionDeclaration:keydown
f30904,VariableDeclarator:blitFramebuffer
f30905,CallExpression:startRendering
f30906,FunctionDeclaration:defaultStatus
f30907,Property:detachShader
f30908,MemberExpression:rawId
f30909,Property:focusMode
f30910,Literal:beginPath
f30911,SequenceExpression:maxValue
f30912,FunctionExpression:rows
f30913,VariableDeclarator:async
f30914,NewExpression:fullscreenerror
f30915,UnaryExpression:absolute
f30916,IfStatement:device
f30917,BinaryExpression:dirxml
f30918,ForInStatement:city
f30919,UnaryExpression:table
f30920,FunctionExpression:nodeType
f30921,IfStatement:paused
f30922,ForInStatement:point
f30923,Literal:Transition
f30924,Identifier:turbulence
f30925,BinaryExpression:open
f30926,LogicalExpression:Media
f30927,ArrayExpression:PREV
f30928,VariableDeclarator:Promise
f30929,CatchClause:reason
f30930,UnaryExpression:duration
f30931,Literal:createQuery
f30932,LogicalExpression:newValue
f30933,ArrayExpression:MediaList
f30934,NewExpression:group
f30935,ArrayExpression:positionY
f30936,Identifier:tBodies
f30937,AssignmentExpression:charset
f30938,Property:after
f30939,UnaryExpression:RTCDTMFSender
f30940,NewExpression:behavior
f30941,BinaryExpression:HTMLEmbedElement
f30942,AssignmentExpression:adData
f30943,AssignmentExpression:SHOW_TEXT
f30944,Literal:framebufferRenderbuffer
f30945,AssignmentExpression:role
f30946,Literal:AbortError
f30947,MemberExpression:putImageData
f30948,FunctionDeclaration:network
f30949,Literal:getQueryParameter
f30950,FunctionDeclaration:service
f30951,ArrayExpression:dFdx
f30952,NewExpression:SVGPathSegLinetoAbs
f30953,CallExpression:done
f30954,UnaryExpression:caller
f30955,IfStatement:read
f30956,ReturnStatement:timestamp
f30957,Identifier:pushManager
f30958,SequenceExpression:abort
f30959,NewExpression:up
f30960,SequenceExpression:number
f30961,Property:m31
f30962,Identifier:label
f30963,BinaryExpression:createTouch
f30964,SwitchCase:onmouseout
f30965,LogicalExpression:developer
f30966,Property:streams
f30967,Identifier:SVGAnimateElement
f30968,BinaryExpression:scrollDelay
f30969,FunctionExpression:configuration
f30970,Property:MozMousePixelScroll
f30971,LogicalExpression:integer
f30972,Property:getBounds
f30973,ArrowFunctionExpression:input
f30974,LogicalExpression:scrollTop
f30975,Literal:pageY
f30976,FunctionExpression:state
f30977,ForInStatement:data
f30978,VariableDeclarator:AnimationEffect
f30979,ArrayExpression:transactionId
f30980,Property:getQueryParameter
f30981,SwitchCase:ancestorOrigins
f30982,Property:SVGPathSegLinetoHorizontalAbs
f30983,VariableDeclarator:openCursor
f30984,ForInStatement:strings
f30985,FunctionDeclaration:vertical
f30986,BinaryExpression:arraybuffer
f30987,FunctionDeclaration:toggle
f30988,Property:WebGLRenderbuffer
f30989,Literal:DOCUMENT_NODE
f30990,VariableDeclarator:productSub
f30991,Identifier:replaceItem
f30992,ForInStatement:variant
f30993,AssignmentExpression:altKey
f30994,Identifier:endElement
f30995,ArrayExpression:torch
f30996,ReturnStatement:constructor
f30997,Literal:forceRedraw
f30998,BinaryExpression:NodeFilter
f30999,LogicalExpression:x2
f31000,CallExpression:pointerlockchange
f31001,Identifier:HTMLAreaElement
f31002,VariableDeclarator:shippingOptions
f31003,IfStatement:GET
f31004,ReturnStatement:NotReadableError
f31005,BinaryExpression:idName
f31006,CallExpression:detachEvent
f31007,Identifier:activating
f31008,ArrayExpression:eventPhase
f31009,ArrayExpression:curve
f31010,WhileStatement:mode
f31011,CallExpression:arraybuffer
f31012,SequenceExpression:ctrl
f31013,Property:surroundContents
f31014,FunctionDeclaration:info
f31015,UnaryExpression:currency
f31016,UnaryExpression:region
f31017,BinaryExpression:stretch
f31018,UnaryExpression:containerName
f31019,MemberExpression:uniformMatrix4x2fv
f31020,SequenceExpression:File
f31021,ArrayExpression:URLUtils
f31022,SwitchCase:undefined
f31023,Identifier:initTransitionEvent
f31024,SequenceExpression:pname
f31025,CallExpression:scrolledToEnd
f31026,Identifier:onupgradeneeded
f31027,BinaryExpression:max
f31028,UnaryExpression:SVGGraphicsElement
f31029,AssignmentExpression:primaryKey
f31030,Property:pointercancel
f31031,CallExpression:HTMLCanvasElement
f31032,Property:percent
f31033,SwitchCase:requestStart
f31034,FunctionDeclaration:itemId
f31035,NewExpression:negotiationneeded
f31036,BinaryExpression:form
f31037,ArrayExpression:chapters
f31038,CallExpression:forEach
f31039,ArrayExpression:publicID
f31040,BinaryExpression:XMLHttpRequestUpload
f31041,IfStatement:speaking
f31042,Property:uniformMatrix2fv
f31043,ConditionalExpression:round
f31044,ArrayExpression:truncate
f31045,VariableDeclarator:HTMLElement
f31046,Property:xPos
f31047,CallExpression:ondisconnect
f31048,NewExpression:loadedmetadata
f31049,Property:ParentNode
f31050,VariableDeclarator:keyup
f31051,ReturnStatement:progress
f31052,FunctionDeclaration:options
f31053,MemberExpression:SyntaxError
f31054,IfStatement:itemId
f31055,Identifier:getStats
f31056,VariableDeclarator:drawBuffers
f31057,SwitchCase:promise
f31058,ReturnStatement:mark
f31059,CallExpression:hint
f31060,ConditionalExpression:Map
f31061,UnaryExpression:parent
f31062,Property:CSSStyleRule
f31063,VariableDeclarator:saturation
f31064,AssignmentExpression:WebSocket
f31065,MemberExpression:keyText
f31066,AssignmentPattern:width
f31067,MemberExpression:Uint8ClampedArray
f31068,Identifier:RelatedEvent
f31069,VariableDeclarator:point
f31070,MethodDefinition:setTimeout
f31071,BinaryExpression:scrollTopMax
f31072,Identifier:size
f31073,VariableDeclarator:fullscreenElement
f31074,MethodDefinition:max
f31075,MemberExpression:iconURL
f31076,FunctionExpression:CM
f31077,MemberExpression:uniformMatrix3x4fv
f31078,FunctionExpression:other
f31079,Property:keyPath
f31080,Identifier:worker
f31081,SwitchCase:exitFullscreen
f31082,UnaryExpression:selectionStart
f31083,ContinueStatement:out
f31084,SequenceExpression:m31
f31085,Property:HTMLCanvasElement
f31086,Identifier:clientX
f31087,Identifier:offsetHeight
f31088,UnaryExpression:change
f31089,BinaryExpression:for
f31090,Literal:NotSupported
f31091,Identifier:vrdisplayconnected
f31092,Identifier:expandEntityReferences
f31093,MemberExpression:billingAddress
f31094,CallExpression:dirxml
f31095,Property:formAction
f31096,LogicalExpression:both
f31097,VariableDeclarator:images
f31098,BreakStatement:root
f31099,MethodDefinition:animation
f31100,Identifier:HTMLDataListElement
f31101,Property:SVGPathSegLinetoRel
f31102,Literal:clearBufferiv
f31103,ArrowFunctionExpression:credential
f31104,NewExpression:domainLookupStart
f31105,Identifier:boundingClientRect
f31106,VariableDeclarator:vertexAttribPointer
f31107,Identifier:HTMLDivElement
f31108,VariableDeclarator:Boolean
f31109,Identifier:violatedDirective
f31110,Identifier:textTracks
f31111,BinaryExpression:evenodd
f31112,VariableDeclarator:addIceCandidate
f31113,ReturnStatement:darken
f31114,LogicalExpression:onmessage
f31115,AssignmentExpression:measureText
f31116,ConditionalExpression:audio
f31117,ArrayExpression:HTMLDataListElement
f31118,Property:requestFrame
f31119,UnaryExpression:privacy
f31120,AssignmentPattern:className
f31121,NewExpression:bottom
f31122,UnaryExpression:radius
f31123,FunctionExpression:nextSibling
f31124,CallExpression:priority
f31125,Identifier:createSVGPathSegMovetoRel
f31126,BinaryExpression:sendBeacon
f31127,ArrayExpression:EMS
f31128,UnaryExpression:responseType
f31129,ConditionalExpression:zoom
f31130,BinaryExpression:round
f31131,Property:mediaType
f31132,SequenceExpression:css
f31133,BinaryExpression:getDisplayMedia
f31134,FunctionDeclaration:NotFoundError
f31135,CallExpression:EXT_color_buffer_float
f31136,Identifier:sinkId
f31137,ArrayExpression:device
f31138,ArrayExpression:fragmentShader
f31139,LogicalExpression:provider
f31140,AssignmentExpression:inert
f31141,Literal:HTMLAreaElement
f31142,Identifier:product
f31143,ConditionalExpression:evenodd
f31144,ArrayExpression:createCaption
f31145,FunctionDeclaration:exception
f31146,SwitchCase:background
f31147,Property:sentences
f31148,BinaryExpression:urls
f31149,ArrayExpression:boundary
f31150,ForInStatement:provider
f31151,ArrayExpression:scheme
f31152,UpdateExpression:action
f31153,ReturnStatement:parentNode
f31154,Literal:expirationTime
f31155,ArrayExpression:getParent
f31156,Literal:DOMAttributeNameChanged
f31157,Literal:closeMessage
f31158,LogicalExpression:exact
f31159,BinaryExpression:radius
f31160,MemberExpression:activeCues
f31161,BinaryExpression:getGamepads
f31162,NewExpression:AudioTrackList
f31163,Property:XMLDocument
f31164,MemberExpression:paymentMethod
f31165,Literal:accessKey
f31166,Identifier:KeyframeEffect
f31167,Identifier:loseContext
f31168,IfStatement:digest
f31169,SwitchCase:provider
f31170,Property:addressLine
f31171,Identifier:SVGFEImageElement
f31172,NewExpression:system
f31173,NewExpression:mediaType
f31174,UpdateExpression:unloaded
f31175,Property:topOrigin
f31176,BreakStatement:rules
f31177,Identifier:SVGTextPositioningElement
f31178,BinaryExpression:removetrack
f31179,ReturnStatement:hh
f31180,Property:IDBCursorWithValue
f31181,CallExpression:Bluetooth
f31182,LogicalExpression:CM
f31183,MethodDefinition:getItem
f31184,Identifier:createObjectURL
f31185,Literal:initiatorType
f31186,SequenceExpression:store
f31187,UnaryExpression:camera
f31188,NewExpression:arguments
f31189,FunctionExpression:ownerDocument
f31190,BinaryExpression:SVGPathSeg
f31191,LogicalExpression:FLOAT
f31192,Identifier:createSVGPathSegCurvetoCubicAbs
f31193,VariableDeclarator:onevent
f31194,ArrayExpression:onerror
f31195,FunctionDeclaration:clipboard
f31196,VariableDeclarator:arraybuffer
f31197,Identifier:bevel
f31198,FunctionExpression:operator
f31199,Literal:inherit
f31200,Property:routeEvent
f31201,MemberExpression:codeBase
f31202,ArrayExpression:artwork
f31203,Literal:selectionEnd
f31204,Literal:setRangeText
f31205,ReturnStatement:m21
f31206,Property:createEntityReference
f31207,Identifier:domContentLoadedEventEnd
f31208,WhileStatement:node
f31209,FunctionDeclaration:relay
f31210,FunctionDeclaration:copy
f31211,AssignmentExpression:implementation
f31212,ConditionalExpression:query
f31213,Identifier:initCloseEvent
f31214,SwitchCase:timeupdate
f31215,BinaryExpression:DOMContentLoaded
f31216,FunctionExpression:onmouseover
f31217,MethodDefinition:target
f31218,NewExpression:languages
f31219,NewExpression:seeked
f31220,IfStatement:home
f31221,Property:currentNode
f31222,CallExpression:altKey
f31223,ArrayExpression:tone
f31224,AssignmentExpression:upper
f31225,SwitchStatement:void
f31226,IfStatement:file
f31227,AssignmentExpression:pathLength
f31228,Identifier:onpointerup
f31229,BinaryExpression:availTop
f31230,Property:Beacon
f31231,MemberExpression:locationbar
f31232,ArrayExpression:ServiceWorkerRegistration
f31233,FunctionExpression:azimuth
f31234,Literal:InstallEvent
f31235,UnaryExpression:fatal
f31236,MemberExpression:DEPTH_STENCIL_ATTACHMENT
f31237,BinaryExpression:bluetooth
f31238,BinaryExpression:accesskey
f31239,CallExpression:iterations
f31240,UnaryExpression:target
f31241,MemberExpression:started
f31242,Literal:HTMLUnknownElement
f31243,Identifier:accessKeyLabel
f31244,UnaryExpression:always
f31245,LogicalExpression:overflow
f31246,Property:HTMLIsIndexElement
f31247,CallExpression:initMouseEvent
f31248,IfStatement:first
f31249,MemberExpression:ondeviceorientation
f31250,Property:SVGNumber
f31251,AssignmentExpression:cuechange
f31252,ReturnStatement:metaKey
f31253,NewExpression:Canvas
f31254,Identifier:preloadResponse
f31255,ReturnStatement:sub
f31256,VariableDeclarator:receiver
f31257,VariableDeclarator:offsetTop
f31258,IfStatement:hasFeature
f31259,ArrayExpression:webglcontextlost
f31260,AssignmentExpression:valueAsNumber
f31261,FunctionDeclaration:started
f31262,Identifier:srclang
f31263,ReturnStatement:listener
f31264,ConditionalExpression:cellular
f31265,ReturnStatement:cellIndex
f31266,BinaryExpression:XMLHttpRequest
f31267,ArrayExpression:timestamp
f31268,Identifier:indexNames
f31269,UnaryExpression:credit
f31270,ArrayExpression:preload
f31271,ArrayExpression:DOM_KEY_LOCATION_NUMPAD
f31272,CallExpression:shadowOffsetX
f31273,VariableDeclarator:pathname
f31274,SwitchCase:mediasource
f31275,MemberExpression:redirectEnd
f31276,SwitchCase:screen
f31277,ConditionalExpression:attachment
f31278,CallExpression:addstream
f31279,SwitchCase:mastercard
f31280,IfStatement:textarea
f31281,BinaryExpression:seekable
f31282,MemberExpression:permissions
f31283,UnaryExpression:initialTime
f31284,VariableDeclarator:abort
f31285,Literal:immutable
f31286,IfStatement:escape
f31287,ReturnStatement:ranges
f31288,MemberExpression:DOMAttrModified
f31289,FunctionDeclaration:EventListener
f31290,Literal:inert
f31291,Literal:adoptNode
f31292,ConditionalExpression:deleted
f31293,WhileStatement:ch
f31294,Literal:top
f31295,MemberExpression:requestPresent
f31296,Identifier:audioCapabilities
f31297,LogicalExpression:select
f31298,Identifier:SVGTRefElement
f31299,MethodDefinition:getStats
f31300,VariableDeclarator:role
f31301,FunctionDeclaration:integer
f31302,ConditionalExpression:events
f31303,Literal:subscriptionId
f31304,IfStatement:cmp
f31305,Literal:webgl2
f31306,Literal:XMLHttpRequest
f31307,Literal:beginTransformFeedback
f31308,Identifier:stopPropagation
f31309,Literal:WheelEvent
f31310,SwitchCase:updating
f31311,ForInStatement:screen
f31312,VariableDeclarator:hspace
f31313,IfStatement:nextSibling
f31314,Identifier:addPath
f31315,CallExpression:deviceproximity
f31316,Property:NodeFilter
f31317,MemberExpression:ownerNode
f31318,MemberExpression:headers
f31319,ConditionalExpression:currentView
f31320,Literal:acceptCharset
f31321,Literal:PBKDF2
f31322,CallExpression:tableValues
f31323,FunctionDeclaration:cookie
f31324,IfStatement:reason
f31325,MemberExpression:MediaStreamTrackEvent
f31326,ConditionalExpression:dataset
f31327,ArrayExpression:appendChild
f31328,CallExpression:connection
f31329,ConditionalExpression:focusout
f31330,Identifier:amplitude
f31331,UpdateExpression:record
f31332,IfStatement:badge
f31333,MemberExpression:clearBufferuiv
f31334,FunctionExpression:hand
f31335,Identifier:NetworkError
f31336,Property:newValue
f31337,Property:getActiveUniform
f31338,ArrayExpression:HTMLProgressElement
f31339,ReturnStatement:scrollLeft
f31340,VariableDeclarator:getKey
f31341,LogicalExpression:Performance
f31342,Literal:sx
f31343,SwitchCase:nodes
f31344,ConditionalExpression:removeEventListener
f31345,AssignmentExpression:onlanguagechange
f31346,ConditionalExpression:Storage
f31347,ArrayExpression:SVGLengthList
f31348,Literal:windowState
f31349,AssignmentExpression:isTrusted
f31350,ArrayExpression:words
f31351,MemberExpression:Notification
f31352,CallExpression:phone
f31353,MemberExpression:SpeechSynthesisUtterance
f31354,CallExpression:requestFullscreen
f31355,Property:msSaveOrOpenBlob
f31356,BinaryExpression:screenY
f31357,Identifier:iterationStart
f31358,Property:parseAll
f31359,AssignmentExpression:targetBitrate
f31360,FunctionExpression:finish
f31361,FunctionDeclaration:encoding
f31362,MemberExpression:getAttributeNodeNS
f31363,WithStatement:Element
f31364,Identifier:requestQuota
f31365,Identifier:getRemoteCandidates
f31366,IfStatement:failed
f31367,VariableDeclarator:setConfiguration
f31368,Property:mozfullscreenchange
f31369,ConditionalExpression:contextMenu
f31370,BinaryExpression:NodeList
f31371,AssignmentExpression:amount
f31372,Literal:played
f31373,Property:TouchList
f31374,SequenceExpression:axis
f31375,NewExpression:KeyframeEffect
f31376,UpdateExpression:password
f31377,BinaryExpression:webkit
f31378,Literal:CSSRule
f31379,AssignmentPattern:fr
f31380,VariableDeclarator:revokeObjectURL
f31381,MemberExpression:draggable
f31382,BinaryExpression:btoa
f31383,BinaryExpression:label
f31384,UnaryExpression:public
f31385,CallExpression:cors
f31386,Property:ondragend
f31387,FunctionDeclaration:getEntries
f31388,MemberExpression:previousSibling
f31389,Property:CSSKeyframeRule
f31390,ReturnStatement:metadata
f31391,LogicalExpression:MSFullscreenChange
f31392,ConditionalExpression:public
f31393,Identifier:scrollY
f31394,Literal:QUOTA_EXCEEDED_ERROR
f31395,MemberExpression:tone
f31396,IfStatement:anchorOffset
f31397,Identifier:onerror
f31398,Identifier:outputBuffer
f31399,BinaryExpression:SVGPathSegList
f31400,ForInStatement:counter
f31401,ArrayExpression:containsNode
f31402,UnaryExpression:paymentMethod
f31403,VariableDeclarator:baseVal
f31404,SwitchCase:blob
f31405,Identifier:ondragend
f31406,Identifier:iceTransport
f31407,BinaryExpression:getModifierState
f31408,Identifier:INVALID_MODIFICATION_ERR
f31409,Literal:animate
f31410,FunctionDeclaration:getParent
f31411,NewExpression:Index
f31412,ArrayExpression:setProperty
f31413,Property:fireEvent
f31414,Literal:clearResourceTimings
f31415,Literal:initEvent
f31416,SequenceExpression:back
f31417,BinaryExpression:seed
f31418,NewExpression:onsubmit
f31419,IfStatement:cookieEnabled
f31420,Property:SVGPathSegList
f31421,Literal:IDBIndex
f31422,Property:move
f31423,Literal:dropEffect
f31424,BinaryExpression:attribution
f31425,AssignmentExpression:behavior
f31426,Identifier:viewport
f31427,Property:rotationAngle
f31428,NewExpression:loadEventEnd
f31429,AssignmentPattern:position
f31430,Literal:getDistributedNodes
f31431,LogicalExpression:city
f31432,Literal:content
f31433,AssignmentExpression:WebAuth
f31434,CallExpression:totalTaskCount
f31435,MethodDefinition:updatePosition
f31436,MemberExpression:SVGAngle
f31437,ConditionalExpression:encoding
f31438,Property:createProgram
f31439,NewExpression:list
f31440,SwitchCase:assign
f31441,ArrayExpression:bodyUsed
f31442,VariableDeclarator:menu
f31443,AssignmentExpression:product
f31444,ReturnStatement:stream
f31445,LogicalExpression:attributeName
f31446,LabeledStatement:top
f31447,ConditionalExpression:notifications
f31448,ArrayExpression:modify
f31449,AssignmentExpression:login
f31450,SequenceExpression:inverse
f31451,MemberExpression:ltr
f31452,FunctionDeclaration:endEvent
f31453,MemberExpression:COMPRESSED_RGBA_ATC_INTERPOLATED_ALPHA_WEBGL
f31454,VariableDeclarator:ranges
f31455,Identifier:shadowOffsetX
f31456,CallExpression:product
f31457,IfStatement:timeout
f31458,BinaryExpression:src
f31459,Property:formData
f31460,UnaryExpression:info
f31461,Literal:III
f31462,FunctionExpression:createBuffer
f31463,ArrayExpression:vibrate
f31464,ArrayExpression:fy
f31465,CallExpression:Media
f31466,LogicalExpression:changedTouches
f31467,MemberExpression:onconnectionstatechange
f31468,VariableDeclarator:geolocation
f31469,Property:getFloatValue
f31470,IfStatement:amount
f31471,UnaryExpression:flags
f31472,Identifier:beginQuery
f31473,Literal:promise
f31474,Property:permissions
f31475,FunctionExpression:oldValue
f31476,BinaryExpression:addIceCandidate
f31477,ArrayExpression:endAngle
f31478,ArrayExpression:attr
f31479,MemberExpression:getQuery
f31480,LogicalExpression:rad
f31481,LabeledStatement:rows
f31482,Literal:deleteQuery
f31483,Property:isQuery
f31484,AssignmentExpression:newName
f31485,BinaryExpression:state
f31486,VariableDeclarator:getAttributeNode
f31487,CallExpression:stop
f31488,Property:copyTexSubImage2D
f31489,TemplateLiteral:pattern
f31490,ConditionalExpression:subtree
f31491,SwitchCase:append
f31492,MemberExpression:defaultChecked
f31493,CallExpression:IndexSizeError
f31494,IfStatement:mode
f31495,Property:motion
f31496,MemberExpression:keyboard
f31497,ConditionalExpression:files
f31498,ArrayExpression:ip
f31499,AssignmentExpression:Iterator
f31500,NewExpression:filter
f31501,FunctionDeclaration:base
f31502,MemberExpression:unresponsive
f31503,Literal:limitingConeAngle
f31504,MemberExpression:ontouchcancel
f31505,Identifier:startMessages
f31506,Literal:deleted
f31507,ConditionalExpression:registration
f31508,ConditionalExpression:pageYOffset
f31509,ArrayExpression:deltaY
f31510,Identifier:uniform
f31511,Identifier:getImageData
f31512,Literal:vertexAttribIPointer
f31513,Identifier:encrypted
f31514,ArrayExpression:OPEN
f31515,Literal:invalidateSubFramebuffer
f31516,CallExpression:up
f31517,VariableDeclarator:Clipboard
f31518,Identifier:displayItems
f31519,SwitchCase:PushManager
f31520,ArrayExpression:scale
f31521,NewExpression:location
f31522,ReturnStatement:never
f31523,BinaryExpression:upload
f31524,ReturnStatement:both
f31525,Identifier:SVGTextPathElement
f31526,Property:min
f31527,AssignmentExpression:recording
f31528,ArrayExpression:autofocus
f31529,VariableDeclarator:usemap
f31530,FunctionExpression:colno
f31531,SwitchCase:ended
f31532,Identifier:WindowProxy
f31533,Identifier:ApplicationCache
f31534,CallExpression:AudioListener
f31535,CallExpression:delete
f31536,Identifier:baseVal
f31537,ArrayExpression:tagName
f31538,NewExpression:never
f31539,BinaryExpression:currentScale
f31540,AssignmentExpression:rate
f31541,ConditionalExpression:matchAll
f31542,Identifier:get
f31543,BinaryExpression:ctrl
f31544,Identifier:pauseTransformFeedback
f31545,MemberExpression:releaseEvents
f31546,CallExpression:rules
f31547,ArrayExpression:OES_texture_float
f31548,Identifier:setRemoteDescription
f31549,ArrayExpression:getRandomValues
f31550,ConditionalExpression:indexedDB
f31551,ConditionalExpression:wheelDeltaX
f31552,AssignmentExpression:screenY
f31553,ForInStatement:code
f31554,FunctionDeclaration:picture
f31555,MemberExpression:vertexAttribDivisor
f31556,MemberExpression:RelatedEvent
f31557,FunctionExpression:databases
f31558,LogicalExpression:nextNode
f31559,Identifier:maximize
f31560,MemberExpression:mms
f31561,FunctionExpression:itemScope
f31562,AssignmentExpression:AudioTrack
f31563,UpdateExpression:read
f31564,UpdateExpression:Counter
f31565,SequenceExpression:destination
f31566,VariableDeclarator:audioTracks
f31567,ReturnStatement:unmute
f31568,Property:mode
f31569,CallExpression:externalResourcesRequired
f31570,ArrayExpression:label
f31571,Identifier:setRangeText
f31572,VariableDeclarator:getBattery
f31573,Literal:signal
f31574,Identifier:publicId
f31575,Property:serverTiming
f31576,Identifier:HTMLHRElement
f31577,ConditionalExpression:cy
f31578,MemberExpression:onselectstart
f31579,Identifier:SVGPathSegClosePath
f31580,Literal:onpagehide
f31581,MemberExpression:endElement
f31582,Identifier:createOscillator
f31583,Literal:pageXOffset
f31584,NewExpression:lh
f31585,SequenceExpression:out
f31586,FunctionDeclaration:setImmediate
f31587,SwitchCase:state
f31588,FunctionExpression:lock
f31589,BinaryExpression:addListener
f31590,UnaryExpression:track
f31591,NewExpression:dragover
f31592,LogicalExpression:pan
f31593,SwitchCase:worker
f31594,ArrayExpression:basic
f31595,Property:FileWriter
f31596,UnaryExpression:receiver
f31597,Literal:media
f31598,Property:CLOSED
f31599,FunctionExpression:vendorId
f31600,AssignmentExpression:remoteId
f31601,CallExpression:exit
f31602,ArrayExpression:children
f31603,MemberExpression:appendData
f31604,CallExpression:demote
f31605,MethodDefinition:clientWidth
f31606,UnaryExpression:first
f31607,Property:userAgent
f31608,BinaryExpression:xor
f31609,UnaryExpression:Int8Array
f31610,MemberExpression:mozilla
f31611,NewExpression:gap
f31612,FunctionExpression:icon
f31613,MemberExpression:MEDIA_ERR_DECODE
f31614,ConditionalExpression:advance
f31615,ForInStatement:form
f31616,SwitchCase:inactive
f31617,ArrowFunctionExpression:amount
f31618,MemberExpression:custom
f31619,ReturnStatement:VideoTrack
f31620,BinaryExpression:checkbox
f31621,Literal:trackid
f31622,ForInStatement:filter
f31623,NewExpression:onload
f31624,UpdateExpression:ttt
f31625,FunctionDeclaration:ownerDocument
f31626,FunctionDeclaration:back
f31627,VariableDeclarator:WEBGL_draw_buffers
f31628,Property:Clipboard
f31629,FunctionDeclaration:random
f31630,MemberExpression:ENTITY_NODE
f31631,NewExpression:go
f31632,ConditionalExpression:modifiers
f31633,SequenceExpression:security
f31634,AssignmentExpression:ResizeObserver
f31635,ArrowFunctionExpression:src
f31636,ForInStatement:wrap
f31637,Identifier:FederatedCredential
f31638,FunctionDeclaration:precision
f31639,Literal:onreset
f31640,VariableDeclarator:alt
f31641,UpdateExpression:src
f31642,Property:endTransformFeedback
f31643,ArrayExpression:smooth
f31644,Property:SVGAnimatedInteger
f31645,MemberExpression:grad
f31646,Identifier:enable
f31647,MemberExpression:uniformMatrix4fv
f31648,Identifier:controlsList
f31649,AssignmentExpression:parse
f31650,MemberExpression:nonzero
f31651,MemberExpression:clientLeft
f31652,BinaryExpression:vibrate
f31653,ReturnStatement:requestData
f31654,Literal:vrdisplaypresentchange
f31655,BinaryExpression:PerformanceEntry
f31656,LogicalExpression:blur
f31657,Literal:confirm
f31658,TemplateElement:version
f31659,ForInStatement:start
f31660,NewExpression:DataTransfer
f31661,SequenceExpression:popup
f31662,Property:bottom
f31663,Property:fy
f31664,Identifier:axis
f31665,FunctionDeclaration:remote
f31666,SwitchCase:endOfStream
f31667,CallExpression:window
f31668,ArrayExpression:Client
f31669,ArrayExpression:registrations
f31670,Identifier:mozBattery
f31671,Property:lineTo
f31672,Identifier:getAvailability
f31673,Literal:balanced
f31674,VariableDeclarator:scale
f31675,ConditionalExpression:collapsed
f31676,BinaryExpression:duration
f31677,AssignmentExpression:statusCode
f31678,Identifier:SVGFEMergeElement
f31679,CallExpression:overrideMimeType
f31680,FunctionExpression:ry
f31681,MemberExpression:SVG_LENGTHTYPE_NUMBER
f31682,CallExpression:fr
f31683,SequenceExpression:point
f31684,VariableDeclarator:find
f31685,Property:beginTransformFeedback
f31686,Literal:rtt
f31687,ArrayExpression:charCode
f31688,BinaryExpression:sidebar
f31689,MethodDefinition:saturation
f31690,AssignmentExpression:filesystem
f31691,VariableDeclarator:orientation
f31692,AssignmentPattern:handler
f31693,ConditionalExpression:var
f31694,LogicalExpression:rangeMin
f31695,Property:ServiceWorkerMessageEvent
f31696,Property:CSSStyleDeclaration
f31697,LogicalExpression:endContainer
f31698,ForStatement:version
f31699,VariableDeclarator:connected
f31700,Identifier:supportedInstruments
f31701,Identifier:getRangeAt
f31702,Identifier:expires
f31703,ArrayExpression:png
f31704,LogicalExpression:Components
f31705,Identifier:CSSFontFaceRule
f31706,IfStatement:attribution
f31707,ConditionalExpression:sx
f31708,Property:bindTexture
f31709,Property:setResizable
f31710,FunctionDeclaration:handleCancel
f31711,MethodDefinition:alpha
f31712,SwitchCase:battery
f31713,Identifier:paused
f31714,ConditionalExpression:open
f31715,SwitchStatement:show
f31716,SwitchCase:equals
f31717,ReturnStatement:Text
f31718,AssignmentExpression:ARRAY_BUFFER
f31719,MemberExpression:gesturechange
f31720,Property:valign
f31721,BinaryExpression:buttonID
f31722,MemberExpression:Infinity
f31723,SwitchCase:canplaythrough
f31724,ReturnStatement:EventHandler
f31725,LogicalExpression:write
f31726,VariableDeclarator:CustomEvent
f31727,MemberExpression:PERCENTAGE
f31728,MemberExpression:taskHandler
f31729,ArrowFunctionExpression:rows
f31730,CallExpression:onpointerup
f31731,Identifier:dragleave
f31732,BinaryExpression:webgl2
f31733,AssignmentPattern:url
f31734,AssignmentExpression:vendorId
f31735,Identifier:ondragover
f31736,ReturnStatement:blur
f31737,UnaryExpression:speechSynthesis
f31738,UnaryExpression:requestId
f31739,Identifier:resizeBy
f31740,Literal:failIfMajorPerformanceCaveat
f31741,AssignmentExpression:textBaseline
f31742,ReturnStatement:equals
f31743,ArrayExpression:autocompleteerror
f31744,BinaryExpression:placeholder
f31745,SequenceExpression:VideoTrackList
f31746,MemberExpression:portNumber
f31747,Identifier:activeTexture
f31748,Identifier:allowFullScreen
f31749,AssignmentExpression:forEach
f31750,AssignmentExpression:getAll
f31751,ReturnStatement:scrollTop
f31752,FunctionDeclaration:MessageError
f31753,Literal:hasOwnProperty
f31754,AssignmentExpression:method
f31755,VariableDeclarator:getBoundingClientRect
f31756,SwitchStatement:operator
f31757,UnaryExpression:reduction
f31758,MemberExpression:waiting
f31759,VariableDeclarator:NULL
f31760,BinaryExpression:Credential
f31761,MemberExpression:createSVGPathSegCurvetoQuadraticSmoothRel
f31762,ArrayExpression:dirxml
f31763,Property:ondrop
f31764,Literal:ondragenter
f31765,Identifier:Element
f31766,NewExpression:video
f31767,VariableDeclarator:commit
f31768,MemberExpression:destination
f31769,MemberExpression:beginElementAt
f31770,SequenceExpression:selectedIndex
f31771,ArrayExpression:suffix
f31772,ArrayExpression:ondragenter
f31773,MemberExpression:deleteVertexArray
f31774,CallExpression:offsetHeight
f31775,MemberExpression:quadraticCurveTo
f31776,AssignmentExpression:wheelDelta
f31777,VariableDeclarator:viewport
f31778,MemberExpression:vLink
f31779,UpdateExpression:currentNode
f31780,ConditionalExpression:th
f31781,SwitchStatement:row
f31782,FunctionExpression:ty
f31783,VariableDeclarator:CONNECTING
f31784,IfStatement:indexedDB
f31785,CallExpression:screenTop
f31786,Property:setStyles
f31787,ConditionalExpression:Int8Array
f31788,Literal:FileReaderSync
f31789,AssignmentExpression:setStyles
f31790,AssignmentExpression:validationURL
f31791,MemberExpression:method
f31792,Literal:Transferable
f31793,Identifier:HTMLDListElement
f31794,Identifier:getStreamById
f31795,IfStatement:insertNode
f31796,Literal:ratio
f31797,SwitchCase:transitionend
f31798,Literal:removeRule
f31799,FunctionExpression:focusNode
f31800,BinaryExpression:doNotTrack
f31801,ReturnStatement:all
f31802,IfStatement:onrepeat
f31803,CallExpression:imageHeight
f31804,Literal:URLUtils
f31805,VariableDeclarator:angle
f31806,AssignmentExpression:onunload
f31807,Identifier:wasClean
f31808,FunctionExpression:volume
f31809,Literal:tBodies
f31810,FunctionDeclaration:children
f31811,FunctionExpression:city
f31812,CallExpression:onseeking
f31813,Literal:onselect
f31814,TemplateElement:milliseconds
f31815,Identifier:method
f31816,AssignmentExpression:publicId
f31817,Property:right
f31818,Literal:autoplay
f31819,ArrayExpression:UNSENT
f31820,Literal:ondragstart
f31821,Identifier:setLineDash
f31822,ConditionalExpression:tooltip
f31823,FunctionDeclaration:targetElement
f31824,FunctionExpression:naturalHeight
f31825,FunctionExpression:setFillColor
f31826,NewExpression:attachment
f31827,MemberExpression:margin
f31828,CallExpression:relatedNode
f31829,Identifier:nodeValue
f31830,Identifier:credential
f31831,ConditionalExpression:onsubmit
f31832,FunctionDeclaration:getQueryParameter
f31833,ConditionalExpression:storage
f31834,Identifier:deltaZ
f31835,MemberExpression:NODE_DELETED
f31836,FunctionExpression:onmousedown
f31837,NewExpression:mousewheel
f31838,FunctionExpression:from
f31839,NewExpression:points
f31840,NewExpression:rollback
f31841,UnaryExpression:prefix
f31842,Property:certificates
f31843,Identifier:NamedNodeMap
f31844,FunctionExpression:setTimeout
f31845,LogicalExpression:tabindex
f31846,Literal:pitch
f31847,Property:total
f31848,Identifier:FontFace
f31849,LogicalExpression:indexedDB
f31850,AssignmentExpression:timestamp
f31851,Literal:onaudioprocess
f31852,FunctionExpression:cells
f31853,ArrayExpression:Math
f31854,Property:down
f31855,CallExpression:mute
f31856,LogicalExpression:reply
f31857,LogicalExpression:slide
f31858,ConditionalExpression:face
f31859,SequenceExpression:require
f31860,Property:controller
f31861,Identifier:URL_MISMATCH_ERR
f31862,BinaryExpression:udp
f31863,ArrayExpression:cues
f31864,ArrayExpression:receiver
f31865,SequenceExpression:matrix
f31866,AssignmentExpression:fullscreenEnabled
f31867,Literal:aspectRatio
f31868,MemberExpression:microseconds
f31869,Property:SVGPathSegArcRel
f31870,AssignmentPattern:button
f31871,ConditionalExpression:idle
f31872,Literal:rx
f31873,ReturnStatement:state
f31874,UnaryExpression:InputEvent
f31875,AssignmentExpression:passive
f31876,LogicalExpression:matchAll
f31877,MemberExpression:clientY
f31878,Literal:setAlpha
f31879,FunctionExpression:initEvent
f31880,ArrayExpression:exitFullscreen
f31881,FunctionExpression:precision
f31882,NewExpression:embed
f31883,Property:REGION
f31884,NewExpression:outputBuffer
f31885,ArrayExpression:inputForm
f31886,ConditionalExpression:vertexAttribDivisorANGLE
f31887,Identifier:sync
f31888,BinaryExpression:links
f31889,MemberExpression:HTMLFieldSetElement
f31890,UpdateExpression:channel
f31891,VariableDeclarator:scrollTo
f31892,Property:PerformanceResourceTiming
f31893,MemberExpression:playbackRate
f31894,MemberExpression:enabled
f31895,Property:getProgramParameter
f31896,ArrayPattern:lang
f31897,MemberExpression:FileSystem
f31898,AssignmentExpression:alpha
f31899,Property:IDBKeyRange
f31900,Literal:performance
f31901,AssignmentExpression:fallback
f31902,Identifier:uniformMatrix4fv
f31903,MemberExpression:wasClean
f31904,IfStatement:row
f31905,SequenceExpression:provider
f31906,Literal:TransformStream
f31907,MemberExpression:drawArraysInstancedANGLE
f31908,UpdateExpression:log
f31909,VariableDeclarator:embeds
f31910,FunctionExpression:ping
f31911,BinaryExpression:gesturechange
f31912,MemberExpression:lastElementChild
f31913,FunctionDeclaration:unwatch
f31914,Property:mozInnerScreenX
f31915,Property:createDocumentFragment
f31916,ArrayExpression:keyIdentifier
f31917,ArrayExpression:maximize
f31918,ConditionalExpression:lName
f31919,LogicalExpression:prop
f31920,ThrowStatement:ic
f31921,Identifier:DOCUMENT_TYPE_NODE
f31922,CatchClause:window
f31923,Property:pageYOffset
f31924,ArrayExpression:foo
f31925,Identifier:Mozilla
f31926,Identifier:copyBufferSubData
f31927,Property:URLSearchParams
f31928,Literal:valueAsString
f31929,ReturnStatement:TextDecoder
f31930,Property:ext
f31931,SequenceExpression:cache
f31932,FunctionExpression:m14
f31933,Identifier:mozFullScreenElement
f31934,SwitchCase:watch
f31935,UnaryExpression:srcdoc
f31936,BinaryExpression:unique
f31937,ConditionalExpression:intl
f31938,Literal:DragEvent
f31939,CallExpression:controllers
f31940,Literal:rootBounds
f31941,FunctionDeclaration:payments
f31942,Property:MIDIOutput
f31943,VariableDeclarator:transition
f31944,FunctionExpression:currency
f31945,Identifier:children
f31946,NewExpression:toggle
f31947,BinaryExpression:HTMLBodyElement
f31948,ArrayExpression:currentSrc
f31949,Property:FRAMEBUFFER_ATTACHMENT_COLOR_ENCODING
f31950,Identifier:WebGLRenderbuffer
f31951,CallExpression:publicKey
f31952,Literal:CryptoKey
f31953,AssignmentExpression:animationstart
f31954,Property:NOT_ALLOWED_ERR
f31955,IfStatement:inputType
f31956,VariableDeclarator:SHOW_TEXT
f31957,MethodDefinition:replaceState
f31958,CatchClause:lh
f31959,AssignmentExpression:auto
f31960,VariableDeclarator:performance
f31961,CallExpression:assert
f31962,FunctionDeclaration:enable
f31963,ArrayExpression:unhandledrejection
f31964,MethodDefinition:resume
f31965,MemberExpression:notifications
f31966,SequenceExpression:localName
f31967,VariableDeclarator:onprogress
f31968,MemberExpression:uniform1uiv
f31969,AssignmentExpression:layerY
f31970,FunctionExpression:voice
f31971,MemberExpression:nodeType
f31972,Literal:searchParams
f31973,Identifier:Message
f31974,Literal:ports
f31975,FunctionExpression:decoding
f31976,BinaryExpression:WebGLSampler
f31977,CallExpression:endOffset
f31978,CallExpression:mouseout
f31979,ForInStatement:filename
f31980,Identifier:caller
f31981,Literal:grep
f31982,BinaryExpression:valign
f31983,FunctionDeclaration:Entry
f31984,Property:canBubble
f31985,ForInStatement:remote
f31986,MemberExpression:NETWORK_ERR
f31987,VariableDeclarator:redirectEnd
f31988,FunctionExpression:cors
f31989,MemberExpression:velocityY
f31990,Literal:PT
f31991,LogicalExpression:isDirectory
f31992,Property:timestamps
f31993,Identifier:subscriptionId
f31994,AssignmentExpression:layout
f31995,MemberExpression:usernameFragment
f31996,SwitchCase:spacing
f31997,VariableDeclarator:compositionstart
f31998,Identifier:ignoreMutedMedia
f31999,MemberExpression:deleteCell
f32000,MemberExpression:addElement
f32001,Literal:Sensor
f32002,AssignmentExpression:sizeX
f32003,ConditionalExpression:fileName
f32004,MemberExpression:keyPath
f32005,IfStatement:call
f32006,UnaryExpression:outerHeight
f32007,Identifier:createSVGPathSegLinetoAbs
f32008,VariableDeclarator:as
f32009,FunctionExpression:req
f32010,LogicalExpression:float
f32011,Literal:notch
f32012,FunctionDeclaration:modify
f32013,CallExpression:MediaStream
f32014,Literal:onwaiting
f32015,Identifier:selectorText
f32016,CallExpression:ss
f32017,SwitchCase:permission
f32018,LogicalExpression:order
f32019,Literal:attachShader
f32020,SequenceExpression:ResizeObserver
f32021,Property:onevent
f32022,Literal:respondWithNewView
f32023,Property:prefix
f32024,ArrayExpression:chargingTime
f32025,MemberExpression:codecId
f32026,UnaryExpression:HTMLFontElement
f32027,ArrayExpression:alpha
f32028,NewExpression:MS
f32029,ForInStatement:labels
f32030,ArrowFunctionExpression:error
f32031,Identifier:RTCDataChannel
f32032,Property:appendItem
f32033,MemberExpression:clearShadow
f32034,MemberExpression:msFullScreenEnabled
f32035,FunctionDeclaration:ScrollTo
f32036,ArrayExpression:codec
f32037,Literal:clearData
f32038,ReturnStatement:public
f32039,Identifier:delete
f32040,Literal:unobserve
f32041,FunctionDeclaration:ScreenOrientation
f32042,UpdateExpression:buffer
f32043,VariableDeclarator:currentEvent
f32044,FunctionExpression:task
f32045,Property:cm
f32046,FunctionDeclaration:allowfullscreen
f32047,VariableDeclarator:HashChangeEvent
f32048,Literal:sum
f32049,UnaryExpression:clip
f32050,ConditionalExpression:readystatechange
f32051,Property:self
f32052,ArrayExpression:dFdy
f32053,FunctionExpression:strokeStyle
f32054,VariableDeclarator:name
f32055,VariableDeclarator:enableVertexAttribArray
f32056,AssignmentExpression:TimeoutError
f32057,ConditionalExpression:outerWidth
f32058,VariableDeclarator:clients
f32059,ArrayExpression:Float64Array
f32060,MemberExpression:stop
f32061,AssignmentExpression:getState
f32062,AssignmentExpression:radiusY
f32063,Identifier:SVGFEBlendElement
f32064,VariableDeclarator:deviceorientation
f32065,IfStatement:anticlockwise
f32066,VariableDeclarator:IV
f32067,CallExpression:iceconnectionstatechange
f32068,ConditionalExpression:forms
f32069,CallExpression:clipboardData
f32070,ConditionalExpression:animation
f32071,Literal:online
f32072,FunctionDeclaration:maximize
f32073,FunctionExpression:Function
f32074,ThrowStatement:timeout
f32075,FunctionExpression:brightness
f32076,AssignmentExpression:mozfullscreenchange
f32077,Property:checked
f32078,Identifier:defaultWriter
f32079,ConditionalExpression:pointerleave
f32080,BinaryExpression:itemProp
f32081,UnaryExpression:locale
f32082,Literal:canplaythrough
f32083,ReturnStatement:colorDepth
f32084,Property:productSub
f32085,AssignmentExpression:bgColor
f32086,FunctionExpression:clientY
f32087,Literal:SVGUnload
f32088,SwitchCase:repeat
f32089,FunctionExpression:setRequestHeader
f32090,UnaryExpression:finish
f32091,VariableDeclarator:reverse
f32092,MemberExpression:getProgramInfoLog
f32093,IfStatement:ended
f32094,TemplateLiteral:expires
f32095,Identifier:createSVGPathSegMovetoAbs
f32096,LogicalExpression:negative
f32097,ConditionalExpression:slot
f32098,MemberExpression:push
f32099,ArrayExpression:useProgram
f32100,MemberExpression:discover
f32101,Property:parentNode
f32102,ArrayExpression:ordered
f32103,MemberExpression:getComputedStyle
f32104,Property:valueOf
f32105,ReturnStatement:identity
f32106,Property:ontouchmove
f32107,MemberExpression:setImmediate
f32108,Literal:DOM_DELTA_LINE
f32109,AssignmentExpression:foo
f32110,UnaryExpression:getKey
f32111,MemberExpression:credentials
f32112,FunctionExpression:cancelBubble
f32113,BinaryExpression:anchorOffset
f32114,IfStatement:parse
f32115,UnaryExpression:hasAttributes
f32116,Property:isChar
f32117,AssignmentExpression:identity
f32118,Identifier:taskList
f32119,NewExpression:decode
f32120,AssignmentExpression:thresholds
f32121,LogicalExpression:true
f32122,UpdateExpression:precision
f32123,Property:order
f32124,SwitchStatement:javascript
f32125,ArrayExpression:readystatechange
f32126,ArrayExpression:sourceended
f32127,ArrayExpression:visa
f32128,MethodDefinition:setVersion
f32129,Identifier:nominated
f32130,SequenceExpression:mousewheel
f32131,Literal:splitText
f32132,CallExpression:matchMedia
f32133,AssignmentExpression:baseVal
f32134,BinaryExpression:uninitialized
f32135,AssignmentExpression:RTCPeerConnection
f32136,BinaryExpression:setCapture
f32137,MethodDefinition:lock
f32138,Property:which
f32139,BinaryExpression:onmouseup
f32140,Identifier:m31
f32141,CallExpression:fileName
f32142,MemberExpression:downDegrees
f32143,Literal:setStartAfter
f32144,AssignmentExpression:AudioListener
f32145,Identifier:availableOutgoingBitrate
f32146,Identifier:fieldOfView
f32147,AssignmentExpression:rem
f32148,SwitchCase:debug
f32149,SequenceExpression:command
f32150,Identifier:createShadowRoot
f32151,Literal:deviceMemory
f32152,Property:deriveKey
f32153,Identifier:ARRAY_BUFFER
f32154,UnaryExpression:attributeName
f32155,MemberExpression:finished
f32156,AssignmentExpression:ondrag
f32157,MemberExpression:keyIdentifier
f32158,FunctionExpression:hh
f32159,UpdateExpression:remove
f32160,MemberExpression:lookupNamespaceURI
f32161,ArrayExpression:collection
f32162,SequenceExpression:transition
f32163,MemberExpression:objectStore
f32164,ArrayExpression:rangeMin
f32165,CallExpression:attributeName
f32166,Identifier:previous
f32167,Literal:SpeechRecognitionResultList
f32168,VariableDeclarator:AudioTrack
f32169,Literal:absolute
f32170,Literal:getConstraints
f32171,Literal:highpass
f32172,Literal:AmbientLightSensor
f32173,NewExpression:browser
f32174,LogicalExpression:db
f32175,AssignmentExpression:selectedIndex
f32176,Literal:put
f32177,FunctionDeclaration:registration
f32178,LogicalExpression:duplicate
f32179,Identifier:filters
f32180,Literal:PerformanceObserver
f32181,FunctionExpression:input
f32182,IfStatement:country
f32183,ReturnStatement:currency
f32184,FunctionDeclaration:Lock
f32185,MemberExpression:ondrag
f32186,Property:UNSIGNED_INT_24_8
f32187,ForInStatement:observe
f32188,ArrayExpression:constructor
f32189,AssignmentExpression:scope
f32190,ConditionalExpression:upload
f32191,IfStatement:array
f32192,FunctionDeclaration:then
f32193,SwitchCase:productId
f32194,ArrayExpression:sectionRowIndex
f32195,NewExpression:txt
f32196,CallExpression:deltaMode
f32197,Property:defaultView
f32198,FunctionDeclaration:ratio
f32199,CallExpression:sendMessage
f32200,CallExpression:loopEnd
f32201,ExpressionStatement:top
f32202,AssignmentExpression:plugins
f32203,NewExpression:SVGPathSegMovetoRel
f32204,SequenceExpression:Clipboard
f32205,Identifier:track
f32206,IfStatement:pan
f32207,Literal:networkState
f32208,MemberExpression:bindVertexArrayOES
f32209,BinaryExpression:resume
f32210,Literal:txt
f32211,BinaryExpression:maxValue
f32212,Identifier:HTMLBRElement
f32213,ArrayExpression:msSiteModeShowJumpList
f32214,MemberExpression:globalStorage
f32215,SwitchCase:attr
f32216,AssignmentExpression:contentType
f32217,CallExpression:namespaceURI
f32218,FunctionExpression:Element
f32219,Identifier:vertexAttribDivisor
f32220,FunctionExpression:coneInnerAngle
f32221,MemberExpression:onaudiostart
f32222,CallExpression:stringValue
f32223,IfStatement:set
f32224,MemberExpression:setUserData
f32225,AssignmentExpression:replaceChild
f32226,ArrayExpression:kinds
f32227,UnaryExpression:WebGLUniformLocation
f32228,ConditionalExpression:Body
f32229,FunctionDeclaration:referrer
f32230,UnaryExpression:fx
f32231,Identifier:deleteRow
f32232,BinaryExpression:scrollBy
f32233,AssignmentExpression:scriptNode
f32234,FunctionDeclaration:serviceWorker
f32235,Identifier:operation
f32236,IfStatement:cm
f32237,Property:HTMLStyleElement
f32238,Literal:ENTITY_NODE
f32239,Identifier:DOMRect
f32240,MemberExpression:requestDevice
f32241,Property:onclosed
f32242,Literal:scrollbars
f32243,LogicalExpression:Image
f32244,BinaryExpression:webkitFullscreenElement
f32245,Identifier:relay
f32246,MemberExpression:playbackState
f32247,Literal:pointerlockchange
f32248,ConditionalExpression:autocomplete
f32249,MemberExpression:children
f32250,BinaryExpression:scrollIntoView
f32251,Literal:deviceorientationabsolute
f32252,ConditionalExpression:userChoice
f32253,VariableDeclarator:seed
f32254,SwitchCase:upgrade
f32255,BinaryExpression:range
f32256,Identifier:border
f32257,AssignmentExpression:core
f32258,ArrayExpression:reduction
f32259,NewExpression:methodData
f32260,LogicalExpression:mediaSource
f32261,VariableDeclarator:includes
f32262,MemberExpression:tiltY
f32263,ArrayExpression:matrix3d
f32264,Property:btoa
f32265,ArrayExpression:noHref
f32266,Literal:HTMLTableRowElement
f32267,UnaryExpression:idle
f32268,CallExpression:check
f32269,ArrayExpression:touchmove
f32270,VariableDeclarator:createVertexArray
f32271,ArrayExpression:focusDistance
f32272,SequenceExpression:success
f32273,LogicalExpression:reports
f32274,SequenceExpression:ownerDocument
f32275,SwitchCase:toggle
f32276,CallExpression:timeLog
f32277,Identifier:groupEnd
f32278,MemberExpression:dir
f32279,ArrayExpression:dragover
f32280,ArrayExpression:fatal
f32281,VariableDeclarator:minLength
f32282,Identifier:SVGFEComponentTransferElement
f32283,MemberExpression:immutable
f32284,FunctionDeclaration:codecs
f32285,MethodDefinition:enqueue
f32286,LogicalExpression:long
f32287,ReturnStatement:sourceBuffer
f32288,Identifier:deleteFramebuffer
f32289,ReturnStatement:Entity
f32290,ArrayExpression:endpoint
f32291,MethodDefinition:tagName
f32292,Property:appName
f32293,AssignmentExpression:sendBeacon
f32294,ConditionalExpression:PaymentRequest
f32295,BinaryExpression:nodes
f32296,Property:changedTouches
f32297,IfStatement:mark
f32298,VariableDeclarator:discrete
f32299,CallExpression:Range
f32300,Literal:getClientRect
f32301,CallExpression:notificationclick
f32302,SequenceExpression:ResizeObservation
f32303,Identifier:pointerover
f32304,AssignmentExpression:rawId
f32305,FunctionExpression:spreadMethod
f32306,ArrayExpression:features
f32307,ArrayExpression:onupgradeneeded
f32308,CallExpression:onstatechange
f32309,Literal:format
f32310,ReturnStatement:enable
f32311,UnaryExpression:noWrap
f32312,MemberExpression:renderingIntent
f32313,Property:longitude
f32314,Property:SVGMissingGlyphElement
f32315,UnaryExpression:origin
f32316,ConditionalExpression:rx
f32317,UpdateExpression:copy
f32318,Identifier:deleteObjectStore
f32319,Property:insertRow
f32320,ConditionalExpression:screenY
f32321,FunctionExpression:create
f32322,MemberExpression:outerWidth
f32323,BinaryExpression:characterDataOldValue
f32324,UpdateExpression:success
f32325,BinaryExpression:selectionEnd
f32326,CallExpression:org
f32327,MemberExpression:pinchZoom
f32328,Literal:onbeforescriptexecute
f32329,Property:DOMStringMap
f32330,Property:currentSrc
f32331,Identifier:msGetRegionContent
f32332,ReturnStatement:family
f32333,FunctionDeclaration:linear
f32334,ConditionalExpression:beforeunload
f32335,ConditionalExpression:pathLength
f32336,CallExpression:rows
f32337,Literal:PaymentResponse
f32338,Identifier:setVersion
f32339,VariableDeclarator:addedNodes
f32340,NewExpression:smooth
f32341,ArrayExpression:slide
f32342,Identifier:first
f32343,Identifier:scrollWidth
f32344,ConditionalExpression:monitor
f32345,BinaryExpression:configuration
f32346,ArrayExpression:clearData
f32347,MemberExpression:entries
f32348,Property:XPathResult
f32349,FunctionExpression:focusout
f32350,ArrayExpression:localName
f32351,MemberExpression:writeText
f32352,Identifier:Object
f32353,BinaryExpression:dy
f32354,UnaryExpression:SVGElement
f32355,ForInStatement:visible
f32356,Identifier:createWaveTable
f32357,NewExpression:value
f32358,CallExpression:call
f32359,AssignmentExpression:setStart
f32360,Literal:abbr
f32361,Identifier:sentences
f32362,NewExpression:addressLine
f32363,IfStatement:content
f32364,IfStatement:textLength
f32365,Literal:readAsArrayBuffer
f32366,MemberExpression:tiltX
f32367,ConditionalExpression:highWaterMark
f32368,UnaryExpression:title
f32369,FunctionExpression:fullscreenEnabled
f32370,Literal:INVALID_MODIFICATION_ERR
f32371,MemberExpression:ORDERED_NODE_SNAPSHOT_TYPE
f32372,Literal:DOM_KEY_LOCATION_LEFT
f32373,Property:menubar
f32374,BinaryExpression:newURL
f32375,FunctionDeclaration:pageYOffset
f32376,UpdateExpression:out
f32377,Literal:OES
f32378,Identifier:ontimeupdate
f32379,UnaryExpression:atob
f32380,NewExpression:closeReason
f32381,MemberExpression:HTMLTableElement
f32382,MemberExpression:negotiated
f32383,Property:HTMLKeygenElement
f32384,Identifier:WebGLFramebuffer
f32385,AssignmentExpression:EventHandler
f32386,Property:upperBound
f32387,AssignmentExpression:artwork
f32388,NewExpression:clip
f32389,Identifier:entryTypes
f32390,MemberExpression:formTarget
f32391,Property:innerHTML
f32392,ConditionalExpression:connect
f32393,Property:movementY
f32394,ArrayExpression:HTMLParamElement
f32395,FunctionDeclaration:onwheel
f32396,SwitchCase:filename
f32397,Property:pseudo
f32398,Literal:playbackRate
f32399,Literal:polygonOffset
f32400,LogicalExpression:showModalDialog
f32401,ReturnStatement:from
f32402,BinaryExpression:SVGGElement
f32403,FunctionDeclaration:never
f32404,BinaryExpression:animationstart
f32405,CallExpression:frameBuffer
f32406,LogicalExpression:rules
f32407,CallExpression:col
f32408,SwitchCase:iii
f32409,FunctionDeclaration:explicit
f32410,VariableDeclarator:EventHandler
f32411,FunctionDeclaration:writeValue
f32412,IfStatement:org
f32413,Literal:inputEncoding
f32414,VariableDeclarator:mediasource
f32415,NewExpression:resize
f32416,CallExpression:releaseEvents
f32417,ConditionalExpression:objectBoundingBox
f32418,ConditionalExpression:picture
f32419,ArrayExpression:PointerEvent
f32420,ArrayExpression:pushsubscriptionchange
f32421,Literal:contentScriptType
f32422,Identifier:SECURITY_ERROR
f32423,ArrowFunctionExpression:in
f32424,Identifier:memory
f32425,MemberExpression:drawElements
f32426,SwitchCase:Node
f32427,ReturnStatement:itemValue
f32428,Identifier:opener
f32429,Property:touchend
f32430,LogicalExpression:points
f32431,BinaryExpression:item
f32432,Identifier:uniform1i
f32433,CallExpression:offsetNode
f32434,ArrayExpression:trace
f32435,VariableDeclarator:HTMLScriptElement
f32436,ConditionalExpression:Window
f32437,AssignmentExpression:Array
f32438,BinaryExpression:serviceData
f32439,FunctionDeclaration:pageY
f32440,LogicalExpression:off
f32441,MemberExpression:handleCancel
f32442,Identifier:isSync
f32443,Property:SHOW_DOCUMENT_TYPE
f32444,ForInStatement:allow
f32445,Property:usages
f32446,ConditionalExpression:Text
f32447,NewExpression:referrerpolicy
f32448,NewExpression:amplitude
f32449,LogicalExpression:targetX
f32450,UnaryExpression:send
f32451,Identifier:resolveLocalFileSystemURL
f32452,CallExpression:row
f32453,Literal:DOMNodeInserted
f32454,Identifier:createSVGPathSegArcRel
f32455,Literal:READ_ONLY
f32456,MemberExpression:whenDefined
f32457,VariableDeclarator:duration
f32458,UnaryExpression:visible
f32459,ReturnStatement:deviceId
f32460,LogicalExpression:currentScript
f32461,AssignmentExpression:then
f32462,UnaryExpression:played
f32463,CallExpression:query
f32464,Property:updatefound
f32465,VariableDeclarator:method
f32466,BinaryExpression:method
f32467,ReturnStatement:beta
f32468,Identifier:setCustomValidity
f32469,BinaryExpression:vendor
f32470,ArrayExpression:createEvent
f32471,AssignmentExpression:deviceName
f32472,Property:stepUp
f32473,FunctionDeclaration:newURL
f32474,Literal:currentState
f32475,VariableDeclarator:text
f32476,SwitchCase:selectedIndex
f32477,NewExpression:SyntaxError
f32478,BinaryExpression:matchAll
f32479,CallExpression:interval
f32480,ReturnStatement:preventDefault
f32481,UnaryExpression:DOMParser
f32482,IfStatement:lock
f32483,FunctionExpression:offsetWidth
f32484,VariableDeclarator:filterRes
f32485,CallExpression:codetype
f32486,Property:facingMode
f32487,Literal:Date
f32488,IfStatement:persist
f32489,MemberExpression:characterDataOldValue
f32490,Literal:keytype
f32491,VariableDeclarator:fullPath
f32492,MemberExpression:SVGPathSegList
f32493,MemberExpression:responseURL
f32494,VariableDeclarator:defaultChecked
f32495,VariableDeclarator:listener
f32496,CallExpression:succeeded
f32497,BinaryExpression:cancelable
f32498,UnaryExpression:PerformanceMark
f32499,Property:clearWatch
f32500,CallExpression:bias
f32501,LogicalExpression:font
f32502,Property:deltaZ
f32503,MemberExpression:createNSResolver
f32504,ReturnStatement:getAll
f32505,FunctionExpression:signal
f32506,UnaryExpression:invalid
f32507,FunctionExpression:querySelectorAll
f32508,ReturnStatement:attributes
f32509,BinaryExpression:hidden
f32510,Identifier:srcElement
f32511,MemberExpression:microphone
f32512,Property:URLUtils
f32513,ArrayExpression:info
f32514,FunctionExpression:initialize
f32515,SwitchStatement:abbr
f32516,SwitchCase:json
f32517,SwitchCase:point
f32518,Literal:cm
f32519,VariableDeclarator:focused
f32520,MemberExpression:populateStorage
f32521,BinaryExpression:m31
f32522,FunctionDeclaration:targetX
f32523,VariableDeclarator:appendItem
f32524,Property:status
f32525,Property:removeTrack
f32526,NewExpression:db
f32527,Property:evaluate
f32528,ReturnStatement:permission
f32529,IfStatement:sheet
f32530,ReturnStatement:mastercard
f32531,FunctionExpression:email
f32532,LogicalExpression:referrer
f32533,Literal:onmousedown
f32534,MemberExpression:renderedBuffer
f32535,VariableDeclarator:supports
f32536,Property:takeRecords
f32537,ArrowFunctionExpression:eventHandler
f32538,BinaryExpression:0xf0
f32539,Identifier:enableVertexAttribArray
f32540,ArrayExpression:Rect
f32541,UpdateExpression:loading
f32542,TemplateElement:show
f32543,MemberExpression:eventPhase
f32544,MemberExpression:currentStyle
f32545,Literal:onmspointerleave
f32546,ArrayExpression:HTMLMenuItemElement
f32547,Identifier:ElementTimeControl
f32548,Property:spellcheck
f32549,ArrayExpression:mediasource
f32550,Property:ufrag
f32551,IfStatement:phone
f32552,Literal:lookupPrefix
f32553,BinaryExpression:handleEvent
f32554,MemberExpression:tls
f32555,ArrayExpression:observer
f32556,MemberExpression:touchleave
f32557,Literal:referrerPolicy
f32558,FunctionDeclaration:directories
f32559,Property:expiryMonth
f32560,Literal:loadEventStart
f32561,MemberExpression:ratio
f32562,MemberExpression:hanging
f32563,MemberExpression:generateMipmap
f32564,Literal:vertexAttribI4ui
f32565,AssignmentExpression:Uint8Array
f32566,CallExpression:accessKeyLabel
f32567,FunctionDeclaration:identifiedTouch
f32568,MemberExpression:pageLeft
f32569,FunctionDeclaration:colspan
f32570,SwitchStatement:error
f32571,Literal:uniform4iv
f32572,BinaryExpression:visible
f32573,SwitchStatement:rp
f32574,CallExpression:handleEvent
f32575,LogicalExpression:timecode
f32576,VariableDeclarator:endElement
f32577,Property:hidden
f32578,Literal:init
f32579,UnaryExpression:dom
f32580,CallExpression:channelCount
f32581,Literal:m41
f32582,ConditionalExpression:repeat
f32583,Identifier:speechSynthesis
f32584,Literal:wheel
f32585,Property:flash
f32586,BinaryExpression:customElements
f32587,MemberExpression:texImage2D
f32588,MemberExpression:REGION_STYLE_RULE
f32589,Identifier:unloadEventStart
f32590,MethodDefinition:listener
f32591,MemberExpression:clear
f32592,VariableDeclarator:scrollY
f32593,ConditionalExpression:call
f32594,LogicalExpression:clearTimeout
f32595,ArrayExpression:insertData
f32596,ReturnStatement:which
f32597,MemberExpression:credentialType
f32598,Identifier:WebKitCSSMatrix
f32599,Identifier:MediaStreamAudioDestinationNode
f32600,BinaryExpression:tcp
f32601,ArrayExpression:MEDIA_ERR_ABORTED
f32602,AssignmentExpression:onblur
f32603,BinaryExpression:preventDefault
f32604,FunctionDeclaration:notifications
f32605,Property:afterprint
f32606,Identifier:RGBA16F_EXT
f32607,VariableDeclarator:ptime
f32608,ArrayExpression:dragenter
f32609,BinaryExpression:onpointerup
f32610,NewExpression:short
f32611,MemberExpression:GlobalEventHandler
f32612,CallExpression:bind
f32613,IfStatement:handler
f32614,NewExpression:responseStart
f32615,CallExpression:continue
f32616,ForInStatement:active
f32617,LogicalExpression:clear
f32618,Identifier:drawImage
f32619,Identifier:waitUntil
f32620,ArrayExpression:kind
f32621,BinaryExpression:__lookupSetter__
f32622,AssignmentExpression:XSLTProcessor
f32623,Literal:federated
f32624,Identifier:texParameterf
f32625,MemberExpression:onprogress
f32626,Literal:IntersectionObserver
f32627,BinaryExpression:warn
f32628,MemberExpression:readystatechange
f32629,ArrayExpression:getProgramInfoLog
f32630,Identifier:shippingaddresschange
f32631,FunctionExpression:frame
f32632,Literal:unsubscribe
f32633,FunctionDeclaration:erode
f32634,FunctionDeclaration:VTTCue
f32635,MemberExpression:detachEvent
f32636,Identifier:transitionend
f32637,IfStatement:suffix
f32638,ArrayExpression:packetsSent
f32639,Identifier:MediaEncryptedEvent
f32640,SwitchStatement:permission
f32641,MemberExpression:didTimeout
f32642,IfStatement:bottom
f32643,MemberExpression:Function
f32644,Property:tone
f32645,SwitchCase:Geolocation
f32646,AssignmentExpression:IV
f32647,YieldExpression:value
f32648,ReturnStatement:statusText
f32649,Identifier:SVGPathSegCurvetoCubicSmoothAbs
f32650,Literal:pageX
f32651,MemberExpression:HTMLFormElement
f32652,Identifier:inert
f32653,MemberExpression:anchorNode
f32654,CallExpression:tabindex
f32655,VariableDeclarator:productName
f32656,Property:WebGLFramebuffer
f32657,ForStatement:length
f32658,IfStatement:productId
f32659,ExpressionStatement:height
f32660,VariableDeclarator:m44
f32661,ConditionalExpression:any
f32662,ArrayExpression:Object
f32663,UnaryExpression:product
f32664,BinaryExpression:includes
f32665,AssignmentExpression:postMessage
f32666,Identifier:info
f32667,ConditionalExpression:htmlFor
f32668,BinaryExpression:ServiceWorker
f32669,UnaryExpression:normalize
f32670,Identifier:external
f32671,ForInStatement:device
f32672,ForInStatement:mapping
f32673,Property:complete
f32674,MemberExpression:adoptedStyleSheets
f32675,Property:parameters
f32676,Property:selectAllChildren
f32677,CallExpression:seeking
f32678,ArrayExpression:Storage
f32679,ArrayExpression:bindBuffer
f32680,UnaryExpression:onload
f32681,LogicalExpression:selectNode
f32682,LogicalExpression:webgl
f32683,AssignmentExpression:turn
f32684,IfStatement:video
f32685,Property:transferOut
f32686,ExpressionStatement:hashchange
f32687,ReturnStatement:back_forward
f32688,ArrayExpression:persist
f32689,Identifier:onfetch
f32690,MemberExpression:getBufferParameter
f32691,Property:SVGFEMergeNodeElement
f32692,VariableDeclarator:ResizeObserver
f32693,ReturnStatement:innerHTML
f32694,Identifier:atop
f32695,FunctionDeclaration:longitude
f32696,FunctionDeclaration:responseText
f32697,BinaryExpression:device
f32698,LogicalExpression:timestamps
f32699,Property:alt
f32700,ReturnStatement:fileSize
f32701,Identifier:texStorage2D
f32702,MemberExpression:setValueCurveAtTime
f32703,FunctionExpression:upperBound
f32704,Property:product
f32705,NewExpression:all
f32706,UpdateExpression:required
f32707,BinaryExpression:HTMLElement
f32708,MemberExpression:layerX
f32709,FunctionDeclaration:double
f32710,Literal:pushManager
f32711,CallExpression:lineno
f32712,AssignmentExpression:frames
f32713,ArrayExpression:persisted
f32714,SequenceExpression:controller
f32715,Literal:setMatrix
f32716,NewExpression:valueOf
f32717,BinaryExpression:KeyboardEvent
f32718,Literal:PERMISSION_DENIED
f32719,Identifier:default
f32720,ConditionalExpression:evaluate
f32721,ArrayExpression:HTMLAnchorElement
f32722,LogicalExpression:uri
f32723,AssignmentExpression:links
f32724,CallExpression:intercept
f32725,Identifier:decodeAudioData
f32726,Literal:assignedSlot
f32727,MemberExpression:SVGPathSegCurvetoQuadraticRel
f32728,ConditionalExpression:Enabled
f32729,FunctionDeclaration:addTrack
f32730,ForInStatement:waiting
f32731,CallExpression:version
f32732,MemberExpression:DOMStringMap
f32733,Property:keyup
f32734,Identifier:renderedBuffer
f32735,AssignmentExpression:atob
f32736,Property:MediaStreamTrackEvent
f32737,UnaryExpression:play
f32738,FunctionDeclaration:stretch
f32739,UnaryExpression:disable
f32740,IfStatement:acceleration
f32741,Literal:WebGLRenderingContext
f32742,FunctionDeclaration:scale3d
f32743,LogicalExpression:near
f32744,FunctionExpression:DataView
f32745,Identifier:onanimationstart
f32746,Identifier:EXT_color_buffer_float
f32747,MemberExpression:context
f32748,ReturnStatement:css
f32749,ConditionalExpression:ii
f32750,BlockStatement:var
f32751,Property:slice
f32752,FunctionDeclaration:loginUrl
f32753,ExpressionStatement:wifi
f32754,MemberExpression:operation
f32755,Identifier:RTCIceTransport
f32756,Literal:blur
f32757,CallExpression:characterData
f32758,UnaryExpression:CSSMatrix
f32759,ArrayExpression:replaceData
f32760,Property:gradientUnits
f32761,Identifier:rem
f32762,FunctionExpression:wasClean
f32763,SequenceExpression:element
f32764,VariableDeclarator:rangeMin
f32765,FunctionDeclaration:Request
f32766,AssignmentPattern:now
f32767,IfStatement:print
f32768,VariableDeclarator:onpointerup
f32769,ArrayExpression:gap
f32770,MemberExpression:getDevices
f32771,ForInStatement:count
f32772,CallExpression:Presentation
f32773,MemberExpression:keyCode
f32774,FunctionExpression:getFeature
f32775,ReturnStatement:sample
f32776,MemberExpression:lastModified
f32777,MemberExpression:manipulation
f32778,AssignmentExpression:artist
f32779,NewExpression:htmlFor
f32780,Literal:shadowOffsetX
f32781,VariableDeclarator:READ_ONLY
f32782,BinaryExpression:slotchange
f32783,BinaryExpression:fetch
f32784,CallExpression:unloadEventStart
f32785,Literal:appearance
f32786,UnaryExpression:storage
f32787,ConditionalExpression:rtl
f32788,SwitchCase:NaN
f32789,SequenceExpression:opener
f32790,Property:iii
f32791,ReturnStatement:print
f32792,Literal:mozCurrentTransformInverse
f32793,ReturnStatement:count
f32794,FunctionExpression:threshold
f32795,Property:texImage3D
f32796,SwitchCase:role
f32797,ArrayExpression:HTMLMenuElement
f32798,Property:HTMLTableCaptionElement
f32799,VariableDeclarator:declare
f32800,FunctionExpression:mouseenter
f32801,SwitchCase:sizes
f32802,FunctionDeclaration:encrypt
f32803,NewExpression:ic
f32804,MemberExpression:RTCDataChannelEvent
f32805,UnaryExpression:matchAll
f32806,MemberExpression:experimental
f32807,UnaryExpression:deltaX
f32808,ReturnStatement:pageXOffset
f32809,CallExpression:sizes
f32810,VariableDeclarator:onkeyup
f32811,FunctionDeclaration:phone
f32812,LogicalExpression:p1
f32813,ForInStatement:axes
f32814,VariableDeclarator:amex
f32815,AssignmentExpression:width
f32816,SequenceExpression:null
f32817,WhileStatement:point
f32818,Identifier:XULElement
f32819,UpdateExpression:hash
f32820,BinaryExpression:record
f32821,IfStatement:decode
f32822,CallExpression:onpointermove
f32823,AssignmentExpression:readAsBinaryString
f32824,MemberExpression:COMPRESSED_RGB_S3TC_DXT1_EXT
f32825,Literal:for
f32826,MemberExpression:__lookupGetter__
f32827,VariableDeclarator:animation
f32828,ArrayExpression:vertical
f32829,CallExpression:badInput
f32830,Literal:msMatchesSelector
f32831,MemberExpression:fromPoint
f32832,IfStatement:geolocation
f32833,LogicalExpression:maxLength
f32834,CallExpression:_NONE
f32835,AssignmentPattern:height
f32836,SequenceExpression:validity
f32837,FunctionExpression:when
f32838,MemberExpression:expandEntityReferences
f32839,Property:fetchStart
f32840,ReturnStatement:selectedIndex
f32841,Property:clearRect
f32842,VariableDeclarator:addElement
f32843,Property:fromRect
f32844,CallExpression:duration
f32845,MemberExpression:locks
f32846,IfStatement:rotate
f32847,VariableDeclarator:fillText
f32848,Property:showModalDialog
f32849,Identifier:HTMLQuoteElement
f32850,LogicalExpression:before
f32851,MemberExpression:role
f32852,ConditionalExpression:transition
f32853,CallExpression:inputMode
f32854,ArrayExpression:publicKey
f32855,AssignmentExpression:UndoManager
f32856,ArrayExpression:showModal
f32857,FunctionDeclaration:getAll
f32858,ArrayExpression:availHeight
f32859,UnaryExpression:productName
f32860,Literal:endTime
f32861,CallExpression:onmspointermove
f32862,ArrayExpression:DeviceMotionEvent
f32863,CallExpression:onrepeat
f32864,ConditionalExpression:moveTo
f32865,Identifier:findRule
f32866,UnaryExpression:Range
f32867,AssignmentPattern:requestId
f32868,Property:gfx
f32869,FunctionDeclaration:querySelectorAll
f32870,BinaryExpression:onpause
f32871,VariableDeclarator:External
f32872,Literal:onconnectionstatechange
f32873,VariableDeclarator:cardholderName
f32874,Property:setCurrentTime
f32875,Property:hasAttribute
f32876,SwitchCase:valueOf
f32877,Identifier:SVGMPathElement
f32878,FunctionExpression:setAttribute
f32879,Literal:ondeviceorientationabsolute
f32880,Identifier:StereoPannerNode
f32881,ReturnStatement:NotAllowedError
f32882,Literal:toJson
f32883,ForInStatement:source
f32884,SwitchCase:collapse
f32885,Property:queryCommandValue
f32886,MemberExpression:m34
f32887,NewExpression:Credential
f32888,FunctionDeclaration:mailto
f32889,NewExpression:ip
f32890,UpdateExpression:sx
f32891,SwitchCase:colspan
f32892,ArrayExpression:placeholder
f32893,Property:matches
f32894,Literal:mediaType
f32895,LogicalExpression:endTime
f32896,SwitchCase:never
f32897,ConditionalExpression:Location
f32898,MemberExpression:onmessage
f32899,VariableDeclarator:stopped
f32900,Identifier:SVGFEMorphologyElement
f32901,CallExpression:unmute
f32902,ReturnStatement:gamepad
f32903,AssignmentExpression:eme
f32904,Literal:postalCode
f32905,ArrayExpression:write
f32906,LogicalExpression:Index
f32907,VariableDeclarator:getTags
f32908,ConditionalExpression:dx
f32909,ReturnStatement:event
f32910,BinaryExpression:droppedVideoFrames
f32911,ReturnStatement:fullscreen
f32912,Literal:queryCommandState
f32913,Identifier:percent
f32914,Literal:viewportAnchorY
f32915,Property:LOADED
f32916,NewExpression:long
f32917,Property:numberOfItems
f32918,MemberExpression:Animatable
f32919,Literal:receiverId
f32920,UnaryExpression:unsubscribe
f32921,Identifier:HTMLOptGroupElement
f32922,CallExpression:pauseAnimations
f32923,Literal:UNSENT
f32924,Property:mozAnon
f32925,MemberExpression:bytesReceived
f32926,AssignmentExpression:pad
f32927,AssignmentExpression:intersectionRect
f32928,Literal:user
f32929,Property:createRadialGradient
f32930,MemberExpression:mozSystem
f32931,NewExpression:stretch
f32932,TemplateElement:popup
f32933,NewExpression:MAX
f32934,Property:CDATASection
f32935,MemberExpression:slice
f32936,WhileStatement:match
f32937,NewExpression:withCredentials
f32938,Property:novalidate
f32939,Literal:getNamedItem
f32940,Property:generateMipmap
f32941,Identifier:scrollingElement
f32942,UnaryExpression:pushState
f32943,SwitchCase:system
f32944,SwitchStatement:types
f32945,BinaryExpression:compareDocumentPosition
f32946,Identifier:linearVelocity
f32947,BinaryExpression:control
f32948,ReturnStatement:jcb
f32949,SwitchCase:submit
f32950,MemberExpression:copyLink
f32951,UnaryExpression:maxBitrate
f32952,ArrayExpression:readOnly
f32953,MemberExpression:keys
f32954,Property:methodName
f32955,FunctionDeclaration:worker
f32956,Property:audioprocess
f32957,Literal:setCapture
f32958,SequenceExpression:fallback
f32959,Literal:itemValue
f32960,UnaryExpression:pitch
f32961,ConditionalExpression:entries
f32962,LogicalExpression:pointerup
f32963,FunctionExpression:EventTarget
f32964,MemberExpression:getAttributeNS
f32965,IfStatement:table
f32966,BinaryExpression:Coordinates
f32967,LogicalExpression:onsuccess
f32968,IfStatement:tooltip
f32969,AssignmentExpression:initiatorType
f32970,Property:urls
f32971,UnaryExpression:videoWidth
f32972,MethodDefinition:onmessageerror
f32973,VariableDeclarator:promise
f32974,ReturnStatement:responseText
f32975,CallExpression:maxMessageSize
f32976,Literal:skipWaiting
f32977,ArrayExpression:expirationTime
f32978,MethodDefinition:setData
f32979,CallExpression:send
f32980,Identifier:flatten
f32981,Literal:HTMLTemplateElement
f32982,ConditionalExpression:naturalWidth
f32983,Property:view
f32984,Literal:permission
f32985,MemberExpression:hardwareConcurrency
f32986,FunctionDeclaration:presentation
f32987,Literal:security
f32988,LogicalExpression:monitor
f32989,ReturnStatement:suffix
f32990,MemberExpression:NONE
f32991,Identifier:echoCancellation
f32992,CallExpression:releaseLock
f32993,BinaryExpression:skewX
f32994,VariableDeclarator:close
f32995,IfStatement:button
f32996,Identifier:HTMLSpanElement
f32997,Literal:getUniformBlockIndex
f32998,ArrayExpression:layerY
f32999,UnaryExpression:HTMLInputElement
f33000,UpdateExpression:currentEvent
f33001,UpdateExpression:item
f33002,Literal:fromPoint
f33003,MemberExpression:onfullscreenchange
f33004,FunctionDeclaration:endAngle
f33005,Identifier:InputEvent
f33006,Literal:deleteRow
f33007,FunctionExpression:silent
f33008,Property:idle
f33009,BinaryExpression:getRandomValues
f33010,Identifier:search
f33011,MemberExpression:RTCRtpTransceiver
f33012,NewExpression:SVGPathSegArcAbs
f33013,ArrayExpression:rows
f33014,ArrayExpression:scissor
f33015,ReturnStatement:keyboard
f33016,MemberExpression:HIERARCHY_REQUEST_ERR
f33017,Property:PX
f33018,SwitchStatement:repeat
f33019,FunctionExpression:url
f33020,AssignmentExpression:mm
f33021,ConditionalExpression:className
f33022,MemberExpression:DOM_DELTA_PIXEL
f33023,MemberExpression:MozMousePixelScroll
f33024,FunctionDeclaration:CacheStorage
f33025,BinaryExpression:stringValue
f33026,ConditionalExpression:prop
f33027,MemberExpression:createSession
f33028,Property:setProperty
f33029,CallExpression:Attr
f33030,Identifier:SVGUseElement
f33031,SwitchCase:loadeddata
f33032,FunctionDeclaration:updateWith
f33033,BinaryExpression:behavior
f33034,LogicalExpression:activated
f33035,FunctionDeclaration:inputs
f33036,UnaryExpression:HTMLTitleElement
f33037,ReturnStatement:propertyName
f33038,FunctionDeclaration:touchcancel
f33039,FunctionDeclaration:textContent
f33040,Identifier:DEPTH_STENCIL
f33041,FunctionDeclaration:archive
f33042,VariableDeclarator:decode
f33043,SequenceExpression:itemId
f33044,CallExpression:onfinish
f33045,SequenceExpression:channels
f33046,LogicalExpression:sender
f33047,VariableDeclarator:setInterval
f33048,Property:emma
f33049,IfStatement:symbols
f33050,SwitchCase:upload
f33051,Property:onseeked
f33052,IfStatement:prefix
f33053,ConditionalExpression:finish
f33054,VariableDeclarator:pressure
f33055,FunctionDeclaration:MutationRecord
f33056,Property:formMethod
f33057,FunctionDeclaration:file
f33058,Literal:NEXT
f33059,Identifier:checkValidity
f33060,FunctionExpression:privateKey
f33061,CallExpression:idName
f33062,Identifier:crossorigin
f33063,Property:startOffset
f33064,SwitchCase:true
f33065,AssignmentExpression:textarea
f33066,AssignmentExpression:dispatchEvent
f33067,Literal:Element
f33068,ConditionalExpression:multipart
f33069,LogicalExpression:toolbar
f33070,FunctionDeclaration:amex
f33071,FunctionExpression:startTime
f33072,Identifier:createAnalyser
f33073,FunctionDeclaration:gl
f33074,ConditionalExpression:onreadystatechange
f33075,Identifier:rightViewMatrix
f33076,Identifier:ctrlKey
f33077,VariableDeclarator:maxTouchPoints
f33078,SwitchStatement:collection
f33079,Identifier:PerformanceResourceTiming
f33080,ArrayExpression:offset
f33081,SwitchCase:Text
f33082,AssignmentExpression:viewBox
f33083,ForInStatement:range
f33084,SequenceExpression:VTTCue
f33085,Identifier:started
f33086,Identifier:onbufferedamountlow
f33087,LogicalExpression:NodeList
f33088,Literal:properties
f33089,LogicalExpression:charset
f33090,ConditionalExpression:true
f33091,VariableDeclarator:onmouseover
f33092,CallExpression:cancelable
f33093,Property:Element
f33094,ConditionalExpression:target
f33095,ReturnStatement:flags
f33096,CallExpression:LINEAR
f33097,ConditionalExpression:animationName
f33098,FunctionExpression:pause
f33099,ConditionalExpression:always
f33100,FunctionDeclaration:links
f33101,VariableDeclarator:sourceBuffer
f33102,ForOfStatement:rules
f33103,VariableDeclarator:rowIndex
f33104,LogicalExpression:Client
f33105,ArrayExpression:groupId
f33106,SequenceExpression:ready
f33107,AssignmentExpression:childList
f33108,TemplateLiteral:className
f33109,UpdateExpression:sorted
f33110,IfStatement:fillRect
f33111,CallExpression:document
f33112,ArrayExpression:gl
f33113,Property:AudioBuffer
f33114,UnaryExpression:trackId
f33115,Identifier:DOMAttrModified
f33116,Property:prepend
f33117,Literal:beginEvent
f33118,Identifier:onnotificationclick
f33119,MemberExpression:explicitOriginalTarget
f33120,Literal:WebKitCSSMatrix
f33121,BinaryExpression:remote
f33122,NewExpression:MSGesture
f33123,IfStatement:p3
f33124,FunctionDeclaration:methodName
f33125,BinaryExpression:keytype
f33126,ArrayExpression:clients
f33127,Identifier:onaudiostart
f33128,Literal:sync
f33129,MemberExpression:attachment
f33130,NewExpression:closed
f33131,AssignmentExpression:currentEvent
f33132,IfStatement:Map
f33133,ArrayExpression:played
f33134,Identifier:clients
f33135,AssignmentExpression:FocusEvent
f33136,LogicalExpression:successCallback
f33137,FunctionExpression:pseudoElement
f33138,Identifier:CLOSE_NORMAL
f33139,ConditionalExpression:clientHeight
f33140,Literal:speakers
f33141,SwitchCase:ports
f33142,FunctionDeclaration:getReader
f33143,Identifier:vertexAttrib3fv
f33144,ArrayExpression:popstate
f33145,VariableDeclarator:querySelector
f33146,FunctionDeclaration:createFramebuffer
f33147,MemberExpression:requestIdleCallback
f33148,UnaryExpression:phone
f33149,MemberExpression:description
f33150,UnaryExpression:didTimeout
f33151,Literal:contentDocument
f33152,Identifier:StyleSheet
f33153,MemberExpression:onwheel
f33154,Literal:deltaX
f33155,VariableDeclarator:butt
f33156,Identifier:setAlpha
f33157,FunctionDeclaration:getError
f33158,AssignmentExpression:speakers
f33159,IfStatement:onbegin
f33160,UnaryExpression:contains
f33161,FunctionExpression:unprefix
f33162,Property:valueType
f33163,VariableDeclarator:CLOSED
f33164,UnaryExpression:onupdate
f33165,Identifier:containerSrc
f33166,VariableDeclarator:constructor
f33167,SwitchCase:datetime
f33168,BinaryExpression:QuotaExceededError
f33169,CallExpression:Window
f33170,Literal:rangeMin
f33171,BinaryExpression:NetworkError
f33172,SwitchCase:srcset
f33173,Literal:encodedBodySize
f33174,NewExpression:adData
f33175,AssignmentExpression:intersectionRatio
f33176,Literal:attestation
f33177,SequenceExpression:keyboard
f33178,MethodDefinition:version
f33179,ConditionalExpression:isPrimary
f33180,UnaryExpression:mute
f33181,Identifier:range
f33182,ConditionalExpression:html
f33183,Identifier:enqueue
f33184,FunctionDeclaration:expires
f33185,BinaryExpression:Storage
f33186,FunctionDeclaration:timeupdate
f33187,MemberExpression:hspace
f33188,CallExpression:scriptNode
f33189,AssignmentExpression:copyTo
f33190,AssignmentExpression:shippingType
f33191,SwitchCase:color
f33192,SequenceExpression:src
f33193,MemberExpression:uniformMatrix3fv
f33194,MemberExpression:AbortController
f33195,Property:textTrack
f33196,MemberExpression:FileEntry
f33197,NewExpression:PointerEvent
f33198,UpdateExpression:add
f33199,BinaryExpression:SyncManager
f33200,CallExpression:xMinYMid
f33201,UnaryExpression:sample
f33202,NewExpression:status
f33203,ConditionalExpression:nodeName
f33204,BinaryExpression:valueAsDate
f33205,LogicalExpression:scrollWidth
f33206,ConditionalExpression:example
f33207,Identifier:SVGNumber
f33208,VariableDeclarator:adData
f33209,FunctionExpression:dx
f33210,VariableDeclarator:picture
f33211,FunctionExpression:duplicate
f33212,AssignmentExpression:query
f33213,Literal:prototype
f33214,FunctionExpression:accept
f33215,Identifier:formaction
f33216,ConditionalExpression:loaded
f33217,SwitchCase:drop
f33218,IfStatement:boolean
f33219,IfStatement:over
f33220,Property:codetype
f33221,TemplateElement:offset
f33222,ConditionalExpression:rowIndex
f33223,Literal:cells
f33224,ReturnStatement:Performance
f33225,FunctionDeclaration:ontouchstart
f33226,UnaryExpression:windowFeatures
f33227,VariableDeclarator:inputBuffer
f33228,Literal:chargingtimechange
f33229,BinaryExpression:input
f33230,MemberExpression:HTMLLinkElement
f33231,CallExpression:maxLength
f33232,UnaryExpression:ss
f33233,ArrayExpression:install
f33234,Property:selected
f33235,Identifier:entities
f33236,MemberExpression:DOMMouseScroll
f33237,MemberExpression:pointerleave
f33238,MemberExpression:enumerateDevices
f33239,MemberExpression:novalidate
f33240,UnaryExpression:scrollX
f33241,Property:DataTransferItem
f33242,Identifier:outerHeight
f33243,Property:stepDown
f33244,VariableDeclarator:miterLimit
f33245,Literal:SVGError
f33246,MemberExpression:addRule
f33247,ConditionalExpression:removetrack
f33248,AssignmentExpression:requestFrame
f33249,Identifier:defaultMuted
f33250,Property:selectionEnd
f33251,BinaryExpression:elapsedTime
f33252,CallExpression:sampleCoverage
f33253,AssignmentExpression:vendorID
f33254,SwitchCase:Array
f33255,ArrayExpression:WEBVTT
f33256,ForOfStatement:rows
f33257,MemberExpression:getNamedItem
f33258,MemberExpression:GeckoActiveXObject
f33259,AssignmentExpression:removeRule
f33260,ForInStatement:arguments
f33261,SwitchCase:interval
f33262,MemberExpression:openCursor
f33263,Property:platforms
f33264,Property:LinkStyle
f33265,ArrayExpression:parentNode
f33266,ArrayExpression:midi
f33267,SequenceExpression:handle
f33268,CallExpression:sum
f33269,Literal:DoubleRange
f33270,AssignmentExpression:_NONE
f33271,ArrayExpression:clientY
f33272,Property:paint
f33273,ArrayExpression:HTMLContentElement
f33274,VariableDeclarator:pointerup
f33275,ArrayExpression:miter
f33276,FunctionDeclaration:currentNode
f33277,AssignmentExpression:deg
f33278,MemberExpression:PROCESSING_INSTRUCTION_NODE
f33279,ArrayExpression:touches
f33280,AssignmentExpression:sortable
f33281,SwitchCase:fullScreen
f33282,FunctionDeclaration:aspectRatio
f33283,BinaryExpression:canInsertDTMF
f33284,Property:AnimationEvent
f33285,VariableDeclarator:cssText
f33286,Property:channelCount
f33287,FunctionDeclaration:productSub
f33288,CallExpression:loadeddata
f33289,AssignmentExpression:supported
f33290,UnaryExpression:endTime
f33291,UnaryExpression:scrollTop
f33292,AssignmentExpression:Map
f33293,ArrayExpression:oncanplay
f33294,VariableDeclarator:exact
f33295,Identifier:parentStyleSheet
f33296,CallExpression:targetY
f33297,AssignmentExpression:activeCues
f33298,Property:unobserve
f33299,FunctionExpression:remote
f33300,Literal:__count__
f33301,Literal:writeValue
f33302,CallExpression:replace
f33303,ConditionalExpression:gamma
f33304,UnaryExpression:indeterminate
f33305,ExpressionStatement:none
f33306,UpdateExpression:search
f33307,Identifier:request
f33308,BinaryExpression:yPos
f33309,AssignmentExpression:onabort
f33310,ArrayExpression:Uint16Array
f33311,Identifier:requireUserMediation
f33312,Property:currentTransform
f33313,FunctionExpression:activating
f33314,VariableDeclarator:m12
f33315,BinaryExpression:emma
f33316,FunctionDeclaration:keypress
f33317,CallExpression:stencilFunc
f33318,Identifier:offsetTop
f33319,SwitchCase:external
f33320,Literal:namespaceURI
f33321,ContinueStatement:loop
f33322,Identifier:getUniform
f33323,Literal:getStats
f33324,ArrayExpression:prop
f33325,BinaryExpression:divisor
f33326,ReturnStatement:resource
f33327,AssignmentExpression:getParent
f33328,FunctionDeclaration:serializeToString
f33329,VariableDeclarator:handleEnd
f33330,AssignmentExpression:iconURL
f33331,FunctionExpression:install
f33332,Literal:mozfullscreenchange
f33333,NewExpression:method
f33334,UnaryExpression:AudioBuffer
f33335,Identifier:stopped
f33336,LogicalExpression:format
f33337,VariableDeclarator:results
f33338,MemberExpression:maxlength
f33339,Literal:HTMLAudioElement
f33340,ArrayExpression:INVALID_NODE_TYPE_ERR
f33341,FunctionDeclaration:destination
f33342,AssignmentExpression:inherit
f33343,NewExpression:decoding
f33344,VariableDeclarator:replaceWith
f33345,FunctionExpression:channelCount
f33346,MethodDefinition:on
f33347,ArrayExpression:onmozfullscreenchange
f33348,BinaryExpression:lineDashOffset
f33349,LogicalExpression:command
f33350,IfStatement:input
f33351,Identifier:profileEnd
f33352,ArrowFunctionExpression:value
f33353,LogicalExpression:bufferSize
f33354,BinaryExpression:dtmf
f33355,Identifier:errorCallback
f33356,VariableDeclarator:timing
f33357,ArrayExpression:UIEvent
f33358,FunctionDeclaration:system
f33359,CallExpression:heading
f33360,FunctionExpression:deleteIndex
f33361,Literal:DOCUMENT_FRAGMENT_NODE
f33362,CallExpression:controls
f33363,CallExpression:addEventListener
f33364,MemberExpression:MEDIA_ERR_NETWORK
f33365,UnaryExpression:searchParams
f33366,AssignmentExpression:expirationTime
f33367,TemplateElement:call
f33368,IfStatement:search
f33369,Identifier:new
f33370,ReturnStatement:offset
f33371,SequenceExpression:wrap
f33372,CallExpression:attachShadow
f33373,Property:XPathException
f33374,CallExpression:skewy
f33375,Identifier:OverconstrainedError
f33376,AssignmentExpression:localStorage
f33377,ArrayExpression:none
f33378,ConditionalExpression:decode
f33379,SwitchCase:ondragend
f33380,Property:CSSMediaRule
f33381,VariableDeclarator:buttons
f33382,UnaryExpression:sx
f33383,Identifier:removeNamedItem
f33384,BinaryExpression:removedNodes
f33385,ForInStatement:off
f33386,UnaryExpression:words
f33387,NewExpression:authentication
f33388,AssignmentPattern:link
f33389,Literal:artwork
f33390,CallExpression:startOffset
f33391,Literal:accesskey
f33392,Literal:organization
f33393,ArrayExpression:rem
f33394,Identifier:preventBubble
f33395,BinaryExpression:onLine
f33396,Property:pressed
f33397,UpdateExpression:float
f33398,Identifier:setData
f33399,CallExpression:WebGLUniformLocation
f33400,ArrayExpression:depthFunc
f33401,MemberExpression:SVGFEColorMatrixElement
f33402,MemberExpression:sampleCoverage
f33403,FunctionDeclaration:challenge
f33404,Identifier:collapse
f33405,Property:normal
f33406,ConditionalExpression:hostname
f33407,Literal:HTMLDivElement
f33408,BinaryExpression:InputDeviceCapabilities
f33409,UnaryExpression:follow
f33410,CallExpression:Coordinates
f33411,MemberExpression:fftSize
f33412,ArrayExpression:getPreventDefault
f33413,SwitchStatement:data
f33414,MemberExpression:setHeaderValue
f33415,Literal:PerformanceServerTiming
f33416,MemberExpression:toLocaleString
f33417,CallExpression:getUserData
f33418,ReturnStatement:bound
f33419,Identifier:IDBTransaction
f33420,SequenceExpression:Index
f33421,FunctionDeclaration:keyboard
f33422,MemberExpression:clientWaitSync
f33423,SequenceExpression:debug
f33424,FunctionDeclaration:checkIntersection
f33425,CallExpression:stdDeviation
f33426,FunctionExpression:currentSrc
f33427,FunctionDeclaration:heading
f33428,Identifier:ErrorEvent
f33429,AssignmentExpression:toDataURL
f33430,VariableDeclarator:valueAsString
f33431,ArrayExpression:HTMLScriptElement
f33432,VariableDeclarator:itemType
f33433,SwitchStatement:self
f33434,BinaryExpression:restore
f33435,AssignmentExpression:touchstart
f33436,AssignmentExpression:verify
f33437,ConditionalExpression:release
f33438,Property:blendFuncSeparate
f33439,UnaryExpression:deviceName
f33440,ArrayExpression:webglcontextrestored
f33441,Property:pointerleave
f33442,CallExpression:Beacon
f33443,IfStatement:local
f33444,SwitchCase:userAgent
f33445,MemberExpression:gamepadconnected
f33446,Property:required
f33447,BinaryExpression:home
f33448,VariableDeclarator:oncancel
f33449,SequenceExpression:file
f33450,BinaryExpression:custom
f33451,VariableDeclarator:reject
f33452,SwitchCase:directories
f33453,UnaryExpression:cors
f33454,Property:pulse
f33455,MemberExpression:object
f33456,Identifier:snapshotLength
f33457,Literal:role
f33458,Identifier:rotate
f33459,ArrayExpression:platform
f33460,CallExpression:for
f33461,BinaryExpression:DOMCharacterDataModified
f33462,MemberExpression:transport
f33463,CallExpression:Credential
f33464,AssignmentExpression:External
f33465,FunctionDeclaration:voice
f33466,Identifier:delayTime
f33467,ReturnStatement:fallback
f33468,FunctionDeclaration:Headers
f33469,BinaryExpression:mastercard
f33470,MemberExpression:onmessageerror
f33471,FunctionDeclaration:attachEvent
f33472,FunctionDeclaration:isConnected
f33473,Identifier:codecPayloadType
f33474,CallExpression:autoplay
f33475,FunctionExpression:redirected
f33476,BinaryExpression:itemType
f33477,UnaryExpression:mouseover
f33478,ArrayExpression:IDBRequest
f33479,MemberExpression:onpush
f33480,Literal:startContainer
f33481,Literal:useMap
f33482,Identifier:appendBuffer
f33483,Literal:cmp
f33484,FunctionExpression:m44
f33485,ForOfStatement:item
f33486,MethodDefinition:text
f33487,UnaryExpression:cancelBubble
f33488,CallExpression:location
f33489,IfStatement:bound
f33490,SwitchCase:sampleRate
f33491,Identifier:ctx
f33492,Property:bounds
f33493,CallExpression:boundary
f33494,Identifier:ScrollTo
f33495,ArrayExpression:SVGPointList
f33496,SwitchCase:length
f33497,VariableDeclarator:mozMatchesSelector
f33498,Property:negotiated
f33499,Property:matrixTransform
f33500,Property:signal
f33501,MemberExpression:viewportAnchorY
f33502,FunctionDeclaration:text
f33503,MemberExpression:WEBKIT_FORCE_AT_MOUSE_DOWN
f33504,Property:activeElement
f33505,CallExpression:kinds
f33506,CallExpression:onend
f33507,BinaryExpression:paint
f33508,AssignmentExpression:onvolumechange
f33509,CallExpression:alert
f33510,ArrayExpression:interpretation
f33511,MethodDefinition:getContext
f33512,ReturnStatement:plugins
f33513,SwitchCase:trailer
f33514,ReturnStatement:token
f33515,ForInStatement:items
f33516,ArrowFunctionExpression:dataset
f33517,ForInStatement:entries
f33518,SequenceExpression:clone
f33519,SwitchStatement:vb
f33520,IfStatement:image
f33521,Literal:pageYOffset
f33522,SwitchCase:m43
f33523,ArrayExpression:insertAdjacentElement
f33524,LogicalExpression:charCode
f33525,Identifier:depthFunc
f33526,Property:copy
f33527,AssignmentExpression:left
f33528,Property:webkitIsFullScreen
f33529,Literal:locked
f33530,FunctionExpression:isConnected
f33531,CallExpression:URLSearchParams
f33532,NewExpression:position
f33533,FunctionExpression:disabled
f33534,CallExpression:attribution
f33535,CallExpression:csp
f33536,MemberExpression:rows
f33537,Literal:picture
f33538,UnaryExpression:task
f33539,VariableDeclarator:credit
f33540,ConditionalExpression:accept
f33541,Identifier:initCustomEvent
f33542,LogicalExpression:region
f33543,MemberExpression:Comment
f33544,Identifier:insertNode
f33545,ArrayExpression:objectStoreNames
f33546,Identifier:stream
f33547,Identifier:SVG_LENGTHTYPE_NUMBER
f33548,CallExpression:onupdate
f33549,Property:copyTexImage2D
f33550,BinaryExpression:mediaElement
f33551,NewExpression:transition
f33552,SwitchStatement:rotation
f33553,ConditionalExpression:compact
f33554,Literal:creationTime
f33555,Identifier:SVGAnimatedEnumeration
f33556,LogicalExpression:radio
f33557,FunctionExpression:validity
f33558,ReturnStatement:ScreenOrientation
f33559,UnaryExpression:element
f33560,UnaryExpression:HTMLCanvasElement
f33561,CallExpression:postMessage
f33562,CallExpression:append
f33563,AssignmentPattern:remove
f33564,Property:userproximity
f33565,CallExpression:serialNumber
f33566,ConditionalExpression:handle
f33567,AssignmentExpression:trailer
f33568,Identifier:recommendedFieldOfView
f33569,ConditionalExpression:paymentMethod
f33570,Identifier:navigationUI
f33571,UnaryExpression:InstallTrigger
f33572,ArrayExpression:HMAC
f33573,UpdateExpression:location
f33574,TemplateLiteral:language
f33575,Property:minDecibels
f33576,SwitchCase:put
f33577,BinaryExpression:pointerover
f33578,SwitchCase:td
f33579,LogicalExpression:radius
f33580,Literal:framesDecoded
f33581,MemberExpression:appendChild
f33582,Property:delayTime
f33583,AssignmentExpression:deprecation
f33584,BinaryExpression:pranswer
f33585,LogicalExpression:pointerlockerror
f33586,ArrayExpression:Uint8Array
f33587,Property:PBKDF2
f33588,NewExpression:oldValue
f33589,CallExpression:motion
f33590,VariableDeclarator:destination
f33591,FunctionDeclaration:Mozilla
f33592,MemberExpression:includes
f33593,VariableDeclarator:statechange
f33594,Property:credit
f33595,AssignmentExpression:wheel
f33596,CallExpression:TextTrackCueList
f33597,FunctionDeclaration:displayId
f33598,ArrayExpression:onmouseover
f33599,ReturnStatement:pixels
f33600,NewExpression:scrollLeft
f33601,CallExpression:HTMLPreElement
f33602,FunctionDeclaration:getQueryObject
f33603,CatchClause:fr
f33604,Property:xoffset
f33605,Property:display
f33606,Literal:pushState
f33607,SwitchCase:rtl
f33608,ArrayExpression:name
f33609,Identifier:FRAMEBUFFER_ATTACHMENT_COLOR_ENCODING
f33610,CallExpression:nonce
f33611,BinaryExpression:slide
f33612,Property:WebGLTexture
f33613,SwitchCase:stop
f33614,NewExpression:appCodeName
f33615,NewExpression:onresize
f33616,Literal:scrollamount
f33617,LogicalExpression:visibilitychange
f33618,UnaryExpression:matches
f33619,ArrayExpression:gamepadconnected
f33620,FunctionExpression:getAllResponseHeaders
f33621,FunctionExpression:min
f33622,ConditionalExpression:CSS2Properties
f33623,VariableDeclarator:node
f33624,CallExpression:preload
f33625,LogicalExpression:RTCPeerConnection
f33626,NewExpression:ltr
f33627,Literal:MozBeforePaint
f33628,Identifier:minlength
f33629,UnaryExpression:eventHandler
f33630,AssignmentExpression:getStartTime
f33631,Property:pauseOnExit
f33632,LogicalExpression:upper
f33633,LogicalExpression:persist
f33634,FunctionDeclaration:axis
f33635,CallExpression:com
f33636,AssignmentExpression:ip
f33637,Identifier:requireInteraction
f33638,Identifier:setWaveTable
f33639,MemberExpression:prefix
f33640,AssignmentExpression:skewY
f33641,ArrayExpression:failed
f33642,LogicalExpression:productId
f33643,FunctionDeclaration:Extendable
f33644,ArrayExpression:keepalive
f33645,ArrayExpression:HTMLAudioElement
f33646,CallExpression:getAttribute
f33647,Identifier:imageSmoothingQuality
f33648,Identifier:funcRef
f33649,Property:authenticatorData
f33650,BinaryExpression:CSSStyleDeclaration
f33651,AssignmentExpression:m32
f33652,CallExpression:onconnectionstatechange
f33653,Literal:crossorigin
f33654,Literal:disabled
f33655,BinaryExpression:usage
f33656,Literal:__defineSetter__
f33657,CallExpression:composed
f33658,UnaryExpression:sorted
f33659,Identifier:requestsReceived
f33660,Identifier:reverse
f33661,FunctionExpression:arguments
f33662,MemberExpression:characterSet
f33663,SwitchCase:force
f33664,VariableDeclarator:getBlob
f33665,VariableDeclarator:INVALID_CHARACTER_ERR
f33666,FunctionExpression:blur
f33667,FunctionExpression:deleteData
f33668,Property:getBufferParameter
f33669,Literal:PING
f33670,Literal:scrollWidth
f33671,MemberExpression:tHead
f33672,Property:tooltip
f33673,ReturnStatement:root
f33674,NewExpression:offset
f33675,Literal:iterateNext
f33676,ReturnStatement:Attr
f33677,LogicalExpression:immutable
f33678,MemberExpression:endings
f33679,Literal:webgl
f33680,LogicalExpression:css
f33681,Literal:getCost
f33682,AssignmentExpression:addedNodes
f33683,Identifier:lastPacketReceivedTimestamp
f33684,ReturnStatement:digest
f33685,Identifier:valueOf
f33686,ReturnStatement:threshold
f33687,MemberExpression:retry
f33688,Identifier:HIERARCHY_REQUEST_ERR
f33689,VariableDeclarator:amount
f33690,ReturnStatement:detail
f33691,CallExpression:onstart
f33692,MemberExpression:groupId
f33693,BinaryExpression:security
f33694,ReturnStatement:off
f33695,FunctionDeclaration:protocols
f33696,FunctionDeclaration:timeline
f33697,ReturnStatement:currentStyle
f33698,BinaryExpression:if
f33699,SequenceExpression:platform
f33700,Identifier:slide
f33701,Identifier:onloadedmetadata
f33702,FunctionDeclaration:refresh
f33703,ArrayExpression:outerHeight
f33704,Identifier:enumerateDevices
f33705,Literal:EventSource
f33706,UnaryExpression:Request
f33707,VariableDeclarator:log
f33708,ArrayExpression:cullFace
f33709,Identifier:offsetWidth
f33710,Literal:shadowBlur
f33711,VariableDeclarator:precision
f33712,CallExpression:HTMLTrackElement
f33713,FunctionDeclaration:getParameter
f33714,NewExpression:payments
f33715,VariableDeclarator:credential
f33716,CallExpression:HTMLScriptElement
f33717,MemberExpression:EXT_shader_texture_lod
f33718,BinaryExpression:deviceMemory
f33719,BinaryExpression:authentication
f33720,SequenceExpression:properties
f33721,NewExpression:input
f33722,ArrayExpression:serviceWorker
f33723,FunctionDeclaration:Index
f33724,BinaryExpression:loadEventEnd
f33725,CallExpression:define
f33726,FunctionDeclaration:stepDown
f33727,Literal:yes
f33728,ConditionalExpression:yPos
f33729,Property:HTMLAreaElement
f33730,FunctionDeclaration:EventTarget
f33731,ForInStatement:user
f33732,AssignmentExpression:cm
f33733,ArrayExpression:String
f33734,Property:importKey
f33735,FunctionExpression:toolbar
f33736,Identifier:BroadcastChannel
f33737,FunctionExpression:cancelAnimationFrame
f33738,ArrayExpression:selectNodeContents
f33739,AssignmentExpression:Gecko
f33740,Literal:NAMESPACE_ERR
f33741,Literal:stitchTiles
f33742,AssignmentExpression:dateTime
f33743,Identifier:clientId
f33744,ArrayExpression:moveLeft
f33745,AssignmentExpression:clearImmediate
f33746,Property:validity
f33747,LogicalExpression:caption
f33748,VariableDeclarator:set
f33749,CallExpression:setParameters
f33750,MemberExpression:DEPTH_COMPONENT
f33751,Literal:naturalWidth
f33752,UpdateExpression:m32
f33753,CallExpression:number
f33754,MemberExpression:rotation
f33755,MemberExpression:Worker
f33756,UnaryExpression:xml
f33757,AssignmentExpression:sx
f33758,Property:ENTITY_REFERENCE_NODE
f33759,Literal:htmlFor
f33760,UnaryExpression:fullScreen
f33761,SequenceExpression:response
f33762,Property:SVGFontFaceElement
f33763,ConditionalExpression:screen
f33764,Property:NULL
f33765,ConditionalExpression:head
f33766,FunctionExpression:distanceModel
f33767,MemberExpression:publicKey
f33768,MemberExpression:readPixels
f33769,ArrayExpression:isPrototypeOf
f33770,SwitchStatement:displayName
f33771,FunctionDeclaration:nested
f33772,Identifier:repeat
f33773,Property:vertexAttribI4i
f33774,CallExpression:sdp
f33775,ArrayExpression:koi8
f33776,Literal:unresponsive
f33777,WhileStatement:action
f33778,Property:tangentialPressure
f33779,LogicalExpression:Map
f33780,ArrayExpression:onmouseout
f33781,Property:dependentLocality
f33782,SwitchCase:dataset
f33783,NewExpression:currentState
f33784,Literal:vrdisplayfocus
f33785,TemplateElement:new
f33786,SwitchCase:DOCUMENT_TYPE_NODE
f33787,Literal:onmspointerdown
f33788,Identifier:AudioParam
f33789,SwitchCase:effect
f33790,VariableDeclarator:unobserve
f33791,AssignmentExpression:oncanplay
f33792,Identifier:pressure
f33793,FunctionExpression:BlobBuilder
f33794,MethodDefinition:reconnect
f33795,ConditionalExpression:MSGestureEnd
f33796,VariableDeclarator:x2
f33797,ForInStatement:gl
f33798,SequenceExpression:details
f33799,Literal:detail
f33800,LogicalExpression:History
f33801,MemberExpression:endEvent
f33802,NewExpression:pageshow
f33803,BinaryExpression:devicePixelRatio
f33804,Identifier:getVideoTracks
f33805,MemberExpression:deviceorientation
f33806,Literal:mouseout
f33807,MemberExpression:PluginArray
f33808,LogicalExpression:follow
f33809,CallExpression:Name
f33810,ForInStatement:extensions
f33811,Literal:unhandledrejection
f33812,LogicalExpression:center
f33813,Property:Path2D
f33814,ConditionalExpression:atob
f33815,ForInStatement:callback
f33816,MemberExpression:appendBuffer
f33817,Identifier:payloadType
f33818,MemberExpression:createRange
f33819,Property:getAsString
f33820,CallExpression:blendFuncSeparate
f33821,CallExpression:new
f33822,BinaryExpression:near
f33823,ArrowFunctionExpression:end
f33824,CallExpression:credential
f33825,MemberExpression:color
f33826,Property:back
f33827,LogicalExpression:minLength
f33828,VariableDeclarator:requestFileSystem
f33829,UnaryExpression:classList
f33830,Identifier:SharedArrayBuffer
f33831,FunctionExpression:onreadystatechange
f33832,MemberExpression:expiration
f33833,MethodDefinition:readValue
f33834,SwitchCase:DOMNodeInsertedIntoDocument
f33835,MemberExpression:selectNodeContents
f33836,BinaryExpression:endContainer
f33837,VariableDeclarator:createRange
f33838,MemberExpression:getFramebufferAttachmentParameter
f33839,ArrayExpression:getVideoPlaybackQuality
f33840,UnaryExpression:defaultStatus
f33841,FunctionExpression:renderHeight
f33842,CallExpression:attachment
f33843,FunctionExpression:m13
f33844,ArrayExpression:save
f33845,AssignmentExpression:offsetTop
f33846,Literal:RTCDataChannelEvent
f33847,LogicalExpression:button
f33848,ConditionalExpression:radiogroup
f33849,CallExpression:moveTo
f33850,BinaryExpression:timeRemaining
f33851,Property:DOMStringList
f33852,SequenceExpression:height
f33853,Property:CONNECTING
f33854,CallExpression:deviceorientationabsolute
f33855,Property:RG16F
f33856,AssignmentExpression:TEMPORARY
f33857,VariableDeclarator:READ_WRITE
f33858,Property:inert
f33859,IfStatement:viewBox
f33860,AssignmentExpression:isFinal
f33861,BinaryExpression:spreadMethod
f33862,ReturnStatement:cellSpacing
f33863,BinaryExpression:integrity
f33864,SwitchStatement:col
f33865,Literal:AudioNode
f33866,SequenceExpression:encoding
f33867,CallExpression:getElementsByClassName
f33868,UnaryExpression:AuthenticatorResponse
f33869,LogicalExpression:count
f33870,CallExpression:deleted
f33871,ArrayExpression:phone
f33872,SwitchCase:middle
f33873,ConditionalExpression:DONE
f33874,Property:SVGDefsElement
f33875,MemberExpression:deleteRule
f33876,UnaryExpression:code
f33877,AssignmentExpression:RangeError
f33878,Identifier:blitFramebuffer
f33879,MethodDefinition:replaceWith
f33880,AssignmentExpression:getNotifications
f33881,Literal:AudioListener
f33882,FunctionExpression:exclusive
f33883,BinaryExpression:include
f33884,Property:onfinish
f33885,Identifier:customElements
f33886,MemberExpression:data
f33887,Identifier:collapsed
f33888,SwitchCase:javaEnabled
f33889,FunctionExpression:uuids
f33890,SwitchCase:sort
f33891,CallExpression:subscribe
f33892,IfStatement:permissions
f33893,BinaryExpression:pseudo
f33894,CallExpression:twist
f33895,VariableDeclarator:nextSibling
f33896,LogicalExpression:initialize
f33897,AssignmentExpression:alert
f33898,WhileStatement:current
f33899,FunctionDeclaration:nodeType
f33900,Property:getFingerprints
f33901,NewExpression:unsigned
f33902,CallExpression:href
f33903,MemberExpression:createAttributeNS
f33904,UnaryExpression:WebKitCSSMatrix
f33905,ArrowFunctionExpression:token
f33906,Identifier:deleteProgram
f33907,ConditionalExpression:total
f33908,FunctionExpression:fireEvent
f33909,UnaryExpression:URLSearchParams
f33910,BinaryExpression:value
f33911,ReturnStatement:browser
f33912,UnaryExpression:PerformancePaintTiming
f33913,ForInStatement:key
f33914,Property:profileEnd
f33915,MemberExpression:x2
f33916,MemberExpression:accessKeyLabel
f33917,NewExpression:ResizeObserverEntry
f33918,Identifier:File
f33919,Literal:CSSStyleDeclaration
f33920,AssignmentPattern:index
f33921,BinaryExpression:meetOrSlice
f33922,LabeledStatement:rules
f33923,ArrayExpression:removeCue
f33924,FunctionDeclaration:saturate
f33925,MemberExpression:isTexture
f33926,NewExpression:DocumentType
f33927,VariableDeclarator:maxBitrate
f33928,AssignmentExpression:border
f33929,VariableDeclarator:application
f33930,VariableDeclarator:cacheName
f33931,Identifier:rtcpMuxPolicy
f33932,VariableDeclarator:mastercard
f33933,BinaryExpression:brightness
f33934,Literal:magnetometer
f33935,CallExpression:itemType
f33936,Literal:reserve
f33937,NewExpression:rect
f33938,FunctionDeclaration:onchange
f33939,Property:Uint16Array
f33940,ArrayExpression:tableValues
f33941,Property:SVGPatternElement
f33942,MethodDefinition:pause
f33943,CallExpression:alternate
f33944,FunctionExpression:fullpath
f33945,Property:screenLeft
f33946,FunctionDeclaration:sizeX
f33947,BinaryExpression:kind
f33948,NewExpression:mastercard
f33949,Literal:WorkerNavigator
f33950,LogicalExpression:w3
f33951,CallExpression:denied
f33952,BinaryExpression:receiverId
f33953,Identifier:screenY
f33954,MemberExpression:tabindex
f33955,Property:PermissionStatus
f33956,MethodDefinition:input
f33957,BinaryExpression:capabilities
f33958,FunctionExpression:time
f33959,Identifier:newVersion
f33960,AssignmentExpression:ReportingObserver
f33961,Literal:debug
f33962,ConditionalExpression:nested
f33963,ForInStatement:index
f33964,SwitchCase:code
f33965,NewExpression:paste
f33966,MemberExpression:charset
f33967,LogicalExpression:unknown
f33968,CallExpression:networkState
f33969,Identifier:miter
f33970,SequenceExpression:tracker
f33971,NewExpression:Promise
f33972,ArrayExpression:handle
f33973,Property:explicit
f33974,ArrayExpression:voice
f33975,FunctionExpression:methodName
f33976,MemberExpression:IntersectionObserver
f33977,NewExpression:WebKitCSSMatrix
f33978,ArrayExpression:HTMLOptGroupElement
f33979,UnaryExpression:mediaType
f33980,MemberExpression:clientHeight
f33981,LogicalExpression:play
f33982,CallExpression:head
f33983,VariableDeclarator:signal
f33984,VariableDeclarator:load
f33985,SequenceExpression:set
f33986,Property:scrollLeft
f33987,ForInStatement:email
f33988,ConditionalExpression:ry
f33989,BinaryExpression:isCollapsed
f33990,SwitchCase:balanced
f33991,Property:Gamepad
f33992,CallExpression:event
f33993,FunctionExpression:controls
f33994,NewExpression:MediaMetadata
f33995,BinaryExpression:ECDSA
f33996,MemberExpression:geolocation
f33997,Property:fullscreenerror
f33998,LogicalExpression:timelines
f33999,MemberExpression:newURL
f34000,ConditionalExpression:replace
f34001,VariableDeclarator:currentStyle
f34002,MemberExpression:pauseAnimations
f34003,ConditionalExpression:PX
f34004,Identifier:allowFullscreen
f34005,Property:Location
f34006,FunctionDeclaration:Response
f34007,Literal:getCounterValue
f34008,VariableDeclarator:http
f34009,SwitchCase:sendBeacon
f34010,Literal:filterNumber
f34011,IfStatement:user
f34012,AssignmentExpression:HTMLAnchorElement
f34013,MemberExpression:appVersion
f34014,UpdateExpression:span
f34015,CatchClause:ii
f34016,Literal:mozMatchesSelector
f34017,FunctionDeclaration:require
f34018,Identifier:readonly
f34019,MemberExpression:short
f34020,ThrowStatement:db
f34021,MemberExpression:updatePage
f34022,ReturnStatement:AnimationEvent
f34023,FunctionDeclaration:CustomElementRegistry
f34024,SwitchCase:email
f34025,AssignmentExpression:onopen
f34026,CallExpression:identifier
f34027,BinaryExpression:childList
f34028,Literal:xor
f34029,MemberExpression:HTMLTemplateElement
f34030,ArrayExpression:currentStyle
f34031,CallExpression:onspeechstart
f34032,Literal:compareNode
f34033,SwitchCase:connections
f34034,MemberExpression:localName
f34035,BinaryExpression:bias
f34036,Literal:onoffline
f34037,ArrayExpression:TransitionEvent
f34038,IfStatement:ic
f34039,FunctionExpression:Uint8Array
f34040,VariableDeclarator:ready
f34041,ConditionalExpression:onaddstream
f34042,MemberExpression:mozItemCount
f34043,MemberExpression:tracker
f34044,Property:defaultValue
f34045,BinaryExpression:datachannel
f34046,CallExpression:ondragstart
f34047,MemberExpression:SVGAnimatedString
f34048,VariableDeclarator:NodeList
f34049,SwitchCase:fatal
f34050,ArrayExpression:HTMLDListElement
f34051,Identifier:getNotifications
f34052,ArrayExpression:background
f34053,VariableDeclarator:view
f34054,Literal:vrdisplayactivate
f34055,CallExpression:getTransformFeedbackVarying
f34056,BinaryExpression:HTMLFormElement
f34057,ReturnStatement:fullscreenchange
f34058,FunctionExpression:getConfiguration
f34059,ArrayExpression:onkeydown
f34060,CallExpression:shadowOffsetY
f34061,Identifier:renderingIntent
f34062,Identifier:waiting
f34063,Literal:renderHeight
f34064,FunctionDeclaration:nonce
f34065,VariableDeclarator:scrollWidth
f34066,MemberExpression:transformToFragment
f34067,Identifier:ontimeout
f34068,NewExpression:FederatedCredential
f34069,FunctionExpression:patternTransform
f34070,Property:scrollWidth
f34071,AssignmentExpression:scrollWidth
f34072,ReturnStatement:aspectRatio
f34073,ReturnStatement:lastChild
f34074,FunctionExpression:scroll
f34075,MemberExpression:toBlob
f34076,CallExpression:empty
f34077,Literal:noValidate
f34078,MemberExpression:requestAutocomplete
f34079,ArrayExpression:toDataURL
f34080,MemberExpression:include
f34081,ArrayExpression:Option
f34082,LogicalExpression:pageY
f34083,ReturnStatement:pathname
f34084,Literal:appCodeName
f34085,Property:ch
f34086,IfStatement:remove
f34087,ConditionalExpression:sort
f34088,VariableDeclarator:getExtension
f34089,Identifier:SVGPathSegCurvetoCubicSmoothRel
f34090,Property:bgColor
f34091,VariableDeclarator:Document
f34092,Literal:cx
f34093,ArrayExpression:home
f34094,BinaryExpression:commonAncestorContainer
f34095,Property:services
f34096,TemplateElement:object
f34097,BinaryExpression:canPlayType
f34098,CallExpression:binaryType
f34099,LogicalExpression:direction
f34100,Literal:credentialType
f34101,UnaryExpression:HTMLBodyElement
f34102,MemberExpression:textAlign
f34103,Property:onprogress
f34104,FunctionDeclaration:POST
f34105,FunctionDeclaration:XMLHttpRequestUpload
f34106,LogicalExpression:assert
f34107,Identifier:SVGFEFloodElement
f34108,ArrayExpression:PX
f34109,Property:Transition
f34110,SequenceExpression:any
f34111,Property:dtx
f34112,FunctionDeclaration:types
f34113,ReturnStatement:resume
f34114,ReturnStatement:bind
f34115,AssignmentExpression:responseXML
f34116,IfStatement:stopped
f34117,CallExpression:byteOffset
f34118,Property:frame
f34119,FunctionDeclaration:createPattern
f34120,Identifier:Rect
f34121,MemberExpression:accessibility
f34122,ArrayExpression:object
f34123,VariableDeclarator:getFrameData
f34124,Property:namespaceURI
f34125,MemberExpression:videoCapabilities
f34126,CallExpression:PushMessageData
f34127,FunctionDeclaration:ch
f34128,ForInStatement:online
f34129,BinaryExpression:packetsReceived
f34130,CallExpression:digest
f34131,Property:eventPhase
f34132,CallExpression:resizeBy
f34133,NewExpression:addEventListener
f34134,BinaryExpression:elements
f34135,Literal:operator
f34136,UnaryExpression:DeviceMotionEvent
f34137,ExpressionStatement:true
f34138,CallExpression:CSS
f34139,Literal:setMediaKeys
f34140,Identifier:onloadend
f34141,Property:movementX
f34142,Identifier:AnimationEffectReadOnly
f34143,CallExpression:buffered
f34144,BinaryExpression:getElementsByClassName
f34145,LogicalExpression:finished
f34146,MemberExpression:speaking
f34147,Literal:deleteData
f34148,VariableDeclarator:timeline
f34149,UpdateExpression:checked
f34150,BinaryExpression:message
f34151,FunctionExpression:m24
f34152,MemberExpression:screen
f34153,MemberExpression:encrypted
f34154,ReturnStatement:currentSrc
f34155,BinaryExpression:HTMLTableElement
f34156,MemberExpression:MediaSource
f34157,FunctionExpression:byteLength
f34158,Literal:getAsDataURL
f34159,BinaryExpression:ended
f34160,Identifier:attribution
f34161,IfStatement:FileReaderSync
f34162,UnaryExpression:currentTarget
f34163,Identifier:putImageData
f34164,MemberExpression:pressed
f34165,VariableDeclarator:init
f34166,Property:uniform2ui
f34167,SwitchCase:PREV
f34168,UpdateExpression:sessionId
f34169,ConditionalExpression:lineDashOffset
f34170,VariableDeclarator:rotate
f34171,Literal:defaultStatus
f34172,Literal:append
f34173,VariableDeclarator:progress
f34174,FunctionDeclaration:chapters
f34175,Literal:preserveAspectRatio
f34176,DoWhileStatement:var
f34177,Identifier:setKeyframes
f34178,AssignmentExpression:shadowOffsetY
f34179,ArrayExpression:getWriter
f34180,FunctionDeclaration:high
f34181,VariableDeclarator:focusNode
f34182,Identifier:onunhandledrejection
f34183,Literal:WEBGL_lose_context
f34184,SequenceExpression:vertical
f34185,MemberExpression:transmission
f34186,AssignmentExpression:emptied
f34187,SequenceExpression:check
f34188,MemberExpression:getElementsByTagName
f34189,AssignmentExpression:datetime
f34190,Literal:uniform2ui
f34191,Identifier:SVGAnimatedTransformList
f34192,ReturnStatement:nextElementSibling
f34193,BinaryExpression:PREV
f34194,ReturnStatement:down
f34195,MemberExpression:vertexAttribIPointer
f34196,LogicalExpression:onchange
f34197,ConditionalExpression:curve
f34198,BinaryExpression:integer
f34199,Literal:onpointermove
f34200,BinaryExpression:HTMLCollection
f34201,LogicalExpression:unloaded
f34202,BinaryExpression:Headers
f34203,VariableDeclarator:addColorStop
f34204,BinaryExpression:onMSFullscreenError
f34205,NewExpression:lang
f34206,MemberExpression:gain
f34207,Literal:detachEvent
f34208,FunctionExpression:fonts
f34209,Property:activating
f34210,Literal:hostname
f34211,FunctionExpression:positionY
f34212,Identifier:interpretation
f34213,AssignmentExpression:lastChance
f34214,BinaryExpression:screenTop
f34215,SequenceExpression:easing
f34216,Property:device
f34217,FunctionDeclaration:referenceNode
f34218,BinaryExpression:HTMLShadowElement
f34219,VariableDeclarator:bufferSize
f34220,MemberExpression:jcb
f34221,ArrayExpression:HTMLBRElement
f34222,NewExpression:NodeIterator
f34223,AssignmentExpression:getSubscription
f34224,Property:SVGAnimatedString
f34225,SwitchStatement:rem
f34226,FunctionDeclaration:handleMove
f34227,BinaryExpression:languagechange
f34228,FunctionExpression:hint
f34229,AssignmentPattern:bubbles
f34230,NewExpression:standalone
f34231,VariableDeclarator:mediaType
f34232,MemberExpression:sendMessage
f34233,FunctionDeclaration:getStringValue
f34234,Literal:createTHead
f34235,ConditionalExpression:pointerover
f34236,MemberExpression:compositionend
f34237,LogicalExpression:characters
f34238,Literal:onlostpointercapture
f34239,ConditionalExpression:xml
f34240,BinaryExpression:slot
f34241,Literal:deleteRule
f34242,BinaryExpression:Window
f34243,UnaryExpression:globalStorage
f34244,CallExpression:onfetch
f34245,ArrayExpression:highWaterMark
f34246,FunctionExpression:velocityX
f34247,ConditionalExpression:active
f34248,Property:NONE
f34249,Identifier:lostpointercapture
f34250,MemberExpression:SHOW_ALL
f34251,CallExpression:getAttributeNS
f34252,Property:endQuery
f34253,VariableDeclarator:CLOSING
f34254,MemberExpression:srflx
f34255,FunctionDeclaration:fileName
f34256,ArrayExpression:IV
f34257,ReturnStatement:start
f34258,UnaryExpression:total
f34259,ArrayExpression:isProgram
f34260,Identifier:removeSourceBuffer
f34261,Property:vlinkColor
f34262,Property:filterUnits
f34263,Literal:when
f34264,FunctionDeclaration:credential
f34265,Identifier:pending
f34266,Literal:standalone
f34267,CallExpression:flush
f34268,Literal:getVertexAttrib
f34269,MemberExpression:STRING_TYPE
f34270,CallExpression:OPEN
f34271,VariableDeclarator:vendor
f34272,Identifier:indicate
f34273,FunctionDeclaration:dragenter
f34274,Identifier:Promise
f34275,MethodDefinition:step
f34276,VariableDeclarator:country
f34277,CallExpression:allowfullscreen
f34278,LogicalExpression:kind
f34279,MemberExpression:SVGEvent
f34280,UnaryExpression:HTMLStyleElement
f34281,Identifier:createMediaStreamSource
f34282,UnaryExpression:Date
f34283,BinaryExpression:availHeight
f34284,UnaryExpression:addEventListener
f34285,Literal:getQuery
f34286,Literal:CSSViewportRule
f34287,VariableDeclarator:in
f34288,BinaryExpression:renotify
f34289,Property:getState
f34290,MemberExpression:textLength
f34291,Identifier:expirationTime
f34292,Identifier:MediaController
f34293,MemberExpression:send
f34294,Identifier:onafterscriptexecute
f34295,NewExpression:clone
f34296,IfStatement:propertyName
f34297,CallExpression:tabIndex
f34298,Literal:opener
f34299,AssignmentExpression:lighten
f34300,UnaryExpression:select
f34301,Literal:PromiseResolver
f34302,Literal:style
f34303,Literal:0xf0
f34304,Identifier:loadingdone
f34305,ConditionalExpression:none
f34306,Property:mimeType
f34307,ConditionalExpression:longitude
f34308,ArrayExpression:TextTrackList
f34309,Identifier:XMLSerializer
f34310,VariableDeclarator:displayId
f34311,FunctionDeclaration:Event
f34312,Identifier:NotReadableError
f34313,Identifier:startRendering
f34314,MemberExpression:navigators
f34315,MethodDefinition:inactive
f34316,ReturnStatement:links
f34317,Property:assertion
f34318,Identifier:always
f34319,LogicalExpression:CSS
f34320,BinaryExpression:HTMLAudioElement
f34321,SwitchCase:multipart
f34322,ArrayExpression:version
f34323,ArrayExpression:filter
f34324,Identifier:PresentationRequest
f34325,NewExpression:password
f34326,FunctionDeclaration:mode
f34327,MemberExpression:initialTime
f34328,Literal:addtrack
f34329,CallExpression:afterscriptexecute
f34330,Literal:setItem
f34331,SequenceExpression:hint
f34332,FunctionExpression:delay
f34333,VariableDeclarator:credentials
f34334,Identifier:federated
f34335,MethodDefinition:onclick
f34336,ConditionalExpression:ready
f34337,ConditionalExpression:unwatch
f34338,IfStatement:notifications
f34339,SequenceExpression:WritableStreamDefaultController
f34340,ArrowFunctionExpression:prop
f34341,FunctionExpression:isFile
f34342,AssignmentExpression:formAction
f34343,ForStatement:true
f34344,ReturnStatement:currentTarget
f34345,Property:evenodd
f34346,ArrayExpression:packetsReceived
f34347,ConditionalExpression:Math
f34348,Property:accesskey
f34349,LogicalExpression:attribution
f34350,NewExpression:left
f34351,TemplateLiteral:label
f34352,FunctionExpression:replaceData
f34353,AssignmentExpression:onloadeddata
f34354,UnaryExpression:MouseEvent
f34355,AssignmentExpression:reset
f34356,MethodDefinition:spacing
f34357,UnaryExpression:HTMLTableHeaderCellElement
f34358,BinaryExpression:share
f34359,Identifier:css
f34360,Literal:getStreamById
f34361,MemberExpression:ext
f34362,AssignmentPattern:behavior
f34363,UnaryExpression:notifications
f34364,MemberExpression:isContentEditable
f34365,LogicalExpression:fullscreenEnabled
f34366,Property:angularVelocity
f34367,Literal:onbeforeunload
f34368,ConditionalExpression:table
f34369,LogicalExpression:XDomainRequest
f34370,Identifier:DocumentTimeline
f34371,Literal:HTMLPictureElement
f34372,LogicalExpression:which
f34373,FunctionExpression:Media
f34374,VariableDeclarator:Transition
f34375,ReturnStatement:updating
f34376,ReturnStatement:options
f34377,Property:vmax
f34378,Property:SpeechSynthesis
f34379,ForInStatement:platform
f34380,VariableDeclarator:collapsed
f34381,UnaryExpression:KeyboardEvent
f34382,AssignmentExpression:dump
f34383,CallExpression:onkeypress
f34384,VariableDeclarator:DOMMouseScroll
f34385,UnaryExpression:Uint16Array
f34386,SwitchCase:image
f34387,Identifier:remote
f34388,MemberExpression:setAttributeNodeNS
f34389,Property:handleMove
f34390,MemberExpression:importKey
f34391,ForInStatement:change
f34392,Identifier:Plugin
f34393,SequenceExpression:ErrorEvent
f34394,BinaryExpression:pitch
f34395,MemberExpression:timestamps
f34396,SwitchCase:candidate
f34397,VariableDeclarator:boundary
f34398,NewExpression:wrap
f34399,Identifier:setItem
f34400,MemberExpression:dopplerFactor
f34401,Literal:NavigatorUserMediaError
f34402,AssignmentExpression:NodeList
f34403,ArrayExpression:characterSet
f34404,ArrayExpression:mediaSource
f34405,SwitchStatement:format
f34406,FunctionExpression:transactionId
f34407,ArrayExpression:startOffset
f34408,MemberExpression:createObjectURL
f34409,ReturnStatement:always
f34410,BinaryExpression:call
f34411,Property:canMakePayment
f34412,Identifier:defer
f34413,ConditionalExpression:Uint32Array
f34414,ConditionalExpression:unique
f34415,FunctionDeclaration:pending
f34416,ArrayExpression:translate
f34417,ArrayExpression:audiostart
f34418,CallExpression:EntityReference
f34419,NewExpression:WebKitPoint
f34420,ConditionalExpression:BlobBuilder
f34421,CallExpression:amplitude
f34422,AssignmentExpression:transcript
f34423,ArrayExpression:vertexShader
f34424,CallExpression:EventHandler
f34425,Literal:bufferedAmount
f34426,VariableDeclarator:flipX
f34427,Literal:MediaQueryListEvent
f34428,MemberExpression:rotationRate
f34429,VariableDeclarator:gotpointercapture
f34430,ConditionalExpression:colspan
f34431,NewExpression:tone
f34432,Identifier:getTranslatedShaderSource
f34433,FunctionExpression:mouseleave
f34434,IfStatement:length
f34435,ArrayExpression:getAttributeNodeNS
f34436,FunctionExpression:toggleAttribute
f34437,Identifier:ontonechange
f34438,Identifier:buffer
f34439,MemberExpression:nominated
f34440,Identifier:Uint16Array
f34441,FunctionDeclaration:createRadialGradient
f34442,SwitchCase:Date
f34443,AssignmentExpression:PaymentRequest
f34444,BinaryExpression:beforeunload
f34445,MemberExpression:requestId
f34446,MemberExpression:getBattery
f34447,CallExpression:WebGLRenderingContext
f34448,Identifier:lineDashOffset
f34449,ConditionalExpression:durationchange
f34450,MemberExpression:hueRotate
f34451,BinaryExpression:radiogroup
f34452,MethodDefinition:activate
f34453,AssignmentExpression:fullpath
f34454,MethodDefinition:navigate
f34455,Literal:DOMAttrModified
f34456,MemberExpression:update
f34457,BinaryExpression:transitionend
f34458,ArrayExpression:playing
f34459,SwitchCase:url
f34460,SwitchCase:invalid
f34461,CallExpression:getConfiguration
f34462,UnaryExpression:WebGLRenderingContext
f34463,CallExpression:hspace
f34464,Property:SVGUnitTypes
f34465,MemberExpression:xml
f34466,CallExpression:webglcontextrestored
f34467,BinaryExpression:cssText
f34468,BinaryExpression:scale
f34469,BinaryExpression:caption
f34470,BinaryExpression:labels
f34471,ArrayExpression:sidebar
f34472,Property:SVGPaint
f34473,ArrayExpression:fgColor
f34474,ArrayExpression:picture
f34475,CallExpression:styleSheets
f34476,ConditionalExpression:city
f34477,Property:allowfullscreen
f34478,MemberExpression:autoGainControl
f34479,ConditionalExpression:login
f34480,UpdateExpression:elements
f34481,NewExpression:active
f34482,ArrayExpression:onvoiceschanged
f34483,Identifier:getUniformLocation
f34484,IfStatement:setInterval
f34485,Property:RTCPeerConnection
f34486,BinaryExpression:mouseenter
f34487,SwitchCase:get
f34488,AssignmentExpression:gbk
f34489,MemberExpression:formtarget
f34490,ConditionalExpression:delete
f34491,MemberExpression:getSupportedExtensions
f34492,BinaryExpression:decrypt
f34493,TemplateElement:stop
f34494,FunctionDeclaration:MediaList
f34495,UnaryExpression:pattern
f34496,VariableDeclarator:scrollingElement
f34497,AssignmentExpression:azimuth
f34498,ArrayExpression:onsuccess
f34499,IfStatement:checkbox
f34500,UnaryExpression:mapping
f34501,Literal:repeatEvent
f34502,BinaryExpression:ownerDocument
f34503,BinaryExpression:Notification
f34504,Property:cardNumber
f34505,MemberExpression:isSameNode
f34506,Literal:onpointerlockchange
f34507,ArrowFunctionExpression:p3
f34508,SequenceExpression:Headers
f34509,SwitchStatement:action
f34510,ConditionalExpression:verify
f34511,FunctionExpression:scrollbars
f34512,FunctionExpression:hash
f34513,Literal:NUMBER
f34514,UnaryExpression:blob
f34515,Identifier:pageX
f34516,FunctionDeclaration:backward
f34517,Property:noWrap
f34518,IfStatement:min
f34519,ReturnStatement:volume
f34520,SwitchCase:notch
f34521,ConditionalExpression:share
f34522,ReturnStatement:exception
f34523,FunctionExpression:timecode
f34524,NewExpression:onsuccess
f34525,ForInStatement:on
f34526,ArrayExpression:Permissions
f34527,Identifier:queryCommandValue
f34528,ArrayExpression:redundant
f34529,UnaryExpression:DOMImplementation
f34530,Property:framesDecoded
f34531,Identifier:speedOfSound
f34532,BinaryExpression:manipulation
f34533,IfStatement:right
f34534,MemberExpression:deleteIndex
f34535,CallExpression:m13
f34536,Literal:magnify
f34537,VariableDeclarator:viewTarget
f34538,Property:payerName
f34539,BinaryExpression:getBounds
f34540,MemberExpression:isPrototypeOf
f34541,TemplateElement:MutationObserver
f34542,Identifier:releaseEvents
f34543,Identifier:accelerometer
f34544,CallExpression:IntersectionObserver
f34545,Property:Credential
f34546,MemberExpression:EventListener
f34547,FunctionExpression:isQuery
f34548,NewExpression:amex
f34549,Literal:stopNotifications
f34550,CallExpression:endDelay
f34551,ArrayExpression:XULElement
f34552,Identifier:latitude
f34553,Property:PerformanceLongTaskTiming
f34554,VariableDeclarator:origin
f34555,ForInStatement:chunks
f34556,BinaryExpression:password
f34557,CallExpression:mspointermove
f34558,NewExpression:next
f34559,AssignmentExpression:address
f34560,MemberExpression:refDistance
f34561,ArrayExpression:installed
f34562,ReturnStatement:dataset
f34563,ArrayExpression:requestMediaKeySystemAccess
f34564,UnaryExpression:msWriteProfilerMark
f34565,BinaryExpression:saturate
f34566,Property:enctype
f34567,VariableDeclarator:enter
f34568,Literal:TextTrackCue
f34569,FunctionExpression:col
f34570,BinaryExpression:lastModified
f34571,AssignmentExpression:notation
f34572,Property:saturate
f34573,SwitchStatement:font
f34574,SequenceExpression:Infinity
f34575,ReturnStatement:now
f34576,Identifier:INVALID_EXPRESSION_ERR
f34577,UnaryExpression:constructor
f34578,MemberExpression:isPrimary
f34579,CallExpression:responseXML
f34580,Identifier:NodeIterator
f34581,BinaryExpression:fy
f34582,Identifier:getSyncParameter
f34583,MemberExpression:Node
f34584,Identifier:finished
f34585,NewExpression:org
f34586,Identifier:oncontrollerchange
f34587,Literal:setCustomValidity
f34588,IfStatement:signal
f34589,UnaryExpression:offsetTop
f34590,FunctionDeclaration:setStartBefore
f34591,ArrayExpression:buildID
f34592,CallExpression:CSSStyleSheet
f34593,SequenceExpression:FileReader
f34594,Property:privateKey
f34595,AssignmentExpression:hasAttributeNS
f34596,SwitchCase:dump
f34597,MemberExpression:option
f34598,VariableDeclarator:dst
f34599,AssignmentExpression:matches
f34600,SwitchStatement:context
f34601,Property:createShadowRoot
f34602,Literal:setLineWidth
f34603,Identifier:DOMSubtreeModified
f34604,MemberExpression:getLayers
f34605,CallExpression:keyCode
f34606,MemberExpression:renderbufferStorage
f34607,Literal:textBaseline
f34608,Property:languageCode
f34609,LogicalExpression:resource
f34610,BinaryExpression:EventListener
f34611,CallExpression:readAsText
f34612,Identifier:msFullscreenElement
f34613,Identifier:auto
f34614,Identifier:node
f34615,MemberExpression:TextMetrics
f34616,MemberExpression:trans2
f34617,ArrayExpression:rtsp
f34618,VariableDeclarator:icon
f34619,Literal:fill
f34620,LogicalExpression:auto
f34621,VariableDeclarator:texStorage3D
f34622,IfStatement:scrollY
f34623,ArrayExpression:salt
f34624,UnaryExpression:flipY
f34625,FunctionExpression:defaultPrevented
f34626,MemberExpression:dialogArguments
f34627,FunctionDeclaration:relatedTarget
f34628,MemberExpression:in
f34629,MethodDefinition:width
f34630,CallExpression:importScripts
f34631,ConditionalExpression:weight
f34632,Literal:supportedNetworks
f34633,CallExpression:getSamplerParameter
f34634,NewExpression:onreset
f34635,BinaryExpression:createTreeWalker
f34636,Literal:measure
f34637,FunctionExpression:stitch
f34638,SequenceExpression:variant
f34639,FunctionExpression:visible
f34640,Literal:externalResourcesRequired
f34641,ArrayExpression:org
f34642,FunctionDeclaration:uri
f34643,ArrayExpression:readyState
f34644,BinaryExpression:minLength
f34645,SequenceExpression:getComputedStyle
f34646,MemberExpression:Text
f34647,FunctionExpression:encrypted
f34648,NewExpression:Window
f34649,MemberExpression:back
f34650,Literal:queryCommandSupported
f34651,VariableDeclarator:uniformMatrix4x2fv
f34652,BinaryExpression:serviceWorker
f34653,AssignmentExpression:back
f34654,ConditionalExpression:patternTransform
f34655,Literal:onopen
f34656,UnaryExpression:controls
f34657,AssignmentExpression:constraint
f34658,Property:rangeCount
f34659,MemberExpression:error
f34660,VariableDeclarator:uuids
f34661,ArrayExpression:SVGSVGElement
f34662,ReturnStatement:reload
f34663,VariableDeclarator:createTransformFeedback
f34664,NewExpression:Response
f34665,SwitchCase:when
f34666,ArrayExpression:clientHeight
f34667,SequenceExpression:Transition
f34668,IfStatement:center
f34669,NewExpression:blob
f34670,Identifier:PC
f34671,ArrayExpression:mozAnimationStartTime
f34672,MemberExpression:sse
f34673,UpdateExpression:onclick
f34674,UpdateExpression:tel
f34675,LogicalExpression:string
f34676,MemberExpression:ancestorOrigins
f34677,TemplateLiteral:step
f34678,Literal:ondeviceproximity
f34679,CallExpression:localName
f34680,Identifier:FileError
f34681,Property:whatToShow
f34682,ReturnStatement:transform
f34683,Identifier:window
f34684,VariableDeclarator:currentView
f34685,Identifier:applicationCache
f34686,UnaryExpression:max
f34687,AssignmentExpression:VideoTrackList
f34688,ArrayExpression:locale
f34689,Property:removeAttribute
f34690,SwitchCase:base
f34691,ConditionalExpression:Mozilla
f34692,Property:getFrameData
f34693,Literal:requestId
f34694,UnaryExpression:MediaDeviceInfo
f34695,AssignmentExpression:srcObject
f34696,ArrayExpression:deleted
f34697,ConditionalExpression:cmp
f34698,NewExpression:clearTimeout
f34699,VariableDeclarator:inverse
f34700,MemberExpression:createMediaStreamSource
f34701,SwitchCase:center
f34702,MemberExpression:frameBuffer
f34703,FunctionDeclaration:AbortSignal
f34704,Literal:index
f34705,Property:SVGTextPathElement
f34706,UnaryExpression:respond
f34707,Literal:clipboardData
f34708,Property:hh
f34709,BinaryExpression:endpoint
f34710,SwitchStatement:visible
f34711,ArrayExpression:mozNotification
f34712,ReturnStatement:Function
f34713,MemberExpression:HTMLHtmlElement
f34714,BinaryExpression:immutable
f34715,ConditionalExpression:Geolocation
f34716,Identifier:responseType
f34717,Property:download
f34718,Identifier:playState
f34719,Identifier:ANY_UNORDERED_NODE_TYPE
f34720,MemberExpression:store
f34721,ArrayExpression:removeAllRanges
f34722,MemberExpression:HTMLTableColElement
f34723,MemberExpression:notification
f34724,NewExpression:Plugin
f34725,Literal:DataError
f34726,Literal:setEndAfter
f34727,BinaryExpression:in
f34728,AssignmentExpression:controller
f34729,UnaryExpression:ry
f34730,BinaryExpression:srcElement
f34731,SwitchCase:outerWidth
f34732,VariableDeclarator:variant
f34733,VariableDeclarator:expiration
f34734,Identifier:RTCRtpSender
f34735,Literal:HTMLFieldSetElement
f34736,AssignmentExpression:apply
f34737,SwitchCase:pagehide
f34738,NewExpression:function
f34739,FunctionExpression:both
f34740,Property:wheel
f34741,AssignmentExpression:children
f34742,NewExpression:which
f34743,Literal:torch
f34744,FunctionDeclaration:MediaController
f34745,CallExpression:filters
f34746,Identifier:cssText
f34747,Identifier:onremovestream
f34748,Identifier:onunload
f34749,SwitchCase:TypeError
f34750,SwitchStatement:exception
f34751,Property:currentRoundTripTime
f34752,AssignmentPattern:unknown
f34753,Literal:srcset
f34754,ArrayExpression:html
f34755,Identifier:rows
f34756,CallExpression:address
f34757,AssignmentExpression:currentTranslate
f34758,CallExpression:createBuffer
f34759,LogicalExpression:camera
f34760,Property:onend
f34761,ArrayExpression:personalbar
f34762,FunctionDeclaration:NUMBER
f34763,ExpressionStatement:unknown
f34764,MemberExpression:ping
f34765,SwitchCase:closed
f34766,Property:Referer
f34767,Identifier:Gecko
f34768,MemberExpression:IDBRequest
f34769,VariableDeclarator:vertexShader
f34770,ExpressionStatement:window
f34771,Literal:pickup
f34772,Property:notify
f34773,Property:items
f34774,ReturnStatement:long
f34775,Literal:hasAttributes
f34776,FunctionDeclaration:align
f34777,ArrayExpression:setSinkId
f34778,SwitchStatement:systemID
f34779,Literal:PaymentRequestUpdateEvent
f34780,FunctionDeclaration:isolated
f34781,IfStatement:rtt
f34782,UnaryExpression:force
f34783,VariableDeclarator:parameterNames
f34784,Identifier:recording
f34785,ArrayExpression:applicationCache
f34786,CallExpression:getFile
f34787,AssignmentExpression:detail
f34788,Property:outerHTML
f34789,ConditionalExpression:FileReader
f34790,AssignmentExpression:cookieEnabled
f34791,Property:pageLeft
f34792,ArrayExpression:m44
f34793,MemberExpression:index
f34794,Identifier:pointsOfInterest
f34795,LogicalExpression:PromiseRejectionEvent
f34796,Property:domContentLoadedEventStart
f34797,ForInStatement:origin
f34798,MemberExpression:valuetype
f34799,AssignmentExpression:scripts
f34800,FunctionDeclaration:locale
f34801,AssignmentExpression:blur
f34802,Property:marginHeight
f34803,Literal:applets
f34804,AssignmentPattern:total
f34805,BinaryExpression:InvalidCharacterError
f34806,CallExpression:inherit
f34807,CallExpression:DOMNodeRemoved
f34808,MemberExpression:scrollingElement
f34809,LogicalExpression:startAngle
f34810,FunctionExpression:getBlob
f34811,NewExpression:ontouchend
f34812,MemberExpression:SVGTextElement
f34813,Property:linkColor
f34814,BinaryExpression:attributeName
f34815,Identifier:storeNames
f34816,FunctionExpression:MS
f34817,MemberExpression:manual
f34818,BinaryExpression:ConstraintError
f34819,UpdateExpression:pickup
f34820,IfStatement:high
f34821,Property:packetsSent
f34822,Identifier:currentDirection
f34823,ArrayPattern:start
f34824,ReturnStatement:flash
f34825,ReturnStatement:Iterator
f34826,BinaryExpression:retry
f34827,ArrayExpression:volume
f34828,FunctionDeclaration:rect
f34829,Literal:bindSampler
f34830,Identifier:StyleSheetList
f34831,AssignmentExpression:colorDepth
f34832,ArrayExpression:include
f34833,MemberExpression:metadata
f34834,MemberExpression:lastResponseTimestamp
f34835,LogicalExpression:pt
f34836,FunctionExpression:port2
f34837,ReturnStatement:MS
f34838,SequenceExpression:Document
f34839,Property:disposition
f34840,Identifier:align
f34841,BinaryExpression:bind
f34842,Literal:fy
f34843,Literal:localStorage
f34844,ConditionalExpression:createLinearGradient
f34845,ForInStatement:color
f34846,ConditionalExpression:decrypt
f34847,VariableDeclarator:defaultValue
f34848,Identifier:skewy
f34849,Property:m42
f34850,BinaryExpression:timeConstant
f34851,AssignmentExpression:DOMMouseScroll
f34852,Identifier:senderId
f34853,BinaryExpression:credit
f34854,FunctionDeclaration:requestFullscreen
f34855,CallExpression:onscroll
f34856,SwitchCase:scrollingElement
f34857,FunctionDeclaration:offer
f34858,FunctionExpression:miterLimit
f34859,Identifier:setInterval
f34860,FunctionDeclaration:include
f34861,Property:opener
f34862,Identifier:addColorStop
f34863,Literal:uniformMatrix4fv
f34864,Literal:prompt
f34865,ReturnStatement:dpi
f34866,CallExpression:bindTexture
f34867,Property:positionX
f34868,UnaryExpression:failed
f34869,Identifier:redirectEnd
f34870,UnaryExpression:Image
f34871,Property:insertNode
f34872,NewExpression:requestData
f34873,Property:originalTarget
f34874,IfStatement:ch
f34875,Identifier:getRenderbufferParameter
f34876,VariableDeclarator:payloadType
f34877,Literal:resize
f34878,ForInStatement:filters
f34879,FunctionDeclaration:scrollIntoViewIfNeeded
f34880,IfStatement:supported
f34881,Literal:getBBox
f34882,ArrayExpression:consolidate
f34883,LogicalExpression:trackid
f34884,BinaryExpression:magnify
f34885,FunctionExpression:seed
f34886,MemberExpression:itemScope
f34887,AssignmentExpression:mozRequestAnimationFrame
f34888,ForInStatement:position
f34889,Identifier:moveTo
f34890,ArrayExpression:zoom
f34891,Property:focusOffset
f34892,CallExpression:offsetX
f34893,Identifier:droppedVideoFrames
f34894,AssignmentExpression:domInteractive
f34895,NewExpression:MutationObserver
f34896,LogicalExpression:from
f34897,SwitchCase:Name
f34898,ArrayExpression:extractContents
f34899,FunctionExpression:enter
f34900,Property:drawArrays
f34901,MemberExpression:SVGPathSegLinetoVerticalAbs
f34902,Literal:POSITION_UNAVAILABLE
f34903,Identifier:SVGPathSeg
f34904,Literal:getParameters
f34905,AssignmentExpression:pageXOffset
f34906,MemberExpression:boundary
f34907,AssignmentExpression:finish
f34908,ConditionalExpression:appendChild
f34909,Literal:requestAutocomplete
f34910,CallExpression:behavior
f34911,Literal:InputDeviceCapabilities
f34912,Property:startRendering
f34913,CallExpression:contentStyleType
f34914,AssignmentExpression:dataset
f34915,MemberExpression:onconnect
f34916,UnaryExpression:currentView
f34917,UnaryExpression:sign
f34918,CallExpression:arcTo
f34919,Property:ambientLight
f34920,CallExpression:getClientRects
f34921,CallExpression:POST
f34922,FunctionDeclaration:line
f34923,IfStatement:from
f34924,CallExpression:suffix
f34925,BinaryExpression:send
f34926,ArrayExpression:getItem
f34927,MemberExpression:stopImmediatePropagation
f34928,Identifier:ANY_TYPE
f34929,CallExpression:HTMLLegendElement
f34930,Property:focusNode
f34931,NewExpression:ProcessingInstruction
f34932,IfStatement:previousNode
f34933,FunctionExpression:match
f34934,Property:getDevices
f34935,MemberExpression:reload
f34936,ArrayExpression:contentWindow
f34937,ForInStatement:methodName
f34938,Identifier:lengthAdjust
f34939,ConditionalExpression:txt
f34940,VariableDeclarator:motion
f34941,Property:closeReason
f34942,AssignmentExpression:filters
f34943,BinaryExpression:submit
f34944,Property:addPath
f34945,UpdateExpression:x2
f34946,NewExpression:endAngle
f34947,ConditionalExpression:finished
f34948,ArrayExpression:mapping
f34949,Literal:clientHeight
f34950,MemberExpression:enable
f34951,AssignmentExpression:pranswer
f34952,TemplateLiteral:active
f34953,FunctionDeclaration:balanced
f34954,UpdateExpression:endOffset
f34955,Identifier:unprefix
f34956,NewExpression:text
f34957,BinaryExpression:plugins
f34958,Identifier:archive
f34959,Property:componentId
f34960,IfStatement:sign
f34961,FunctionDeclaration:insertNode
f34962,NewExpression:lineNumber
f34963,NewExpression:th
f34964,CallExpression:newName
f34965,VariableDeclarator:gfx
f34966,FunctionExpression:expirationTime
f34967,Property:authentication
f34968,Identifier:createWriter
f34969,UpdateExpression:change
f34970,Literal:sheet
f34971,ArrayExpression:bezierCurveTo
f34972,SequenceExpression:complete
f34973,LogicalExpression:mode
f34974,Literal:removeNamedItem
f34975,BinaryExpression:runtimeStyle
f34976,MemberExpression:home
f34977,SequenceExpression:uninitialized
f34978,SwitchCase:bezierCurveTo
f34979,FunctionExpression:newName
f34980,CallExpression:strokeText
f34981,VariableDeclarator:cx
f34982,MemberExpression:onaudioprocess
f34983,FunctionExpression:plugins
f34984,Property:fromPoint
f34985,BinaryExpression:ondrop
f34986,Identifier:ptime
f34987,BinaryExpression:filters
f34988,UnaryExpression:touches
f34989,Property:level
f34990,ReturnStatement:closest
f34991,MemberExpression:escape
f34992,Literal:getRootNode
f34993,MemberExpression:requireUserMediation
f34994,FunctionDeclaration:createEvent
f34995,UnaryExpression:fromPoint
f34996,Identifier:sheet
f34997,NewExpression:Message
f34998,MemberExpression:dtmf
f34999,VariableDeclarator:scoped
f35000,MethodDefinition:link
f35001,ConditionalExpression:col
f35002,CallExpression:checkbox
f35003,IfStatement:state
f35004,Identifier:zoom
f35005,UpdateExpression:node
f35006,FunctionExpression:onload
f35007,MethodDefinition:pushState
f35008,CallExpression:scrollHeight
f35009,FunctionExpression:scrollAmount
f35010,Literal:MediaRecorder
f35011,ReturnStatement:refresh
f35012,AssignmentExpression:kind
f35013,BinaryExpression:dom
f35014,AssignmentExpression:unknown
f35015,BinaryExpression:artist
f35016,MemberExpression:getFloatTimeDomainData
f35017,NewExpression:parameters
f35018,UnaryExpression:offsetX
f35019,ArrayExpression:sampleSize
f35020,SwitchCase:lang
f35021,ArrayExpression:onstorage
f35022,MemberExpression:UNSIGNED_INT_24_8
f35023,ReturnStatement:MIN
f35024,Property:SVGCircleElement
f35025,FunctionExpression:paymentMethod
f35026,Literal:canMakePayment
f35027,LogicalExpression:blocked
f35028,Identifier:Worklet
f35029,FunctionDeclaration:speak
f35030,Identifier:MAX_EXT
f35031,BinaryExpression:shippingOption
f35032,Identifier:mozHasAudio
f35033,SequenceExpression:artist
f35034,ConditionalExpression:process
f35035,Property:contentStyleType
f35036,BinaryExpression:fullscreenElement
f35037,Property:axis
f35038,LogicalExpression:onselect
f35039,NewExpression:media
f35040,ConditionalExpression:menubar
f35041,ConditionalExpression:filter
f35042,SpreadElement:arguments
f35043,Literal:icecandidateerror
f35044,Literal:bindFramebuffer
f35045,NewExpression:loading
f35046,Property:draggable
f35047,CallExpression:gamepaddisconnected
f35048,BinaryExpression:overflow
f35049,Literal:AbsoluteOrientationSensor
f35050,Identifier:enter
f35051,AssignmentExpression:fullScreen
f35052,Identifier:importKey
f35053,NewExpression:SVGPathSegCurvetoCubicSmoothAbs
f35054,MemberExpression:rect
f35055,FunctionExpression:truncate
f35056,BinaryExpression:node
f35057,AssignmentExpression:smooth
f35058,SwitchCase:III
f35059,SequenceExpression:watch
f35060,LogicalExpression:fillRect
f35061,ArrayExpression:FileReader
f35062,ArrayExpression:Rules
f35063,Property:viewportAnchorY
f35064,VariableDeclarator:removeAttribute
f35065,MemberExpression:maxFramerate
f35066,VariableDeclarator:drawElementsInstanced
f35067,AssignmentExpression:removeItem
f35068,UnaryExpression:AuthenticatorAttestationResponse
f35069,MemberExpression:mozOpaque
f35070,ReturnStatement:collapsed
f35071,Property:onkeypress
f35072,SequenceExpression:transport
f35073,ArrayExpression:json
f35074,IfStatement:go
f35075,SwitchStatement:tone
f35076,ArrayExpression:codetype
f35077,MemberExpression:SYNTAX_ERR
f35078,MemberExpression:captureEvents
f35079,SequenceExpression:sum
f35080,SwitchCase:open
f35081,Literal:domLoading
f35082,Identifier:bindTransformFeedback
f35083,MemberExpression:CHARSET_RULE
f35084,IfStatement:broadcast
f35085,NewExpression:lineno
f35086,LogicalExpression:reject
f35087,Identifier:deleteCell
f35088,ConditionalExpression:getAttribute
f35089,Literal:loadingdone
f35090,IfStatement:formData
f35091,CallExpression:channels
f35092,IfStatement:username
f35093,ConditionalExpression:CustomEvent
f35094,Identifier:m12
f35095,ArrayExpression:eme
f35096,FunctionExpression:scriptURL
f35097,ConditionalExpression:Name
f35098,TemplateLiteral:style
f35099,ArrayExpression:not
f35100,BinaryExpression:cancel
f35101,CallExpression:onchange
f35102,MemberExpression:cookieEnabled
f35103,VariableDeclarator:pushState
f35104,ForOfStatement:var
f35105,AssignmentExpression:Display
f35106,Property:Components
f35107,FunctionDeclaration:pt
f35108,CallExpression:labels
f35109,VariableDeclarator:getSources
f35110,ReturnStatement:doctype
f35111,AssignmentExpression:modify
f35112,VariableDeclarator:composed
f35113,Identifier:enabledPlugin
f35114,CallExpression:onselectionchange
f35115,VariableDeclarator:requestStart
f35116,MemberExpression:lowpass
f35117,FunctionDeclaration:alert
f35118,BinaryExpression:checkValidity
f35119,SwitchStatement:locale
f35120,CallExpression:setImmediate
f35121,UnaryExpression:MediaStreamTrack
f35122,MemberExpression:totalVideoFrames
f35123,Literal:sender
f35124,ArrayExpression:requiredExtensions
f35125,VariableDeclarator:StyleSheet
f35126,AssignmentExpression:scrollIntoView
f35127,CallExpression:animate
f35128,Literal:m24
f35129,FunctionExpression:update
f35130,Property:hasPermission
f35131,VariableDeclarator:not
f35132,ArrayExpression:patternTransform
f35133,AssignmentExpression:getTiming
f35134,MemberExpression:locked
f35135,LogicalExpression:HTMLElement
f35136,MemberExpression:setValueAtTime
f35137,IfStatement:reconnect
f35138,Property:SVGRadialGradientElement
f35139,Identifier:disconnect
f35140,Property:OES_standard_derivatives
f35141,MemberExpression:ANY_UNORDERED_NODE_TYPE
f35142,CallExpression:null
f35143,CallExpression:keygen
f35144,AssignmentExpression:characterSet
f35145,Identifier:payments
f35146,CallExpression:types
f35147,CallExpression:cite
f35148,Literal:addTrack
f35149,FunctionExpression:Promise
f35150,MemberExpression:deepPath
f35151,BinaryExpression:flipX
f35152,IfStatement:remoteId
f35153,FunctionDeclaration:currentTime
f35154,Literal:onclosed
f35155,ConditionalExpression:classList
f35156,Identifier:SourceBuffer
f35157,MemberExpression:PromiseRejectionEvent
f35158,UnaryExpression:geolocation
f35159,Identifier:connected
f35160,MemberExpression:animatedInstanceRoot
f35161,VariableDeclarator:readText
f35162,Identifier:SHOW_ATTRIBUTE
f35163,Literal:totalRoundTripTime
f35164,AssignmentExpression:actions
f35165,AssignmentPattern:play
f35166,MemberExpression:badge
f35167,SwitchStatement:rel
f35168,MemberExpression:HTMLProgressElement
f35169,ReturnStatement:WebVR
f35170,MemberExpression:frame
f35171,ReturnStatement:signature
f35172,IfStatement:tel
f35173,ConditionalExpression:domInteractive
f35174,FunctionExpression:callback
f35175,ConditionalExpression:mastercard
f35176,Identifier:TrackEvent
f35177,ArrayPattern:query
f35178,VariableDeclarator:selectedOptions
f35179,NewExpression:setCurrentTime
f35180,MemberExpression:wasDiscarded
f35181,Identifier:forwardX
f35182,BinaryExpression:dst
f35183,FunctionExpression:pressed
f35184,Identifier:remoteId
f35185,Identifier:resource
f35186,Identifier:toggle
f35187,NewExpression:offsetY
f35188,FunctionDeclaration:nextElementSibling
f35189,BinaryExpression:subtree
f35190,ExpressionStatement:explicit
f35191,LogicalExpression:actions
f35192,FunctionExpression:oncomplete
f35193,FunctionExpression:inverse
f35194,ReturnStatement:ERROR
f35195,Literal:exit
f35196,Literal:formenctype
f35197,Property:lines
f35198,MemberExpression:ArrayBuffer
f35199,CallExpression:speed
f35200,Identifier:tFoot
f35201,SequenceExpression:hh
f35202,SwitchCase:toString
f35203,MemberExpression:RangeException
f35204,VariableDeclarator:hh
f35205,Identifier:SVGFEGaussianBlurElement
f35206,SwitchCase:attachment
f35207,UpdateExpression:vb
f35208,CallExpression:sidebar
f35209,Literal:overflow
f35210,ReturnStatement:TransformStream
f35211,TemplateLiteral:status
f35212,ArrayExpression:VideoPlaybackQuality
f35213,MemberExpression:rotationAngle
f35214,MemberExpression:childElementCount
f35215,BinaryExpression:startup
f35216,FunctionExpression:binaryType
f35217,FunctionDeclaration:notation
f35218,Property:selectstart
f35219,MemberExpression:transferSize
f35220,Identifier:credentials
f35221,UnaryExpression:colno
f35222,NewExpression:urls
f35223,FunctionExpression:alert
f35224,FunctionExpression:innerText
f35225,Identifier:getBBox
f35226,IfStatement:open
f35227,MemberExpression:createExpression
f35228,SwitchCase:federated
f35229,ArrayExpression:getData
f35230,Identifier:XSLTProcessor
f35231,SequenceExpression:subscriptionId
f35232,ArrayExpression:download
f35233,ArrayExpression:removeAttribute
f35234,Identifier:oninput
f35235,AssignmentExpression:mousedown
f35236,ConditionalExpression:Int16Array
f35237,ConditionalExpression:viewport
f35238,VariableDeclarator:amplitude
f35239,IfStatement:close
f35240,ConditionalExpression:channels
f35241,Literal:Node
f35242,BinaryExpression:salt
f35243,BinaryExpression:upper
f35244,VariableDeclarator:succeeded
f35245,FunctionExpression:ctrlKey
f35246,Literal:Event
f35247,IfStatement:off
f35248,ArrayExpression:FocusEvent
f35249,Identifier:off
f35250,Property:token
f35251,FunctionExpression:sandbox
f35252,AssignmentExpression:prompt
f35253,FunctionExpression:album
f35254,UnaryExpression:displayName
f35255,VariableDeclarator:draggable
f35256,MemberExpression:detail
f35257,Property:setTimeout
f35258,MemberExpression:colgroup
f35259,FunctionExpression:buttonID
f35260,ArrayExpression:DOM_KEY_LOCATION_LEFT
f35261,ArrayExpression:HTMLMetaElement
f35262,BinaryExpression:STRING_TYPE
f35263,SequenceExpression:client
f35264,FunctionDeclaration:valueType
f35265,FunctionDeclaration:removeItem
f35266,BinaryExpression:manifest
f35267,VariableDeclarator:GestureEvent
f35268,BinaryExpression:removeStream
f35269,Property:tableValues
f35270,ConditionalExpression:group
f35271,Literal:clearBufferfi
f35272,FunctionExpression:isDirectory
f35273,VariableDeclarator:getEntriesByType
f35274,Identifier:MSCSSMatrix
f35275,FunctionExpression:item
f35276,ArrayExpression:nominated
f35277,BinaryExpression:HTMLOptionsCollection
f35278,BinaryExpression:enter
f35279,ReturnStatement:srcObject
f35280,VariableDeclarator:timeupdate
f35281,MemberExpression:previousElementSibling
f35282,Literal:ReadableStream
f35283,NewExpression:PT
f35284,SwitchStatement:element
f35285,ReturnStatement:Metadata
f35286,IfStatement:canplay
f35287,Property:SVGFETurbulenceElement
f35288,Identifier:codecs
f35289,BinaryExpression:sortable
f35290,ReturnStatement:cloneNode
f35291,ReturnStatement:vendor
f35292,SwitchCase:description
f35293,Identifier:canPlayType
f35294,LogicalExpression:nodeValue
f35295,SwitchCase:rate
f35296,NewExpression:VRFrameData
f35297,ConditionalExpression:position
f35298,UnaryExpression:onclick
f35299,LogicalExpression:innerWidth
f35300,CallExpression:requestAutocomplete
f35301,MemberExpression:addRange
f35302,MemberExpression:startOffset
f35303,VariableDeclarator:filters
f35304,Literal:connectionState
f35305,FunctionDeclaration:getFeature
f35306,FunctionExpression:absolute
f35307,ArrayExpression:DOMAttrModified
f35308,Literal:first
f35309,ArrayExpression:baseURI
f35310,ReturnStatement:HTMLTableDataCellElement
f35311,Literal:timelines
f35312,MemberExpression:round
f35313,ForInStatement:dx
f35314,CallExpression:search
f35315,LogicalExpression:log
f35316,ArrayExpression:typeName
f35317,Literal:beta
f35318,MemberExpression:getPropertyPriority
f35319,MemberExpression:HTMLObjectElement
f35320,Literal:HTMLMapElement
f35321,UnaryExpression:component
f35322,Literal:querySelectorAll
f35323,Literal:languageCode
f35324,MemberExpression:ORDERED_NODE_ITERATOR_TYPE
f35325,Identifier:drawBuffers
f35326,CallExpression:mozIsLocallyAvailable
f35327,Property:uniform3uiv
f35328,Property:resume
f35329,WhileStatement:source
f35330,Property:inputEncoding
f35331,ArrayExpression:Metadata
f35332,VariableDeclarator:releaseCapture
f35333,MemberExpression:getContext
f35334,CallExpression:success
f35335,SequenceExpression:options
f35336,SwitchCase:clientId
f35337,ForInStatement:time
f35338,MemberExpression:removeRecursively
f35339,UnaryExpression:moveBy
f35340,CallExpression:ideographic
f35341,MemberExpression:getAsBinary
f35342,Identifier:Boolean
f35343,VariableDeclarator:services
f35344,FunctionExpression:ordered
f35345,Property:adoptNode
f35346,LogicalExpression:manifest
f35347,Identifier:HTMLUnknownElement
f35348,UpdateExpression:current
f35349,VariableDeclarator:velocityX
f35350,MethodDefinition:removeEventListener
f35351,FunctionDeclaration:tabIndex
f35352,ReturnStatement:rowIndex
f35353,CallExpression:onafterscriptexecute
f35354,NewExpression:failed
f35355,ConditionalExpression:rawId
f35356,BinaryExpression:navigator
f35357,MemberExpression:SVGAnimateTransformElement
f35358,VariableDeclarator:td
f35359,SequenceExpression:vb
f35360,Identifier:gesturestart
f35361,FunctionExpression:dir
f35362,Property:hash
f35363,Literal:nodownload
f35364,MemberExpression:vertexAttrib2f
f35365,CallExpression:upperBound
f35366,IfStatement:name
f35367,Property:speedOfSound
f35368,FunctionExpression:pushManager
f35369,NewExpression:regions
f35370,BinaryExpression:velocityY
f35371,MemberExpression:CURRENT_CACHES
f35372,VariableDeclarator:Blob
f35373,ArrayExpression:setCustomValidity
f35374,ConditionalExpression:sample
f35375,MemberExpression:getEntries
f35376,MemberExpression:duplicate
f35377,Property:BluetoothDevice
f35378,Identifier:pointerdown
f35379,ArrayExpression:initCustomEvent
f35380,ArrayExpression:getTracks
f35381,Property:text
f35382,FunctionExpression:insertAdjacentHTML
f35383,SwitchCase:com
f35384,AssignmentExpression:URLUtils
f35385,Property:NODE_DELETED
f35386,CallExpression:linkColor
f35387,MemberExpression:formMethod
f35388,ArrayExpression:valueAsString
f35389,ArrayExpression:afterprint
f35390,Identifier:canvasDraw
f35391,CallExpression:HTMLFieldSetElement
f35392,ArrayExpression:javaEnabled
f35393,Property:nextSibling
f35394,CallExpression:getDescriptor
f35395,FunctionExpression:off
f35396,Identifier:deleteTHead
f35397,AssignmentExpression:result
f35398,CallExpression:angle
f35399,AssignmentExpression:toRange
f35400,ArrowFunctionExpression:message
f35401,VariableDeclarator:after
f35402,MemberExpression:nested
f35403,ExpressionStatement:console
f35404,UnaryExpression:crossOrigin
f35405,Identifier:ontouchcancel
f35406,UnaryExpression:button
f35407,Identifier:isolated
f35408,SwitchStatement:set
f35409,IfStatement:clientId
f35410,Property:buttonID
f35411,VariableDeclarator:getStats
f35412,FunctionExpression:onend
f35413,FunctionDeclaration:readyState
f35414,Property:align
f35415,MemberExpression:SVGPathSegCurvetoCubicSmoothAbs
f35416,MemberExpression:checkFramebufferStatus
f35417,BinaryExpression:types
f35418,ArrayExpression:onreset
f35419,Property:focusin
f35420,FunctionExpression:direction
f35421,AssignmentExpression:Boolean
f35422,Identifier:smoothingTimeConstant
f35423,SwitchCase:encode
f35424,VariableDeclarator:exit
f35425,VariableDeclarator:nested
f35426,MemberExpression:toURL
f35427,MemberExpression:mozResponseArrayBuffer
f35428,MemberExpression:fontfaces
f35429,Property:createTHead
f35430,ReturnStatement:sync
f35431,Literal:transferOut
f35432,FunctionDeclaration:receiver
f35433,Property:getTiming
f35434,NewExpression:add
f35435,UnaryExpression:scrollAmount
f35436,ArrayExpression:propertyName
f35437,MemberExpression:OES_texture_float_linear
f35438,BinaryExpression:format
f35439,CallExpression:char
f35440,ReturnStatement:EMPTY
f35441,Property:INVALID_OPERATION
f35442,BinaryExpression:loopEnd
f35443,MemberExpression:find
f35444,ConditionalExpression:token
f35445,ReturnStatement:domain
f35446,BinaryExpression:userAgent
f35447,Identifier:dpcm
f35448,TemplateElement:Event
f35449,CallExpression:isBuffer
f35450,AssignmentExpression:buffered
f35451,ArrayExpression:Date
f35452,Property:miter
f35453,VariableDeclarator:loading
f35454,CallExpression:illuminance
f35455,LogicalExpression:lineno
f35456,ReturnStatement:RTCPeerConnection
f35457,Property:matrix
f35458,Identifier:msManipulationViewsEnabled
f35459,FunctionExpression:opener
f35460,BinaryExpression:recipient
f35461,ForInStatement:className
f35462,ConditionalExpression:0x01
f35463,SwitchCase:hand
f35464,BinaryExpression:miter
f35465,Identifier:bound
f35466,Identifier:transcript
f35467,IfStatement:currentScript
f35468,NewExpression:defaultValue
f35469,ConditionalExpression:displayName
f35470,SwitchCase:Event
f35471,Identifier:redirect
f35472,Identifier:tone
f35473,ReturnStatement:browserLanguage
f35474,Identifier:byobRequest
f35475,ConditionalExpression:CanvasRenderingContext2D
f35476,MemberExpression:mozAnimationStartTime
f35477,FunctionExpression:inherit
f35478,IfStatement:core
f35479,Literal:redirectEnd
f35480,Identifier:SVGCursorElement
f35481,ConditionalExpression:activated
f35482,FunctionExpression:navigation
f35483,ArrayExpression:onmouseleave
f35484,MethodDefinition:init
f35485,MemberExpression:demote
f35486,NewExpression:credential
f35487,CallExpression:title
f35488,Literal:false
f35489,ArrayExpression:td
f35490,Identifier:WRONG_DOCUMENT_ERR
f35491,ArrayExpression:type
f35492,MemberExpression:Console
f35493,CallExpression:ignoreBOM
f35494,Literal:atob
f35495,CallExpression:removetrack
f35496,ConditionalExpression:currentNode
f35497,CallExpression:clientId
f35498,MemberExpression:gamepad
f35499,AssignmentExpression:sourceBuffer
f35500,UnaryExpression:organization
f35501,BinaryExpression:toolbar
f35502,MemberExpression:cm
f35503,CallExpression:protocol
f35504,IfStatement:view
f35505,SequenceExpression:items
f35506,ArrayExpression:activating
f35507,ExpressionStatement:array
f35508,Identifier:cloneRange
f35509,CallExpression:toSource
f35510,ArrayExpression:msExitFullscreen
f35511,UpdateExpression:cm
f35512,Identifier:__lookupSetter__
f35513,NewExpression:filename
f35514,AssignmentExpression:mediaSource
f35515,UnaryExpression:request
f35516,ForInStatement:resultIndex
f35517,AssignmentExpression:domContentLoadedEventEnd
f35518,Identifier:initDataTypes
f35519,CallExpression:handleStart
f35520,MemberExpression:HTMLKeygenElement
f35521,Property:loadEventEnd
f35522,ReturnStatement:go
f35523,AssignmentExpression:lowpass
f35524,BinaryExpression:primaryKey
f35525,IfStatement:sizes
f35526,SequenceExpression:exit
f35527,ForInStatement:configuration
f35528,Identifier:audioprocess
f35529,ArrayExpression:explicit
f35530,Property:XMLHttpRequest
f35531,SwitchCase:compositionstart
f35532,AssignmentExpression:insertAdjacentElement
f35533,Identifier:chargingchange
f35534,FunctionDeclaration:db
f35535,MemberExpression:elapsedTime
f35536,BinaryExpression:gamma
f35537,FunctionDeclaration:importStylesheet
f35538,Literal:Referer
f35539,BinaryExpression:Date
f35540,Literal:flipY
f35541,UnaryExpression:checkbox
f35542,SwitchCase:dpi
f35543,Identifier:attachment
f35544,MemberExpression:valueAsDate
f35545,CallExpression:dispatchEvent
f35546,CallExpression:innerHTML
f35547,MethodDefinition:host
f35548,VariableDeclarator:max
f35549,Literal:onpointerlockerror
f35550,Property:finished
f35551,UnaryExpression:installing
f35552,Literal:sessionStorage
f35553,CallExpression:tabs
f35554,NewExpression:checked
f35555,MemberExpression:sync
f35556,MemberExpression:ip
f35557,Property:clearColor
f35558,MemberExpression:MediaSession
f35559,MemberExpression:bindBufferBase
f35560,Property:SHOW_NOTATION
f35561,ReturnStatement:stroke
f35562,ArrayExpression:SVGLoad
f35563,CallExpression:HTMLBRElement
f35564,ReturnStatement:expiration
f35565,BinaryExpression:srcObject
f35566,CallExpression:SHOW_ALL
f35567,FunctionExpression:service
f35568,IfStatement:which
f35569,ArrayExpression:endOfStream
f35570,NewExpression:force
f35571,FunctionExpression:types
f35572,ClassDeclaration:vb
f35573,SwitchCase:miter
f35574,Literal:exclusive
f35575,LogicalExpression:org
f35576,MemberExpression:collapse
f35577,IfStatement:CustomEvent
f35578,IfStatement:ip
f35579,FunctionExpression:GET
f35580,FunctionExpression:getBounds
f35581,BinaryExpression:manual
f35582,ReturnStatement:priority
f35583,Identifier:command
f35584,MethodDefinition:multiple
f35585,ConditionalExpression:Attr
f35586,Literal:stdDeviation
f35587,FunctionExpression:naturalWidth
f35588,ArrayExpression:nextElementSibling
f35589,AssignmentExpression:bottom
f35590,SequenceExpression:scale
f35591,Identifier:onenter
f35592,Identifier:currency
f35593,VariableDeclarator:mozOrientation
f35594,LogicalExpression:img
f35595,FunctionDeclaration:shipping
f35596,BinaryExpression:bandpass
f35597,CallExpression:xChannelSelector
f35598,MemberExpression:endOffset
f35599,Literal:drag
f35600,MemberExpression:require
f35601,SequenceExpression:user
f35602,Identifier:containsNode
f35603,MemberExpression:altitude
f35604,ConditionalExpression:scrollbars
f35605,Identifier:orientationX
f35606,AssignmentPattern:count
f35607,Literal:peaking
f35608,CallExpression:next
f35609,Identifier:debit
f35610,Literal:skewx
f35611,CallExpression:HTMLTitleElement
f35612,IfStatement:setData
f35613,Literal:ATTRIBUTE_NODE
f35614,Literal:offsetTop
f35615,MemberExpression:HTMLTitleElement
f35616,Identifier:hueRotate
f35617,FunctionExpression:movementY
f35618,AssignmentExpression:UnknownError
f35619,FunctionExpression:divisor
f35620,FunctionDeclaration:country
f35621,Property:SVGTextPositioningElement
f35622,FunctionDeclaration:Position
f35623,SequenceExpression:toggle
f35624,Identifier:drawImageFromRect
f35625,Identifier:cursor
f35626,Property:reason
f35627,BinaryExpression:loop
f35628,ArrayExpression:MAX
f35629,MemberExpression:illuminance
f35630,SequenceExpression:menu
f35631,SwitchCase:percent
f35632,Property:DOCUMENT_TYPE_NODE
f35633,MemberExpression:active
f35634,VariableDeclarator:rowSpan
f35635,BinaryExpression:shape
f35636,Literal:values
f35637,Identifier:onnomatch
f35638,AssignmentExpression:code
f35639,SwitchCase:estimate
f35640,Literal:getActiveUniformBlockParameter
f35641,UnaryExpression:constraint
f35642,CallExpression:getSelection
f35643,BinaryExpression:generateMipmap
f35644,VariableDeclarator:pc
f35645,Identifier:relatedPort
f35646,CallExpression:textContent
f35647,ArrayExpression:code
f35648,IfStatement:prompt
f35649,UnaryExpression:poster
f35650,LogicalExpression:Int8Array
f35651,MethodDefinition:callback
f35652,LogicalExpression:customElements
f35653,BinaryExpression:tooShort
f35654,Property:TypedArray
f35655,FunctionExpression:event
f35656,SequenceExpression:xPos
f35657,ReturnStatement:alt
f35658,Literal:Promise
f35659,SequenceExpression:WritableStream
f35660,MemberExpression:stream
f35661,VariableDeclarator:VTTRegion
f35662,VariableDeclarator:clientId
f35663,TemplateLiteral:start
f35664,Property:th
f35665,Literal:composed
f35666,Identifier:intersectionRect
f35667,CallExpression:HTMLButtonElement
f35668,ArrayExpression:getRenderbufferParameter
f35669,LogicalExpression:time
f35670,CallExpression:removeAttributeNS
f35671,UnaryExpression:email
f35672,Property:ctrl
f35673,FunctionExpression:setStartAfter
f35674,CallExpression:canShare
f35675,VariableDeclarator:frame
f35676,NewExpression:bias
f35677,MemberExpression:MediaKeySystemAccess
f35678,Identifier:getBlob
f35679,ForStatement:head
f35680,UpdateExpression:right
f35681,MemberExpression:oncanplaythrough
f35682,UpdateExpression:exit
f35683,VariableDeclarator:frameType
f35684,UnaryExpression:points
f35685,Property:oldValue
f35686,AssignmentExpression:opener
f35687,MemberExpression:localDescription
f35688,VariableDeclarator:currentNode
f35689,IfStatement:ARRAY_BUFFER
f35690,Property:delivery
f35691,Property:getNotifications
f35692,FunctionExpression:setPosition
f35693,VariableDeclarator:touchmove
f35694,MethodDefinition:provider
f35695,BinaryExpression:draggable
f35696,BinaryExpression:createSession
f35697,VariableDeclarator:lastState
f35698,ArrayExpression:symbols
f35699,SequenceExpression:done
f35700,MemberExpression:responsesReceived
f35701,ConditionalExpression:foundation
f35702,MemberExpression:zoom
f35703,BinaryExpression:HTMLSelectElement
f35704,UnaryExpression:connect
f35705,ArrayExpression:MSFullscreenError
f35706,LogicalExpression:scale
f35707,SequenceExpression:unlock
f35708,CallExpression:0x01
f35709,Identifier:populateStorage
f35710,Literal:unsigned
f35711,Literal:truncate
f35712,VariableDeclarator:onpopstate
f35713,NewExpression:SVGPathSegLinetoVerticalAbs
f35714,Identifier:null
f35715,ReturnStatement:not
f35716,FunctionDeclaration:yes
f35717,MemberExpression:MimeTypeArray
f35718,AssignmentExpression:org
f35719,Identifier:UnknownError
f35720,Identifier:SVGClipPathElement
f35721,ForStatement:matches
f35722,BinaryExpression:charset
f35723,ConditionalExpression:darken
f35724,Identifier:cx
f35725,ArrayExpression:canplaythrough
f35726,NewExpression:CustomEvent
f35727,VariableDeclarator:POSITION_UNAVAILABLE
f35728,FunctionExpression:offsetParent
f35729,Property:innerWidth
f35730,Property:readonly
f35731,ArrayExpression:Crypto
f35732,FunctionDeclaration:invalid
f35733,FunctionDeclaration:core
f35734,Property:mozRequestFullScreen
f35735,ReturnStatement:files
f35736,ConditionalExpression:hreflang
f35737,CallExpression:clearTimeout
f35738,CallExpression:srcObject
f35739,Identifier:isChar
f35740,Literal:manifest
f35741,FunctionDeclaration:controls
f35742,MemberExpression:subtle
f35743,Identifier:regionAnchorX
f35744,Property:resultType
f35745,BinaryExpression:attributeFilter
f35746,UnaryExpression:AudioContext
f35747,ConditionalExpression:writer
f35748,WhileStatement:var
f35749,Identifier:manufacturerName
f35750,NewExpression:IntersectionObserverEntry
f35751,AssignmentExpression:animation
f35752,Identifier:ondurationchange
f35753,Identifier:cm
f35754,FunctionDeclaration:InputEvent
f35755,IfStatement:wrap
f35756,VariableDeclarator:subscribe
f35757,ConditionalExpression:crash
f35758,SequenceExpression:base
f35759,MemberExpression:UNSIGNED_INT_24_8_WEBGL
f35760,Identifier:BlobBuilder
f35761,ArrayExpression:protocols
f35762,CallExpression:baseVal
f35763,Identifier:GamepadEvent
f35764,Literal:skewY
f35765,CatchClause:fx
f35766,AssignmentExpression:advance
f35767,Identifier:pixelStorei
f35768,VariableDeclarator:gain
f35769,SequenceExpression:role
f35770,SwitchCase:arguments
f35771,BinaryExpression:badge
f35772,FunctionExpression:rect
f35773,Property:delete
f35774,BinaryExpression:pause
f35775,ArrayExpression:Gamepad
f35776,Identifier:packetsDiscarded
f35777,Property:replace
f35778,BinaryExpression:unitType
f35779,UnaryExpression:lastChild
f35780,VariableDeclarator:command
f35781,Property:experimental
f35782,Identifier:onblur
f35783,IfStatement:out
f35784,AssignmentExpression:onstart
f35785,SequenceExpression:handler
f35786,SwitchCase:inherit
f35787,SwitchCase:Integer
f35788,SwitchCase:pname
f35789,VariableDeclarator:availLeft
f35790,Identifier:messageType
f35791,VariableDeclarator:endContainer
f35792,Literal:tooltip
f35793,Literal:mimeTypes
f35794,SwitchStatement:screen
f35795,Identifier:required
f35796,CallExpression:videoConfiguration
f35797,Literal:OperationError
f35798,BinaryExpression:endEvent
f35799,AssignmentExpression:VTTCue
f35800,SwitchCase:results
f35801,ArrayExpression:standalone
f35802,SequenceExpression:escape
f35803,LogicalExpression:double
f35804,ForInStatement:additionalData
f35805,Identifier:withCredentials
f35806,CallExpression:m24
f35807,BinaryExpression:areas
f35808,ReturnStatement:uninitialized
f35809,VariableDeclarator:effect
f35810,FunctionDeclaration:exclusive
f35811,Literal:ondurationchange
f35812,ArrayExpression:types
f35813,SwitchCase:reversed
f35814,Literal:HTMLOptionElement
f35815,SwitchCase:symbols
f35816,Property:getCurrentPosition
f35817,MemberExpression:stdDeviation
f35818,AssignmentExpression:onmozfullscreenchange
f35819,BinaryExpression:oauth
f35820,ArrayPattern:locale
f35821,Identifier:FIRST_ORDERED_NODE_TYPE
f35822,MemberExpression:IDBKeyRange
f35823,Identifier:getBudget
f35824,MemberExpression:oncancel
f35825,MemberExpression:mozCurrentTransformInverse
f35826,Identifier:addIceCandidate
f35827,VariableDeclarator:createComment
f35828,NewExpression:none
f35829,MemberExpression:codec
f35830,BinaryExpression:discrete
f35831,MemberExpression:TextTrackCue
f35832,MemberExpression:configuration
f35833,BinaryExpression:stopPropagation
f35834,UpdateExpression:rx
f35835,MemberExpression:getNamedItemNS
f35836,Literal:onstop
f35837,MemberExpression:inputType
f35838,Literal:msCaching
f35839,ArrayExpression:cancel
f35840,ConditionalExpression:miter
f35841,ArrayExpression:oncontextmenu
f35842,ArrayExpression:onpointerout
f35843,Property:DoubleRange
f35844,ConditionalExpression:links
f35845,VariableDeclarator:rootBounds
f35846,ArrayExpression:results
f35847,Property:uninitialized
f35848,Identifier:select
f35849,Property:sampleRate
f35850,MemberExpression:yes
f35851,LogicalExpression:previousNode
f35852,MethodDefinition:embed
f35853,VariableDeclarator:detachEvent
f35854,ArrayExpression:offsetY
f35855,VariableDeclarator:isConnected
f35856,Identifier:specularExponent
f35857,Literal:underflow
f35858,Identifier:fullscreenElement
f35859,FunctionDeclaration:mimeType
f35860,IfStatement:line
f35861,MemberExpression:cache
f35862,FunctionExpression:requestFullscreen
f35863,SwitchCase:referrer
f35864,Identifier:setServerCertificate
f35865,MemberExpression:QUOTA_ERR
f35866,VariableDeclarator:on
f35867,ForInStatement:replace
f35868,CallExpression:pageY
f35869,ArrayExpression:redirected
f35870,MemberExpression:resume
f35871,VariableDeclarator:pitch
f35872,Identifier:HTMLOptionsCollection
f35873,UpdateExpression:opener
f35874,BinaryExpression:mozInnerScreenX
f35875,VariableDeclarator:supportedNetworks
f35876,ReturnStatement:actions
f35877,LogicalExpression:handler
f35878,BinaryExpression:WEBVTT
f35879,Identifier:angularVelocity
f35880,NewExpression:mousemove
f35881,MemberExpression:setTimeout
f35882,MemberExpression:createTextNode
f35883,Identifier:HTMLParagraphElement
f35884,ArrayExpression:QUOTA_EXCEEDED_ERR
f35885,MethodDefinition:appendBuffer
f35886,FunctionDeclaration:col
f35887,UnaryExpression:name
f35888,BinaryExpression:fillStyle
f35889,ArrayExpression:clipboard
f35890,FunctionExpression:getVideoPlaybackQuality
f35891,ArrowFunctionExpression:true
f35892,Identifier:setPeriodicWave
f35893,BinaryExpression:motion
f35894,ArrayExpression:metaKey
f35895,ArrayExpression:HTMLTimeElement
f35896,Identifier:trackDefaults
f35897,Identifier:setStartAfter
f35898,LogicalExpression:evaluate
f35899,Identifier:DOMString
f35900,MemberExpression:internalformat
f35901,AssignmentExpression:decrypt
f35902,UnaryExpression:right
f35903,CallExpression:miter
f35904,Property:end
f35905,CallExpression:packetsSent
f35906,IfStatement:record
f35907,ReturnStatement:random
f35908,BinaryExpression:Method
f35909,Identifier:scrollMaxY
f35910,LogicalExpression:touch
f35911,MemberExpression:ontonechange
f35912,DoWhileStatement:next
f35913,FunctionDeclaration:manual
f35914,Identifier:upload
f35915,Identifier:deleteTexture
f35916,ReturnStatement:only
f35917,Property:cancelable
f35918,AssignmentExpression:storage
f35919,LogicalExpression:show
f35920,CallExpression:ping
f35921,ConditionalExpression:newValue
f35922,SwitchCase:words
f35923,FunctionDeclaration:valueAsNumber
f35924,Literal:createGain
f35925,MemberExpression:FRAGMENT_SHADER_DERIVATIVE_HINT_OES
f35926,UnaryExpression:WebGLShaderPrecisionFormat
f35927,FunctionExpression:FormData
f35928,IfStatement:docCookies
f35929,MemberExpression:HTMLDocument
f35930,MemberExpression:uniform3iv
f35931,LogicalExpression:in
f35932,WhileStatement:host
f35933,CallExpression:mozCurrentTransformInverse
f35934,MemberExpression:ondevicemotion
f35935,Property:compositionstart
f35936,Property:ownerSVGElement
f35937,MemberExpression:has
f35938,Literal:getAllKeys
f35939,CallExpression:EventSource
f35940,Property:disableRemotePlayback
f35941,MemberExpression:SVGPathSegArcRel
f35942,LogicalExpression:optimum
f35943,UnaryExpression:input
f35944,Identifier:SVGGlyphRefElement
f35945,ConditionalExpression:voice
f35946,Literal:mozPaintCount
f35947,FunctionDeclaration:componentId
f35948,VariableDeclarator:profileEnd
f35949,CallExpression:Mozilla
f35950,MemberExpression:colorMask
f35951,Identifier:directories
f35952,Identifier:frequencyBinCount
f35953,UnaryExpression:shippingOption
f35954,ClassDeclaration:Window
f35955,AssignmentExpression:enqueue
f35956,FunctionDeclaration:toJSON
f35957,ConditionalExpression:sender
f35958,FunctionExpression:toRange
f35959,AssignmentPattern:salt
f35960,Property:receiverId
f35961,ReturnStatement:protocol
f35962,ForInStatement:MediaError
f35963,Property:startContainer
f35964,UnaryExpression:min
f35965,TemplateLiteral:uri
f35966,SwitchStatement:kind
f35967,AssignmentExpression:clip
f35968,VariableDeclarator:drawRangeElements
f35969,MemberExpression:HTMLOutputElement
f35970,UpdateExpression:ty
f35971,LogicalExpression:touched
f35972,Literal:isVertexArray
f35973,MemberExpression:exportKey
f35974,SwitchCase:quadraticCurveTo
f35975,MethodDefinition:ratio
f35976,UnaryExpression:state
f35977,CallExpression:addPath
f35978,FunctionExpression:turn
f35979,MemberExpression:pageTop
f35980,Property:SVGFEBlendElement
f35981,BinaryExpression:WebGLFramebuffer
f35982,MemberExpression:isChar
f35983,LogicalExpression:motion
f35984,Literal:butt
f35985,Literal:identity
f35986,Property:Response
f35987,SwitchCase:encrypted
f35988,AssignmentExpression:sum
f35989,Property:getSubscription
f35990,MemberExpression:queryCommandState
f35991,VariableDeclarator:operator
f35992,IfStatement:frame
f35993,UnaryExpression:register
f35994,NewExpression:multiple
f35995,AssignmentExpression:window
f35996,Identifier:regions
f35997,FunctionDeclaration:ReadableStreamBYOBRequest
f35998,MemberExpression:onrejectionhandled
f35999,Literal:imageSmoothingQuality
f36000,MemberExpression:decrypt
f36001,AssignmentExpression:isSupported
f36002,AssignmentExpression:DOMNodeInserted
f36003,ConditionalExpression:ip
f36004,IfStatement:inputForm
f36005,UnaryExpression:setData
f36006,LogicalExpression:permission
f36007,SwitchCase:host
f36008,NewExpression:observer
f36009,Property:uniformMatrix3fv
f36010,ReturnStatement:anchors
f36011,Property:deviceorientation
f36012,SwitchCase:left
f36013,IfStatement:encode
f36014,ArrayExpression:transitionrun
f36015,CallExpression:platforms
f36016,Literal:left
f36017,BinaryExpression:standby
f36018,FunctionExpression:resultIndex
f36019,CallExpression:group
f36020,ArrayExpression:advance
f36021,VariableDeclarator:Plugin
f36022,Identifier:setPosition
f36023,UnaryExpression:define
f36024,ConditionalExpression:setAttribute
f36025,AssignmentExpression:addtrack
f36026,VariableDeclarator:onshow
f36027,Property:developer
f36028,Literal:cache
f36029,FunctionExpression:insertBefore
f36030,ConditionalExpression:reject
f36031,Property:MediaElementAudioSourceNode
f36032,VariableDeclarator:form
f36033,MethodDefinition:Event
f36034,CallExpression:ATTRIBUTE_NODE
f36035,Identifier:oncancel
f36036,FunctionDeclaration:pushState
f36037,UnaryExpression:id
f36038,BinaryExpression:createPattern
f36039,Literal:channel
f36040,ArrowFunctionExpression:form
f36041,BinaryExpression:getKey
f36042,CallExpression:clear
f36043,Literal:History
f36044,SwitchCase:HTMLElement
f36045,Identifier:referrer
f36046,CallExpression:lastElementChild
f36047,Identifier:SVGTextContentElement
f36048,CallExpression:highWaterMark
f36049,SwitchCase:fallback
f36050,BinaryExpression:connectionState
f36051,Property:HTMLQuoteElement
f36052,LogicalExpression:touches
f36053,CallExpression:shadowBlur
f36054,LogicalExpression:sortable
f36055,MemberExpression:autocapitalize
f36056,IfStatement:reject
f36057,FunctionExpression:scale
f36058,LogicalExpression:files
f36059,Literal:in1
f36060,Literal:HTMLLIElement
f36061,UnaryExpression:minimize
f36062,Property:lighten
f36063,Identifier:Performance
f36064,SequenceExpression:alert
f36065,LogicalExpression:frames
f36066,Identifier:type
f36067,LogicalExpression:Array
f36068,CatchClause:vb
f36069,AssignmentExpression:oldVersion
f36070,Property:tag
f36071,Literal:responseText
f36072,Property:tagLength
f36073,VariableDeclarator:pt
f36074,BinaryExpression:MIN
f36075,ArrayExpression:localStorage
f36076,UnaryExpression:cookieEnabled
f36077,Literal:dragleave
f36078,VariableDeclarator:execCommand
f36079,Identifier:setRotate
f36080,MemberExpression:HTMLAreaElement
f36081,Identifier:previousNode
f36082,SequenceExpression:console
f36083,AssignmentExpression:bubbles
f36084,ReturnStatement:transitionend
f36085,MemberExpression:offsetLeft
f36086,MemberExpression:pointerId
f36087,UnaryExpression:currentEvent
f36088,BinaryExpression:advance
f36089,Property:ImageBitmap
f36090,SwitchCase:self
f36091,FunctionExpression:protocols
f36092,CallExpression:exact
f36093,FunctionDeclaration:eventHandler
f36094,MemberExpression:IV
f36095,ArrayExpression:windowState
f36096,FunctionDeclaration:dropzone
f36097,MethodDefinition:currency
f36098,Identifier:endEvent
f36099,Property:Index
f36100,Property:artist
f36101,FunctionExpression:bgcolor
f36102,IfStatement:gamepad
f36103,Literal:getVideoTracks
f36104,Literal:colspan
f36105,UnaryExpression:ARRAY_BUFFER
f36106,CallExpression:displayItems
f36107,BinaryExpression:image
f36108,FunctionExpression:viewport
f36109,UnaryExpression:remove
f36110,Literal:allowfullscreen
f36111,AssignmentExpression:beforeinstallprompt
f36112,MethodDefinition:showModal
f36113,VariableDeclarator:samplerParameteri
f36114,Property:next
f36115,VariableDeclarator:iceServers
f36116,ArrowFunctionExpression:state
f36117,Literal:captureEvents
f36118,BinaryExpression:matrix
f36119,FunctionDeclaration:angle
f36120,Identifier:SyncEvent
f36121,CallExpression:PointerEvent
f36122,Property:RTCRtpSender
f36123,AssignmentExpression:arity
f36124,ArrayExpression:toggleAttribute
f36125,Literal:didTimeout
f36126,Literal:updateStyle
f36127,Literal:onerror
f36128,VariableDeclarator:referenceNode
f36129,CallExpression:enable
f36130,Property:reload
f36131,UnaryExpression:cssRules
f36132,Property:viewportAnchorX
f36133,AssignmentExpression:NOTE
f36134,Identifier:readValue
f36135,CallExpression:mapping
f36136,SwitchCase:face
f36137,Identifier:encodedBodySize
f36138,CallExpression:EventListener
f36139,SpreadElement:rp
f36140,FunctionExpression:typeName
f36141,SwitchCase:Boolean
f36142,UnaryExpression:requestAnimationFrame
f36143,VariableDeclarator:fillStyle
f36144,NewExpression:cy
f36145,VariableDeclarator:artist
f36146,BinaryExpression:txt
f36147,ArrayExpression:notificationclose
f36148,UnaryExpression:HTMLParamElement
f36149,AssignmentPattern:console
f36150,ReturnStatement:percent
f36151,Literal:system
f36152,BinaryExpression:both
f36153,Identifier:lineTo
f36154,Identifier:streams
f36155,ArrayExpression:onrepeat
f36156,MemberExpression:deleteCaption
f36157,Literal:formnovalidate
f36158,Identifier:attack
f36159,ArrayExpression:ImageData
f36160,ArrayExpression:sctp
f36161,CallExpression:getBoundingClientRect
f36162,Property:SVGColor
f36163,UnaryExpression:heading
f36164,Property:scrolling
f36165,SwitchCase:audio
f36166,Literal:SVGCircleElement
f36167,Literal:Convolver
f36168,Identifier:webkitPersistentStorage
f36169,AssignmentExpression:css
f36170,Literal:remoteCandidateId
f36171,LogicalExpression:pname
f36172,CallExpression:insertBefore
f36173,Literal:mspointerdown
f36174,SwitchCase:dragenter
f36175,CallExpression:album
f36176,ReturnStatement:ownerDocument
f36177,Identifier:createBiquadFilter
f36178,ArrayExpression:formData
f36179,SequenceExpression:Client
f36180,BinaryExpression:currentNode
f36181,BinaryExpression:onmozfullscreenchange
f36182,MethodDefinition:replace
f36183,Identifier:SECURITY_ERR
f36184,ConditionalExpression:toJSON
f36185,NewExpression:usage
f36186,Literal:getLineDash
f36187,VariableDeclarator:fr
f36188,Property:ctrlKey
f36189,BinaryExpression:setAlpha
f36190,VariableDeclarator:dx
f36191,AssignmentExpression:Animation
f36192,LogicalExpression:rowspan
f36193,CallExpression:waiting
f36194,BinaryExpression:gl
f36195,ForInStatement:sizes
f36196,VariableDeclarator:sctp
f36197,SwitchCase:REGION
f36198,ArrayExpression:offsetHeight
f36199,Identifier:static
f36200,SwitchCase:controls
f36201,MemberExpression:additionalData
f36202,ArrayExpression:platforms
f36203,FunctionDeclaration:onkeydown
f36204,ReturnStatement:table
f36205,ConditionalExpression:isFinal
f36206,VariableDeclarator:altitude
f36207,FunctionDeclaration:jcb
f36208,MemberExpression:SVGPathSegCurvetoQuadraticSmoothRel
f36209,ConditionalExpression:fillRect
f36210,Property:TEXT_NODE
f36211,Property:onmozfullscreenchange
f36212,IfStatement:include
f36213,UnaryExpression:statusCode
f36214,VariableDeclarator:readValue
f36215,Property:clearData
f36216,MemberExpression:setFloatValue
f36217,FunctionDeclaration:touchmove
f36218,MemberExpression:xoffset
f36219,ArrayExpression:Attr
f36220,Property:DATA_CLONE_ERR
f36221,MemberExpression:PerformanceObserver
f36222,SequenceExpression:paymentMethod
f36223,FunctionExpression:pitch
f36224,CallExpression:DeviceProximityEvent
f36225,MemberExpression:getBBox
f36226,SwitchCase:notify
f36227,BinaryExpression:scrollIntoViewIfNeeded
f36228,AssignmentExpression:resource
f36229,MemberExpression:scrollRestoration
f36230,Identifier:createTBody
f36231,Identifier:SVGTransform
f36232,FunctionDeclaration:remove
f36233,ForInStatement:identifier
f36234,LogicalExpression:isSync
f36235,LogicalExpression:latitude
f36236,Literal:hint
f36237,BinaryExpression:naturalHeight
f36238,SwitchCase:result
f36239,LogicalExpression:requestFullscreen
f36240,Property:removeSourceBuffer
f36241,CallExpression:lName
f36242,UnaryExpression:clipboardData
f36243,IfStatement:modifiers
f36244,BinaryExpression:td
f36245,BinaryExpression:clearData
f36246,ReturnStatement:alternate
f36247,MemberExpression:taskData
f36248,ConditionalExpression:userSpaceOnUse
f36249,IfStatement:string
f36250,BinaryExpression:ArrayBufferView
f36251,BinaryExpression:clip
f36252,Literal:fatal
f36253,ReturnStatement:round
f36254,VariableDeclarator:attachEvent
f36255,AssignmentExpression:pending
f36256,Literal:applicationServerKey
f36257,ArrayExpression:attributes
f36258,ConditionalExpression:stop
f36259,FunctionDeclaration:rad
f36260,ReturnStatement:center
f36261,Literal:node
f36262,BinaryExpression:setSelectionRange
f36263,BinaryExpression:TYPE_NAVIGATE
f36264,CallExpression:childElementCount
f36265,ConditionalExpression:close
f36266,SwitchCase:device
f36267,Property:CSSSupportsRule
f36268,UnaryExpression:transactionId
f36269,VariableDeclarator:format
f36270,VariableDeclarator:getSettings
f36271,Property:cssFloat
f36272,ArrowFunctionExpression:match
f36273,Identifier:MessageEvent
f36274,Literal:MSGestureTap
f36275,ArrayExpression:HTMLAreaElement
f36276,SequenceExpression:connected
f36277,LabeledStatement:message
f36278,BinaryExpression:BeforeInstallPromptEvent
f36279,CallExpression:mediaSource
f36280,CallExpression:stopped
f36281,ConditionalExpression:check
f36282,NewExpression:NO_MODIFICATION_ALLOWED_ERR
f36283,IfStatement:rowspan
f36284,CallExpression:pagehide
f36285,FunctionExpression:top
f36286,AssignmentExpression:mozImageSmoothingEnabled
f36287,ConditionalExpression:regionCode
f36288,FunctionDeclaration:dataTransfer
f36289,Literal:credentials
f36290,MemberExpression:dropzone
f36291,VariableDeclarator:onseeked
f36292,SwitchStatement:unitType
f36293,VariableDeclarator:Metadata
f36294,UpdateExpression:resultIndex
f36295,CallExpression:availWidth
f36296,ForInStatement:domain
f36297,UnaryExpression:CredentialsContainer
f36298,Identifier:face
f36299,MemberExpression:touch
f36300,Property:animationName
f36301,MemberExpression:SecurityError
f36302,BinaryExpression:words
f36303,SwitchCase:finished
f36304,Property:NO_MODIFICATION_ALLOWED_ERR
f36305,AssignmentExpression:inverse
f36306,MemberExpression:screenY
f36307,MemberExpression:createSVGPathSegLinetoRel
f36308,MemberExpression:sx
f36309,MemberExpression:seekable
f36310,MemberExpression:VTTRegion
f36311,ConditionalExpression:points
f36312,ConditionalExpression:behavior
f36313,UnaryExpression:border
f36314,SwitchCase:compositionupdate
f36315,NewExpression:time
f36316,Literal:microphone
f36317,CallExpression:EXT_color_buffer_half_float
f36318,SwitchCase:gap
f36319,AssignmentExpression:heading
f36320,TemplateLiteral:offset
f36321,ArrayExpression:onsubmit
f36322,AssignmentExpression:scheme
f36323,VariableDeclarator:finished
f36324,FunctionDeclaration:ReadableStreamBYOBReader
f36325,AssignmentExpression:onMessage
f36326,ForInStatement:as
f36327,Literal:Math
f36328,UnaryExpression:HTMLUnknownElement
f36329,LogicalExpression:updatePosition
f36330,CallExpression:focus
f36331,FunctionDeclaration:isFile
f36332,Identifier:mozMatchesSelector
f36333,FunctionDeclaration:opener
f36334,BinaryExpression:deselectAll
f36335,MemberExpression:fullPath
f36336,CallExpression:primaryKey
f36337,Identifier:forEach
f36338,AssignmentPattern:item
f36339,ArrayExpression:nodes
f36340,Property:getReader
f36341,AssignmentExpression:Storage
f36342,FunctionDeclaration:surroundContents
f36343,FunctionExpression:transformFeedbackVaryings
f36344,MemberExpression:TouchEvent
f36345,ReturnStatement:duplicate
f36346,CallExpression:rtsp
f36347,AssignmentPattern:get
f36348,LogicalExpression:m11
f36349,SwitchCase:value
f36350,Literal:intersectsNode
f36351,ArrayExpression:HTMLCanvasElement
f36352,MemberExpression:ServiceWorkerRegistration
f36353,ArrayExpression:dischargingtimechange
f36354,AssignmentExpression:usage
f36355,BinaryExpression:setInterval
f36356,Literal:getSupportedConstraints
f36357,LogicalExpression:info
f36358,IfStatement:styleSheet
f36359,SwitchCase:loaded
f36360,ArrayExpression:SVGElementInstance
f36361,ArrayExpression:AbortController
f36362,VariableDeclarator:moveLeft
f36363,MemberExpression:isPresenting
f36364,UnaryExpression:oncancel
f36365,Property:ORDERED_NODE_ITERATOR_TYPE
f36366,Identifier:gl
f36367,CatchClause:SyntaxError
f36368,BinaryExpression:screenX
f36369,CallExpression:isDirectory
f36370,ConditionalExpression:minValue
f36371,FunctionDeclaration:addPath
f36372,LogicalExpression:id
f36373,Identifier:datetime
f36374,Identifier:getCTM
f36375,Property:valueAsNumber
f36376,FunctionExpression:actions
f36377,VariableDeclarator:min
f36378,Literal:addEvent
f36379,ForInStatement:country
f36380,FunctionExpression:rid
f36381,CallExpression:experimental
f36382,MemberExpression:MediaList
f36383,AssignmentExpression:oncanplaythrough
f36384,UnaryExpression:isTrusted
f36385,Identifier:isTransformFeedback
f36386,ArrayExpression:badge
f36387,Literal:arcTo
f36388,Identifier:releaseCapture
f36389,SwitchStatement:keyCode
f36390,LogicalExpression:currentSrc
f36391,ConditionalExpression:char
f36392,CallExpression:match
f36393,Property:first
f36394,CallExpression:WebGLContextEvent
f36395,FunctionExpression:terminate
f36396,AssignmentExpression:tooltip
f36397,AssignmentExpression:prerender
f36398,ReturnStatement:addEventListener
f36399,MemberExpression:boxObject
f36400,AssignmentExpression:getImageData
f36401,MemberExpression:effectAllowed
f36402,MemberExpression:fillStyle
f36403,Property:HTMLProgressElement
f36404,Literal:UNSIGNED_SHORT
f36405,IfStatement:serviceWorker
f36406,Identifier:pathSegList
f36407,ReturnStatement:rotate
f36408,Literal:Entry
f36409,Identifier:replaceWith
f36410,FunctionDeclaration:TimeoutError
f36411,NewExpression:TimeoutError
f36412,ArrayExpression:canvas
f36413,ArrayExpression:submit
f36414,Literal:controllers
f36415,SequenceExpression:credentials
f36416,Literal:onspeechend
f36417,Identifier:numberOfOutputs
f36418,Literal:CSSPageRule
f36419,ReturnStatement:paused
f36420,Property:toggle
f36421,ArrayExpression:moveRight
f36422,Identifier:panningModel
f36423,FunctionDeclaration:replaceWith
f36424,BinaryExpression:maxlength
f36425,BinaryExpression:EventHandler
f36426,ConditionalExpression:textBaseline
f36427,ArrayExpression:insertNode
f36428,ConditionalExpression:span
f36429,SwitchCase:default
f36430,MemberExpression:onpopstate
f36431,IfStatement:imageSmoothingQuality
f36432,IfStatement:answer
f36433,BinaryExpression:pressed
f36434,CallExpression:selectNodeContents
f36435,Literal:webkitSlice
f36436,Literal:primaryKey
f36437,ArrayExpression:oncomplete
f36438,UnaryExpression:contrast
f36439,FunctionDeclaration:_blank
f36440,Identifier:deriveBits
f36441,ReturnStatement:visa
f36442,Property:onvisibilitychange
f36443,MemberExpression:toJson
f36444,ReturnStatement:methodName
f36445,Literal:getFile
f36446,ReturnStatement:NONE
f36447,Identifier:isBuffer
f36448,MethodDefinition:unlock
f36449,CallExpression:onlanguagechange
f36450,SwitchCase:minlength
f36451,ArrayExpression:devicePixelRatio
f36452,Identifier:authenticatorData
f36453,ConditionalExpression:loadstart
f36454,Identifier:SpeechRecognitionEvent
f36455,Property:srcdoc
f36456,UpdateExpression:count
f36457,Property:SVGFEFloodElement
f36458,MemberExpression:mozGetUserMedia
f36459,Identifier:Float64Array
f36460,Identifier:shippingAddress
f36461,VariableDeclarator:getError
f36462,ArrayPattern:min
f36463,AssignmentExpression:amex
f36464,UnaryExpression:HTMLTimeElement
f36465,CallExpression:removeAttribute
f36466,ConditionalExpression:onplay
f36467,AssignmentExpression:quaternion
f36468,ReturnStatement:respond
f36469,Identifier:createTFoot
f36470,FunctionDeclaration:getTotalLength
f36471,Property:mm
f36472,MemberExpression:dischargingTime
f36473,Identifier:resultType
f36474,Property:objectStore
f36475,CallExpression:HTMLHtmlElement
f36476,SwitchCase:currency
f36477,ArrayExpression:margin
f36478,MemberExpression:onunhandledrejection
f36479,Identifier:rangeMax
f36480,Property:navigator
f36481,IfStatement:pause
f36482,MethodDefinition:flush
f36483,MemberExpression:idle
f36484,Property:isRemote
f36485,MemberExpression:parameterNames
f36486,VariableDeclarator:turn
f36487,ReturnStatement:enabled
f36488,MemberExpression:HTMLMediaElement
f36489,Property:getVideoTracks
f36490,Property:scrollRestoration
f36491,ArrayExpression:when
f36492,ConditionalExpression:strokeStyle
f36493,Identifier:usemap
f36494,LogicalExpression:manual
f36495,AssignmentPattern:print
f36496,CallExpression:webkitGetUserMedia
f36497,Identifier:th
f36498,UnaryExpression:firstChild
f36499,Literal:forms
f36500,Property:maxDistance
f36501,UnaryExpression:local
f36502,Literal:vendorSub
f36503,ForInStatement:first
f36504,ArrayExpression:chunks
f36505,Identifier:services
f36506,Property:digest
f36507,FunctionExpression:yPos
f36508,BinaryExpression:rawId
f36509,FunctionExpression:splice
f36510,MemberExpression:createSVGPathSegArcAbs
f36511,ClassExpression:HTMLElement
f36512,ArrayExpression:amount
f36513,CallExpression:isPrimary
f36514,Identifier:QueryInterface
f36515,MemberExpression:yOrient
f36516,UnaryExpression:GET
f36517,ArrayExpression:dragstart
f36518,CallExpression:resume
f36519,LogicalExpression:resume
f36520,BinaryExpression:geolocation
f36521,NewExpression:selectstart
f36522,AssignmentExpression:binaryType
f36523,SequenceExpression:fill
f36524,MemberExpression:mozInnerScreenX
f36525,Literal:devicePixelRatio
f36526,Literal:createElement
f36527,Property:fetchEvent
f36528,ConditionalExpression:enable
f36529,MethodDefinition:commit
f36530,SequenceExpression:color
f36531,ClassBody:set
f36532,AssignmentExpression:frameType
f36533,BinaryExpression:Uint16Array
f36534,Property:MIDIPort
f36535,BinaryExpression:buffered
f36536,Literal:pipeThrough
f36537,AssignmentExpression:system
f36538,IfStatement:initialize
f36539,UpdateExpression:timing
f36540,Identifier:isIdentity
f36541,NewExpression:File
f36542,Identifier:ufrag
f36543,MethodDefinition:change
f36544,SwitchCase:groupEnd
f36545,Literal:sourceended
f36546,AssignmentExpression:velocityY
f36547,ArrayExpression:onpointercancel
f36548,Literal:sourceBuffer
f36549,BinaryExpression:mouseup
f36550,MemberExpression:BlobBuilder
f36551,Identifier:ondevicechange
f36552,WhileStatement:in
f36553,SequenceExpression:deleted
f36554,LogicalExpression:activeElement
f36555,MemberExpression:ENTITY_REFERENCE_NODE
f36556,BinaryExpression:onfullscreenchange
f36557,MemberExpression:createShadowRoot
f36558,CallExpression:webkit
f36559,ConditionalExpression:phone
f36560,ArrayExpression:opener
f36561,Identifier:rssi
f36562,FunctionDeclaration:all
f36563,LogicalExpression:visible
f36564,Literal:itemType
f36565,Property:codec
f36566,MemberExpression:imageHeight
f36567,ArrayExpression:lastElementChild
f36568,CallExpression:disabled
f36569,AssignmentExpression:nextElementSibling
f36570,Identifier:onstop
f36571,ConditionalExpression:pad
f36572,AssignmentExpression:stream
f36573,LogicalExpression:Crypto
f36574,BinaryExpression:currentTarget
f36575,Identifier:compareNode
f36576,Literal:objectStore
f36577,ConditionalExpression:byteOffset
f36578,Property:requestData
f36579,AssignmentExpression:td
f36580,SequenceExpression:dataset
f36581,VariableDeclarator:dataset
f36582,ArrayExpression:ClientRectList
f36583,Identifier:MimeType
f36584,AssignmentExpression:worker
f36585,BinaryExpression:symbols
f36586,FunctionExpression:scripts
f36587,Identifier:manufacturerData
f36588,ArrayExpression:end
f36589,AssignmentExpression:dblclick
f36590,CallExpression:updateCommands
f36591,ArrayExpression:fullscreenchange
f36592,FunctionExpression:parent
f36593,BinaryExpression:gamepad
f36594,VariableDeclarator:curve
f36595,MethodDefinition:start
f36596,Property:maxValue
f36597,VariableDeclarator:silent
f36598,AssignmentExpression:transactionId
f36599,CallExpression:MozMousePixelScroll
f36600,ArrayExpression:viewportAnchorY
f36601,VariableDeclarator:gesturechange
f36602,ConditionalExpression:insertAdjacentHTML
f36603,Identifier:register
f36604,Identifier:force
f36605,ArrayExpression:IDBOpenDBRequest
f36606,LogicalExpression:responseType
f36607,BinaryExpression:sizeX
f36608,FunctionDeclaration:setLineWidth
f36609,BinaryExpression:eme
f36610,LogicalExpression:enumerateDevices
f36611,MemberExpression:ondragenter
f36612,UnaryExpression:portNumber
f36613,ReturnStatement:ctx
f36614,ArrayExpression:sentences
f36615,NewExpression:symbols
f36616,FunctionDeclaration:rel
f36617,FunctionDeclaration:fonts
f36618,Identifier:isConnected
f36619,AssignmentPattern:slot
f36620,VariableDeclarator:ratechange
f36621,CatchClause:error
f36622,NewExpression:volumechange
f36623,ArrayExpression:webkitGetUserMedia
f36624,MemberExpression:getItem
f36625,Identifier:EMS
f36626,Identifier:minLength
f36627,Literal:navigate
f36628,MemberExpression:insertItemBefore
f36629,FunctionExpression:createAnswer
f36630,Property:setLineDash
f36631,Property:getFramebufferAttachmentParameter
f36632,ArrayExpression:onseeked
f36633,Property:ELEMENT_NODE
f36634,FunctionDeclaration:paint
f36635,MemberExpression:drawImage
f36636,FunctionDeclaration:openDialog
f36637,ArrayExpression:mozfullscreenchange
f36638,Property:onloadeddata
f36639,VariableDeclarator:password
f36640,AssignmentExpression:actionURL
f36641,UnaryExpression:UserProximityEvent
f36642,VariableDeclarator:isVertexArray
f36643,AssignmentExpression:sensors
f36644,FunctionExpression:row
f36645,ConditionalExpression:unload
f36646,MemberExpression:RTCIceCandidate
f36647,UnaryExpression:previousSibling
f36648,ReturnStatement:overflow
f36649,ConditionalExpression:scrollTo
f36650,Identifier:current
f36651,MemberExpression:basic
f36652,Literal:nodeType
f36653,Identifier:composedPath
f36654,SwitchCase:onload
f36655,SwitchStatement:start
f36656,ConditionalExpression:tag
f36657,ArrayExpression:frameBorder
f36658,BinaryExpression:queryCommandValue
f36659,SwitchCase:exception
f36660,Property:getGamepads
f36661,CallExpression:MIN
f36662,Literal:SVGAltGlyphElement
f36663,FunctionExpression:release
f36664,ArrayExpression:viewTarget
f36665,Identifier:DONE
f36666,MemberExpression:clearInterval
f36667,Identifier:sidebar
f36668,Identifier:onvisibilitychange
f36669,ArrayExpression:ENTITY_REFERENCE_NODE
f36670,MethodDefinition:idle
f36671,SwitchCase:name
f36672,FunctionDeclaration:setCurrentTime
f36673,ForStatement:up
f36674,ConditionalExpression:code
f36675,Identifier:webcrypto
f36676,CallExpression:cancelIdleCallback
f36677,AssignmentExpression:payloadType
f36678,BinaryExpression:meet
f36679,AssignmentExpression:htmlFor
f36680,UpdateExpression:counter
f36681,Identifier:Map
f36682,ArrayExpression:metadata
f36683,UnaryExpression:oncomplete
f36684,Property:getTime
f36685,Identifier:onaudioend
f36686,ReturnStatement:CSS
f36687,LogicalExpression:Function
f36688,ConditionalExpression:specified
f36689,ArrayExpression:insertRow
f36690,UnaryExpression:getName
f36691,AssignmentExpression:download
f36692,MemberExpression:srcObject
f36693,BinaryExpression:getEntries
f36694,Literal:shippingAddress
f36695,CallExpression:after
f36696,Literal:cellular
f36697,IfStatement:fullPath
f36698,Property:thresholds
f36699,BinaryExpression:dispatchEvent
f36700,Identifier:mediaStream
f36701,SwitchCase:bubbles
f36702,VariableDeclarator:signature
f36703,VariableDeclarator:lineno
f36704,CallExpression:iframe
f36705,ConditionalExpression:gradientTransform
f36706,VariableDeclarator:sse
f36707,Literal:SVGFEGaussianBlurElement
f36708,UpdateExpression:check
f36709,IfStatement:indeterminate
f36710,Property:latencyHint
f36711,Literal:insertBefore
f36712,FunctionExpression:mimeTypes
f36713,CallExpression:getAttributeNodeNS
f36714,FunctionExpression:rotation
f36715,Literal:areas
f36716,Property:oninvalid
f36717,Literal:arc
f36718,Identifier:notation
f36719,IfStatement:childNodes
f36720,CallExpression:vspace
f36721,AssignmentExpression:save
f36722,LogicalExpression:Range
f36723,FunctionExpression:fatal
f36724,BinaryExpression:responseText
f36725,UnaryExpression:zoom
f36726,Property:colSpan
f36727,Identifier:SVGPathSegLinetoAbs
f36728,Identifier:lastChance
f36729,LabeledStatement:update
f36730,ArrayExpression:HTMLTextAreaElement
f36731,ConditionalExpression:itemType
f36732,MemberExpression:innerHTML
f36733,ForInStatement:find
f36734,CallExpression:ondevicelight
f36735,VariableDeclarator:withCredentials
f36736,Property:captureEvents
f36737,IfStatement:clipboardData
f36738,MemberExpression:extensions
f36739,ReturnStatement:put
f36740,ReturnStatement:resize
f36741,FunctionExpression:base
f36742,AssignmentExpression:p3
f36743,IfStatement:waiting
f36744,UnaryExpression:composed
f36745,Property:patternTransform
f36746,Literal:Metadata
f36747,MemberExpression:UNORDERED_NODE_ITERATOR_TYPE
f36748,Property:timeStamp
f36749,ExpressionStatement:self
f36750,IfStatement:appendData
f36751,BinaryExpression:Message
f36752,VariableDeclarator:granted
f36753,VariableDeclarator:FLOAT
f36754,MethodDefinition:includes
f36755,MemberExpression:rowgroup
f36756,MemberExpression:port
f36757,Property:priority
f36758,Property:srcObject
f36759,MemberExpression:selectedIndex
f36760,IfStatement:scope
f36761,CallExpression:readable
f36762,ReturnStatement:Enabled
f36763,ArrayExpression:start
f36764,Property:BaseAudioContext
f36765,Property:attributeNamespace
f36766,AssignmentExpression:insertAdjacentText
f36767,ArrayExpression:onkeyup
f36768,CallExpression:random
f36769,UnaryExpression:SVGRect
f36770,Identifier:channelCountMode
f36771,BinaryExpression:buildID
f36772,ConditionalExpression:profile
f36773,FunctionDeclaration:offsetY
f36774,Property:MediaDevices
f36775,ArrayExpression:hash
f36776,CallExpression:HTMLVideoElement
f36777,LogicalExpression:middle
f36778,CallExpression:onshow
f36779,FunctionDeclaration:utils
f36780,Property:setShadow
f36781,MemberExpression:moveBy
f36782,Property:handleStart
f36783,BinaryExpression:moveBy
f36784,FunctionDeclaration:identifier
f36785,MemberExpression:getSenders
f36786,CallExpression:Clients
f36787,Literal:vendorId
f36788,MemberExpression:attestation
f36789,FunctionDeclaration:com
f36790,NewExpression:SharedWorker
f36791,Property:getRangeAt
f36792,ArrayExpression:requireInteraction
f36793,BinaryExpression:ontouchstart
f36794,IfStatement:offsetX
f36795,AssignmentExpression:readyState
f36796,MethodDefinition:previous
f36797,FunctionDeclaration:returnValue
f36798,ArrayExpression:HTMLHeadElement
f36799,SequenceExpression:add
f36800,SwitchCase:PERMISSION_DENIED
f36801,MemberExpression:gamma
f36802,MemberExpression:senderId
f36803,UnaryExpression:pressed
f36804,LogicalExpression:componentId
f36805,MethodDefinition:disconnect
f36806,MemberExpression:vrdisplaydisconnected
f36807,UnaryExpression:Components
f36808,FunctionDeclaration:filename
f36809,Property:multiple
f36810,IfStatement:protocols
f36811,CallExpression:sctp
f36812,Property:xMaxYMid
f36813,FunctionExpression:clearData
f36814,BinaryExpression:accessKey
f36815,FunctionDeclaration:setStart
f36816,Literal:exact
f36817,IfStatement:FileReader
f36818,MemberExpression:updateDetails
f36819,SwitchCase:threshold
f36820,Property:sendAsBinary
f36821,NewExpression:image
f36822,VariableDeclarator:radius
f36823,Literal:Notification
f36824,ReturnStatement:prflx
f36825,AssignmentExpression:go
f36826,BinaryExpression:domContentLoadedEventEnd
f36827,VariableDeclarator:suffixes
f36828,ArrayExpression:checkbox
f36829,VariableDeclarator:deleteSampler
f36830,ConditionalExpression:unknown
f36831,CallExpression:sizeY
f36832,VariableDeclarator:true
f36833,IfStatement:head
f36834,MemberExpression:respond
f36835,NewExpression:flash
f36836,Property:SVGElement
f36837,ConditionalExpression:colno
f36838,Literal:propertyIsEnumerable
f36839,TemplateLiteral:height
f36840,Property:com
f36841,Property:argument
f36842,Literal:createHTMLDocument
f36843,Identifier:RenderingContext
f36844,AssignmentPattern:checkbox
f36845,MemberExpression:intercept
f36846,FunctionExpression:mediaElement
f36847,VariableDeclarator:defaultPrevented
f36848,Literal:nonzero
f36849,ReturnStatement:nextNode
f36850,Identifier:profile
f36851,LogicalExpression:end
f36852,Property:autoCapitalize
f36853,IfStatement:normalize
f36854,ConditionalExpression:pname
f36855,SwitchCase:textTracks
f36856,UpdateExpression:show
f36857,ConditionalExpression:currentStyle
f36858,BinaryExpression:vendorID
f36859,FunctionExpression:ondrop
f36860,Literal:requestWakeLock
f36861,Literal:transceiver
f36862,Identifier:selectAllChildren
f36863,MemberExpression:originalTarget
f36864,ArrayExpression:createHTMLDocument
f36865,FunctionExpression:img
f36866,Property:Plugin
f36867,Property:pointerId
f36868,Literal:removeCue
f36869,Literal:HTMLDocument
f36870,ConditionalExpression:foo
f36871,Literal:MediaDevices
f36872,ConditionalExpression:stringValue
f36873,CallExpression:currentSrc
f36874,Identifier:clearBufferfi
f36875,MemberExpression:AnimationEvent
f36876,Literal:Enabled
f36877,AssignmentExpression:replaceState
f36878,FunctionDeclaration:sendBeacon
f36879,VariableDeclarator:createElementNS
f36880,Identifier:removeAllRanges
f36881,IfStatement:clipboard
f36882,BinaryExpression:MSGestureHold
f36883,Identifier:createDataChannel
f36884,Literal:deriveBits
f36885,Identifier:DOMNodeInsertedIntoDocument
f36886,LogicalExpression:isRemote
f36887,Literal:SVGViewSpec
f36888,UnaryExpression:boolean
f36889,Property:float
f36890,LogicalExpression:startTime
f36891,Identifier:fromRect
f36892,FunctionDeclaration:timeStamp
f36893,FunctionDeclaration:datetime
f36894,Literal:devicechange
f36895,AssignmentExpression:jcb
f36896,BinaryExpression:ss
f36897,Literal:MediaStreamTrack
f36898,Literal:respond
f36899,Literal:which
f36900,ConditionalExpression:td
f36901,ArrayExpression:canPlayType
f36902,VariableDeclarator:contenteditable
f36903,CallExpression:addTextTrack
f36904,ConditionalExpression:presentation
f36905,MemberExpression:OperationError
f36906,MemberExpression:updatePlaybackRate
f36907,CallExpression:isConnected
f36908,Identifier:READ_ONLY
f36909,VariableDeclarator:priority
f36910,ConditionalExpression:fullscreenerror
f36911,AssignmentExpression:NEXT
f36912,SequenceExpression:next
f36913,VariableDeclarator:char
f36914,UnaryExpression:hasOwnProperty
f36915,ArrayExpression:videoCapabilities
f36916,Identifier:appendRule
f36917,BinaryExpression:endings
f36918,IfStatement:matchMedia
f36919,MemberExpression:resize
f36920,ConditionalExpression:lh
f36921,Literal:accelerationIncludingGravity
f36922,LabeledStatement:state
f36923,CallExpression:from
f36924,Literal:NEAREST_MIPMAP_LINEAR
f36925,Property:resizeMode
f36926,Identifier:MEDIA_ERR_SRC_NOT_SUPPORTED
f36927,FunctionDeclaration:characters
f36928,ReturnStatement:w3
f36929,IfStatement:bind
f36930,ArrowFunctionExpression:user
f36931,FunctionDeclaration:oncomplete
f36932,BinaryExpression:atop
f36933,FunctionDeclaration:ctrlKey
f36934,Identifier:stitch
f36935,Identifier:mediaKeys
f36936,ArrayExpression:knee
f36937,SequenceExpression:from
f36938,Identifier:artwork
f36939,Property:NEAREST_MIPMAP_LINEAR
f36940,ConditionalExpression:load
f36941,SwitchCase:pull
f36942,Property:unitType
f36943,CallExpression:DOMNodeRemovedFromDocument
f36944,Identifier:onselectionchange
f36945,ReturnStatement:srflx
f36946,MemberExpression:valueOf
f36947,FunctionExpression:manual
f36948,BinaryExpression:getAll
f36949,FunctionExpression:sampleSize
f36950,LogicalExpression:isTypeSupported
f36951,MemberExpression:display
f36952,MemberExpression:nodeName
f36953,Property:idl
f36954,CallExpression:USB
f36955,VariableDeclarator:alpha
f36956,Identifier:mozPresentedFrames
f36957,Property:dataTransfer
f36958,FunctionExpression:granted
f36959,MemberExpression:clientWidth
f36960,Property:SVGZoomEvent
f36961,ArrayExpression:endContainer
f36962,VariableDeclarator:removedNodes
f36963,Property:scrollTo
f36964,AssignmentExpression:strings
f36965,Identifier:URL
f36966,ArrayExpression:onstatechange
f36967,ForInStatement:sync
f36968,UnaryExpression:DeviceProximityEvent
f36969,SwitchCase:network
f36970,CallExpression:speakers
f36971,AssignmentExpression:pname
f36972,VariableDeclarator:DocumentTouch
f36973,IfStatement:battery
f36974,ArrayExpression:registerProtocolHandler
f36975,MemberExpression:contextMenu
f36976,Property:now
f36977,ArrayExpression:mimeTypes
f36978,ArrayExpression:dpi
f36979,SequenceExpression:Element
f36980,MemberExpression:uniform2iv
f36981,Literal:productID
f36982,Literal:axis
f36983,FunctionDeclaration:formData
f36984,Property:manufacturerData
f36985,AssignmentExpression:getRandomValues
f36986,CallExpression:utterance
f36987,BinaryExpression:Location
f36988,AssignmentExpression:sorted
f36989,VariableDeclarator:containerName
f36990,AssignmentExpression:createScriptProcessor
f36991,AssignmentExpression:iterator
f36992,LogicalExpression:core
f36993,ArrayExpression:darken
f36994,Literal:installing
f36995,Property:TimeoutError
f36996,UnaryExpression:head
f36997,MemberExpression:OfflineAudioCompletionEvent
f36998,CallExpression:SVGPathSegCurvetoCubicAbs
f36999,SwitchCase:title
f37000,Property:onblur
f37001,Identifier:packetsReceived
f37002,FunctionExpression:scrollLeft
f37003,SequenceExpression:radio
f37004,FunctionExpression:not
f37005,UnaryExpression:rem
f37006,CallExpression:inputs
f37007,AssignmentExpression:arguments
f37008,ConditionalExpression:cookie
f37009,ArrayExpression:rowSpan
f37010,CallExpression:indexedDB
f37011,SwitchCase:bound
f37012,Literal:SVGFEComponentTransferElement
f37013,Identifier:delegatesFocus
f37014,CallExpression:mastercard
f37015,FunctionExpression:com
f37016,AssignmentExpression:anchorNode
f37017,NewExpression:undefined
f37018,VariableDeclarator:mousemove
f37019,Identifier:SVGFEColorMatrixElement
f37020,MemberExpression:extractContents
f37021,FunctionExpression:restore
f37022,VariableDeclarator:highWaterMark
f37023,CallExpression:XMLDocument
f37024,ConditionalExpression:enctype
f37025,AssignmentExpression:center
f37026,FunctionExpression:external
f37027,SequenceExpression:country
f37028,ConditionalExpression:touchmove
f37029,Literal:nntp
f37030,Identifier:initMouseEvent
f37031,ConditionalExpression:valueAsNumber
f37032,Literal:rootNode
f37033,VariableDeclarator:clearMark
f37034,IfStatement:stopPropagation
f37035,UnaryExpression:isFinal
f37036,IfStatement:subtle
f37037,NewExpression:align
f37038,Literal:speechSynthesis
f37039,UnaryExpression:archive
f37040,ConditionalExpression:Int32Array
f37041,Property:touchleave
f37042,CallExpression:scrollTopMax
f37043,VariableDeclarator:toLocaleString
f37044,LogicalExpression:devicePixelRatio
f37045,ArrayExpression:void
f37046,ArrayExpression:getEntriesByName
f37047,Literal:Int32Array
f37048,LogicalExpression:gl
f37049,VariableDeclarator:vertexAttribDivisor
f37050,ForInStatement:timing
f37051,VariableDeclarator:Mozilla
f37052,Identifier:prototype
f37053,CallExpression:sessionId
f37054,AssignmentExpression:keyPath
f37055,Identifier:SVGColorProfileRule
f37056,Identifier:tiltY
f37057,SwitchStatement:numberOfItems
f37058,MemberExpression:rolloffFactor
f37059,Literal:readystatechange
f37060,BinaryExpression:total
f37061,CallExpression:xMidYMid
f37062,SwitchCase:DOMNodeRemovedFromDocument
f37063,NewExpression:longitude
f37064,SwitchStatement:options
f37065,VariableDeclarator:encrypted
f37066,Literal:EXT_disjoint_timer_query
f37067,Identifier:vertexAttribI4ui
f37068,Identifier:proximity
f37069,LogicalExpression:images
f37070,ArrayExpression:scoped
f37071,Identifier:SVGTests
f37072,Literal:uniform2uiv
f37073,MemberExpression:ProcessingInstruction
f37074,Identifier:error
f37075,VariableDeclarator:encodings
f37076,CallExpression:installed
f37077,ReturnStatement:expansion
f37078,Identifier:sendAsBinary
f37079,ArrowFunctionExpression:db
f37080,ConditionalExpression:dilate
f37081,LogicalExpression:returnValue
f37082,Literal:array
f37083,VariableDeclarator:copyTo
f37084,IfStatement:autoIncrement
f37085,IfStatement:XMLHttpRequest
f37086,MemberExpression:hashchange
f37087,MemberExpression:attr
f37088,UnaryExpression:decode
f37089,MemberExpression:clipboardData
f37090,MemberExpression:updateDisplay
f37091,ReturnStatement:tooltip
f37092,Identifier:payer
f37093,UnaryExpression:touchstart
f37094,Property:uniform1f
f37095,MemberExpression:SVGElement
f37096,BinaryExpression:strokeStyle
f37097,FunctionDeclaration:vpn
f37098,Identifier:FileList
f37099,VariableDeclarator:getSyncParameter
f37100,ArrayExpression:patternContentUnits
f37101,Identifier:rightProjectionMatrix
f37102,SequenceExpression:lines
f37103,CallExpression:manipulation
f37104,MemberExpression:HTMLDListElement
f37105,ConditionalExpression:arrayBuffer
f37106,NewExpression:lastEventId
f37107,CallExpression:locale
f37108,FunctionDeclaration:maxlength
f37109,FunctionDeclaration:cacheName
f37110,FunctionDeclaration:setOrientation
f37111,MemberExpression:HTMLAnchorElement
f37112,FunctionExpression:classList
f37113,Identifier:deleteCaption
f37114,MemberExpression:ARRAY_BUFFER
f37115,CallExpression:touchleave
f37116,Identifier:createSVGPathSegLinetoHorizontalRel
f37117,ArrayExpression:isFinal
f37118,NewExpression:parse
f37119,VariableDeclarator:sidebar
f37120,LogicalExpression:fonts
f37121,TemplateElement:background
f37122,SwitchCase:Selection
f37123,Property:undoManager
f37124,CallExpression:pushState
f37125,ArrayExpression:httpEquiv
f37126,Literal:primitiveType
f37127,Literal:srcdoc
f37128,BinaryExpression:loadeddata
f37129,IfStatement:webkit
f37130,Literal:connected
f37131,ReturnStatement:focus
f37132,AssignmentExpression:colorMask
f37133,Identifier:NAMESPACE_RULE
f37134,Literal:details
f37135,Property:transformFeedbackVaryings
f37136,CallExpression:insertNode
f37137,BinaryExpression:addEventListener
f37138,ArrayExpression:billingAddress
f37139,Property:isDefaultNamespace
f37140,Literal:iceconnectionstatechange
f37141,Literal:NaN
f37142,MemberExpression:onloading
f37143,MemberExpression:replaceState
f37144,Property:registration
f37145,UnaryExpression:ondeviceorientationabsolute
f37146,BinaryExpression:addTrack
f37147,Property:newVersion
f37148,VariableDeclarator:serviceWorker
f37149,Identifier:transmission
f37150,Literal:endContainer
f37151,NewExpression:Netscape
f37152,Property:srcElement
f37153,CallExpression:atop
f37154,BinaryExpression:thresholds
f37155,Literal:rtsp
f37156,MemberExpression:clipPathUnits
f37157,Identifier:RGBA16F
f37158,Identifier:demote
f37159,Literal:step
f37160,VariableDeclarator:tag
f37161,CallExpression:TextMetrics
f37162,Property:leftDegrees
f37163,FunctionExpression:handleIntersect
f37164,AssignmentExpression:appinstalled
f37165,UnaryExpression:ErrorEvent
f37166,Literal:lower
f37167,ArrayExpression:Canvas
f37168,LogicalExpression:SourceBuffer
f37169,LogicalExpression:Storage
f37170,Identifier:InvalidNodeTypeError
f37171,Property:TypeMismatchError
f37172,Property:addTextTrack
f37173,MethodDefinition:brightness
f37174,BinaryExpression:HTMLTimeElement
f37175,Literal:browserLanguage
f37176,UnaryExpression:entries
f37177,LogicalExpression:contrast
f37178,ArrayExpression:VersionChange
f37179,ReturnStatement:altKey
f37180,Property:mozOrientation
f37181,CallExpression:lastState
f37182,Literal:time
f37183,ArrayExpression:removeItem
f37184,Identifier:onafterprint
f37185,ArrayExpression:port
f37186,BinaryExpression:MSCSSMatrix
f37187,LogicalExpression:bottom
f37188,Property:HTMLAudioElement
f37189,UnaryExpression:high
f37190,Identifier:OES_texture_float_linear
f37191,SequenceExpression:rootNode
f37192,ArrayExpression:currentState
f37193,LogicalExpression:getComputedStyle
f37194,Literal:inactive
f37195,MethodDefinition:origin
f37196,CallExpression:failed
f37197,Property:itemScope
f37198,IfStatement:offsetParent
f37199,Identifier:copyTo
f37200,Literal:byteOffset
f37201,MemberExpression:accessKey
f37202,CallExpression:ReadableStreamDefaultReader
f37203,Property:presentation
f37204,MemberExpression:getBounds
f37205,SequenceExpression:m11
f37206,CallExpression:getSupportedConstraints
f37207,Identifier:MouseWheelEvent
f37208,ArrayExpression:nodeType
f37209,Property:isSameNode
f37210,CallExpression:vrdisplaypointerrestricted
f37211,Identifier:exponentialRampToValueAtTime
f37212,BinaryExpression:microphone
f37213,VariableDeclarator:ownerDocument
f37214,SwitchCase:message
f37215,Property:onupdate
f37216,CallExpression:mozilla
f37217,ArrayExpression:pranswer
f37218,Identifier:microseconds
f37219,VariableDeclarator:outputs
f37220,LogicalExpression:symbols
f37221,MemberExpression:RGBA32F_EXT
f37222,UnaryExpression:requestIdleCallback
f37223,CallExpression:userChoice
f37224,FunctionExpression:clearImmediate
f37225,UnaryExpression:currentStyle
f37226,Identifier:OfflineAudioContext
f37227,Property:getActiveUniformBlockName
f37228,CallExpression:colSpan
f37229,Property:m24
f37230,VariableDeclarator:button
f37231,Identifier:onpointercancel
f37232,MemberExpression:always
f37233,VariableDeclarator:notification
f37234,NewExpression:AudioContext
f37235,FunctionExpression:fx
f37236,Literal:getVideoPlaybackQuality
f37237,ReturnStatement:cookie
f37238,ForInStatement:table
f37239,LogicalExpression:getContext
f37240,Identifier:iceServers
f37241,LogicalExpression:preload
f37242,MemberExpression:onfinish
f37243,SequenceExpression:cancel
f37244,ArrayExpression:lName
f37245,IfStatement:when
f37246,Property:bgcolor
f37247,BinaryExpression:insertAdjacentText
f37248,CatchClause:dx
f37249,CallExpression:rid
f37250,ReturnStatement:nextSibling
f37251,Property:onpagehide
f37252,MemberExpression:mouseenter
f37253,ReturnStatement:userLanguage
f37254,CallExpression:remove
f37255,Literal:SpeechRecognitionResult
f37256,CallExpression:_blank
f37257,Literal:frameBuffer
f37258,Property:drawElements
f37259,ReturnStatement:moveBy
f37260,FunctionExpression:leftBounds
f37261,LogicalExpression:scope
f37262,AssignmentExpression:KeyboardEvent
f37263,Identifier:send
f37264,CallExpression:response
f37265,LabeledStatement:label
f37266,CallExpression:pointermove
f37267,Literal:selectedOptions
f37268,UpdateExpression:touches
f37269,MemberExpression:personalbar
f37270,CallExpression:nodeType
f37271,Literal:globalCompositeOperation
f37272,SwitchCase:dispatchEvent
f37273,MemberExpression:SVGUseElement
f37274,MemberExpression:displayId
f37275,CallExpression:XMLHttpRequest
f37276,ArrayExpression:clientId
f37277,Identifier:ondragstart
f37278,Property:MIDIOutputMap
f37279,VariableDeclarator:iceTransport
f37280,Identifier:createPanner
f37281,VariableDeclarator:setEnd
f37282,AssignmentExpression:gfx
f37283,Literal:enabled
f37284,IfStatement:info
f37285,ReturnStatement:undefined
f37286,UnaryExpression:CSSStyleDeclaration
f37287,AssignmentExpression:disconnect
f37288,CallExpression:focusDistance
f37289,MethodDefinition:enable
f37290,MemberExpression:follow
f37291,LogicalExpression:scrollX
f37292,CallExpression:returnValue
f37293,LogicalExpression:when
f37294,FunctionExpression:responseType
f37295,CallExpression:bounds
f37296,NewExpression:console
f37297,VariableDeclarator:timeStamp
f37298,Literal:containsNode
f37299,Literal:spellcheck
f37300,FunctionDeclaration:filter
f37301,Property:clientDataJSON
f37302,ArrayExpression:WebVR
f37303,CallExpression:span
f37304,LogicalExpression:userAgent
f37305,Identifier:COMPRESSED_RGBA_PVRTC_4BPPV1_IMG
f37306,UnaryExpression:fillStyle
f37307,SwitchCase:frame
f37308,Property:nextElementSibling
f37309,MemberExpression:maximize
f37310,Literal:var
f37311,AssignmentExpression:commit
f37312,UnaryExpression:DONE
f37313,NewExpression:float
f37314,VariableDeclarator:viewBox
f37315,ForInStatement:list
f37316,LogicalExpression:publicKey
f37317,Property:onresult
f37318,FunctionExpression:allow
f37319,ArrayExpression:focusout
f37320,IfStatement:decrypt
f37321,LogicalExpression:styleSheets
f37322,LogicalExpression:done
f37323,Identifier:getCharacteristics
f37324,BinaryExpression:insertAdjacentHTML
f37325,FunctionExpression:Text
f37326,BinaryExpression:fullscreenerror
f37327,Identifier:linearRampToValueAtTime
f37328,CallExpression:StyleSheet
f37329,AssignmentExpression:onpopstate
f37330,UnaryExpression:notification
f37331,CallExpression:protocols
f37332,Property:HTMLOListElement
f37333,Literal:SVGRectElement
f37334,MemberExpression:off
f37335,FunctionExpression:keyup
f37336,ArrayExpression:currentDirection
f37337,FunctionDeclaration:cloneContents
f37338,AssignmentExpression:methodData
f37339,NewExpression:ResizeObserver
f37340,Identifier:ProgressEvent
f37341,ReturnStatement:cells
f37342,MemberExpression:DOMString
f37343,Identifier:resumeTransformFeedback
f37344,Property:textAlign
f37345,BinaryExpression:span
f37346,CallExpression:key
f37347,UnaryExpression:CM
f37348,ConditionalExpression:xul
f37349,NewExpression:srclang
f37350,Identifier:precision
f37351,BinaryExpression:MediaSource
f37352,FunctionDeclaration:Message
f37353,Literal:CSSFontFaceRule
f37354,CallExpression:videoTracks
f37355,CallExpression:lineAlign
f37356,MemberExpression:uniform4ui
f37357,BinaryExpression:presentation
f37358,Literal:adData
f37359,AssignmentPattern:min
f37360,ArrayExpression:detail
f37361,FunctionDeclaration:push
f37362,BinaryExpression:COMMENT_NODE
f37363,FunctionDeclaration:tooShort
f37364,AssignmentExpression:serviceData
f37365,UpdateExpression:complete
f37366,Identifier:miterLimit
f37367,LabeledStatement:required
f37368,Identifier:HTMLMapElement
f37369,BinaryExpression:removeItem
f37370,CallExpression:Message
f37371,Identifier:onorientationchange
f37372,SwitchStatement:Event
f37373,NewExpression:AbortError
f37374,MemberExpression:pauseOnExit
f37375,ArrayExpression:formenctype
f37376,Literal:handle
f37377,ArrayExpression:currentTarget
f37378,LogicalExpression:readable
f37379,Identifier:webkitMatchesSelector
f37380,FunctionDeclaration:getComputedStyle
f37381,Literal:setStyles
f37382,VariableDeclarator:encrypt
f37383,UnaryExpression:matrix
f37384,VariableDeclarator:anchorOffset
f37385,FunctionExpression:out
f37386,FunctionExpression:getTrackById
f37387,ForInStatement:promise
f37388,Identifier:skewx
f37389,ConditionalExpression:reset
f37390,Identifier:evenodd
f37391,BinaryExpression:OverconstrainedError
f37392,Identifier:removetrack
f37393,ArrayExpression:WRONG_DOCUMENT_ERR
f37394,FunctionExpression:getName
f37395,LogicalExpression:evenodd
f37396,Identifier:HTMLOListElement
f37397,BinaryExpression:p1
f37398,AssignmentExpression:rtl
f37399,Identifier:HTMLTableRowElement
f37400,MemberExpression:droppedVideoFrames
f37401,MemberExpression:DocumentType
f37402,BinaryExpression:colorMask
f37403,ArrayExpression:near
f37404,AssignmentExpression:webkitIsFullScreen
f37405,Identifier:TYPE_RELOAD
f37406,Property:state
f37407,Literal:AudioContext
f37408,Literal:compositionstart
f37409,VariableDeclarator:textAlign
f37410,LogicalExpression:keyCode
f37411,BinaryExpression:onbeforescriptexecute
f37412,Property:m21
f37413,Identifier:getAudioTracks
f37414,AssignmentPattern:label
f37415,ArrayExpression:setAttribute
f37416,FunctionDeclaration:stop
f37417,Property:contextMenu
f37418,BinaryExpression:CSSSupportsRule
f37419,Literal:waitUntil
f37420,Literal:webidl
f37421,MemberExpression:createDynamicsCompressor
f37422,UnaryExpression:metadata
f37423,LogicalExpression:details
f37424,Literal:sourceFile
f37425,MemberExpression:ePrevious
f37426,Property:requestFileSystem
f37427,AssignmentExpression:suspend
f37428,Literal:screenX
f37429,Property:NotSupported
f37430,Property:createNSResolver
f37431,Literal:HTMLParamElement
f37432,LogicalExpression:list
f37433,CallExpression:db
f37434,MemberExpression:publicExponent
f37435,MemberExpression:linkColor
f37436,CallExpression:endContainer
f37437,MethodDefinition:follow
f37438,SwitchCase:warn
f37439,Literal:near
f37440,SwitchCase:p1
f37441,IfStatement:cssText
f37442,ArrayExpression:onfullscreenchange
f37443,Identifier:HTMLFieldSetElement
f37444,CallExpression:port2
f37445,SwitchCase:animate
f37446,FunctionExpression:ipAddress
f37447,FunctionDeclaration:screenX
f37448,FunctionExpression:altKey
f37449,FunctionExpression:nowrap
f37450,ArrayExpression:newItem
f37451,CallExpression:ethernet
f37452,Property:CSSValue
f37453,NewExpression:p1
f37454,ArrayExpression:requestIdleCallback
f37455,ArrayExpression:touchstart
f37456,SequenceExpression:History
f37457,UnaryExpression:radio
f37458,SwitchCase:copy
f37459,Literal:onmspointermove
f37460,AssignmentExpression:animationend
f37461,Identifier:MIDIInput
f37462,Literal:PC
f37463,ArrayExpression:draggable
f37464,Property:transformPoint
f37465,Identifier:msSetMediaProtectionManager
f37466,SwitchStatement:details
f37467,Identifier:paymentMethod
f37468,ReturnStatement:IN
f37469,Property:timeOrigin
f37470,Literal:depthFunc
f37471,IfStatement:services
f37472,Identifier:define
f37473,Literal:PushMessageData
f37474,ReturnStatement:ss
f37475,CallExpression:forms
f37476,AssignmentExpression:PROCESSING_INSTRUCTION_NODE
f37477,LogicalExpression:screen
f37478,CallExpression:MozBeforePaint
f37479,BinaryExpression:saltLength
f37480,MemberExpression:mozPressure
f37481,AssignmentExpression:childNodes
f37482,Identifier:contentEditable
f37483,MemberExpression:vertical
f37484,MemberExpression:ontimeupdate
f37485,VariableDeclarator:statusMessage
f37486,MemberExpression:device
f37487,Literal:getSamplerParameter
f37488,MemberExpression:BudgetService
f37489,IfStatement:alpha
f37490,ConditionalExpression:setTimeout
f37491,MemberExpression:RTCPeerConnection
f37492,CallExpression:dirName
f37493,VariableDeclarator:XMLHttpRequestEventTarget
f37494,ConditionalExpression:sizeY
f37495,Property:phone
f37496,Identifier:isEqualNode
f37497,LogicalExpression:mapping
f37498,BinaryExpression:CanvasPattern
f37499,Property:totalFrameDelay
f37500,FunctionDeclaration:from
f37501,Identifier:getTiming
f37502,CallExpression:sx
f37503,SwitchCase:instanceof
f37504,Identifier:undoManager
f37505,Identifier:claimInterface
f37506,CallExpression:pickup
f37507,CallExpression:value
f37508,ConditionalExpression:core
f37509,AssignmentExpression:mouseup
f37510,FunctionDeclaration:pageTop
f37511,AssignmentExpression:getParameters
f37512,ArrayExpression:setUserData
f37513,VariableDeclarator:getFloatValue
f37514,NewExpression:onmousedown
f37515,Identifier:ports
f37516,MemberExpression:fr
f37517,AssignmentExpression:silent
f37518,Literal:save
f37519,MemberExpression:registerProtocolHandler
f37520,Literal:moveTo
f37521,Literal:ABORT_ERR
f37522,ConditionalExpression:shiftKey
f37523,Property:federated
f37524,ReturnStatement:p4
f37525,VariableDeclarator:id
f37526,LogicalExpression:cells
f37527,Identifier:file
f37528,FunctionDeclaration:File
f37529,FunctionDeclaration:reversed
f37530,VariableDeclarator:SourceBuffer
f37531,MemberExpression:lineno
f37532,FunctionDeclaration:subtle
f37533,VariableDeclarator:margin
f37534,ArrayExpression:InvalidStateError
f37535,ReturnStatement:double
f37536,FunctionExpression:algorithm
f37537,Identifier:SUPPORTS_RULE
f37538,AssignmentExpression:HTMLElement
f37539,MemberExpression:createWaveShaper
f37540,FunctionDeclaration:bound
f37541,ConditionalExpression:getDescriptor
f37542,Identifier:paired
f37543,SequenceExpression:never
f37544,ArrayExpression:fileSize
f37545,NewExpression:aspectRatio
f37546,FunctionDeclaration:sdp
f37547,CallExpression:getTotalLength
f37548,VariableDeclarator:toJSON
f37549,MemberExpression:onloadend
f37550,MemberExpression:subtree
f37551,CallExpression:dataTransfer
f37552,FunctionDeclaration:stitch
f37553,Identifier:SHOW_DOCUMENT_FRAGMENT
f37554,UnaryExpression:delay
f37555,Literal:Display
f37556,UnaryExpression:getAll
f37557,Property:arity
f37558,MemberExpression:onplay
f37559,SwitchCase:highshelf
f37560,Property:max
f37561,Property:keyboard
f37562,NewExpression:ondrop
f37563,BinaryExpression:mozPaintCount
f37564,SwitchStatement:suffix
f37565,MemberExpression:createSVGPathSegLinetoVerticalRel
f37566,MemberExpression:findRule
f37567,MemberExpression:stencilMaskSeparate
f37568,CallExpression:camera
f37569,Identifier:iceTransportPolicy
f37570,FunctionExpression:toURL
f37571,ExpressionStatement:\n
f37572,NewExpression:ReadableStreamBYOBRequest
f37573,Property:Boolean
f37574,VariableDeclarator:random
f37575,FunctionDeclaration:getBattery
f37576,Literal:getBlob
f37577,ReturnStatement:number
f37578,Identifier:HTMLTextAreaElement
f37579,BreakStatement:loop
f37580,Property:toJSON
f37581,VariableDeclarator:standalone
f37582,FunctionDeclaration:getCurrentTime
f37583,SwitchCase:random
f37584,Literal:LOADING
f37585,VariableDeclarator:onfocus
f37586,IfStatement:Index
f37587,SwitchCase:end
f37588,VariableDeclarator:selectorText
f37589,AssignmentExpression:MSFullscreenChange
f37590,TemplateElement:Image
f37591,CallExpression:autocomplete
f37592,VariableDeclarator:styleSheets
f37593,VariableDeclarator:p1
f37594,Identifier:caches
f37595,Identifier:CanvasCaptureMediaStreamTrack
f37596,SwitchCase:prompt
f37597,VariableDeclarator:handleEvent
f37598,Literal:surroundContents
f37599,MemberExpression:innerText
f37600,FunctionExpression:children
f37601,ConditionalExpression:attr
f37602,CallExpression:ValidityState
f37603,SwitchCase:multiply
f37604,AssignmentExpression:onchange
f37605,Literal:browser
f37606,CallExpression:NodeList
f37607,IfStatement:mapping
f37608,Literal:transcript
f37609,LogicalExpression:apply
f37610,FunctionExpression:IN
f37611,FunctionExpression:play
f37612,NewExpression:splice
f37613,AssignmentExpression:recipient
f37614,MemberExpression:ParentNode
f37615,Identifier:NUMBER_TYPE
f37616,Identifier:timeline
f37617,Identifier:UIEvent
f37618,BinaryExpression:toURL
f37619,Identifier:ABORT_ERR
f37620,NewExpression:poster
f37621,Property:dataavailable
f37622,BinaryExpression:webkitMatchesSelector
f37623,NewExpression:delayTime
f37624,CallExpression:useProgram
f37625,VariableDeclarator:closeMessage
f37626,ReturnStatement:readOnly
f37627,SequenceExpression:copy
f37628,CallExpression:axis
f37629,Literal:createIndex
f37630,FunctionDeclaration:idName
f37631,LogicalExpression:over
f37632,CallExpression:oauth
f37633,Property:MediaKeys
f37634,ConditionalExpression:hh
f37635,Literal:configuration
f37636,CallExpression:supports
f37637,VariableDeclarator:foundation
f37638,LogicalExpression:installed
f37639,ConditionalExpression:ctrlKey
f37640,MemberExpression:bindSampler
f37641,IfStatement:log
f37642,AssignmentExpression:onstop
f37643,MemberExpression:toString
f37644,MemberExpression:dppx
f37645,LogicalExpression:geolocation
f37646,CallExpression:HTMLTableSectionElement
f37647,ForInStatement:group
f37648,ArrayExpression:onended
f37649,ConditionalExpression:client
f37650,MemberExpression:setRangeText
f37651,LogicalExpression:algorithm
f37652,IfStatement:candidate
f37653,ArrayExpression:allowfullscreen
f37654,UnaryExpression:onscroll
f37655,SwitchCase:pointermove
f37656,BinaryExpression:metadata
f37657,Property:SVGRectElement
f37658,Property:retransmissionsSent
f37659,ArrayExpression:INVALID_STATE_ERR
f37660,MemberExpression:observer
f37661,Identifier:VisualViewport
f37662,Literal:TypeMismatchError
f37663,Property:auto
f37664,Literal:featureSettings
f37665,CallExpression:canMakePayment
f37666,ArrayExpression:onstart
f37667,MemberExpression:setLineJoin
f37668,CallExpression:HTMLIsIndexElement
f37669,ArrowFunctionExpression:target
f37670,Identifier:displaySurface
f37671,BinaryExpression:lastState
f37672,AssignmentExpression:setPosition
f37673,ReturnStatement:started
f37674,Literal:cloneNode
f37675,VariableDeclarator:eme
f37676,Identifier:input
f37677,Property:arrayBuffer
f37678,ArrayExpression:mouseenter
f37679,ConditionalExpression:appVersion
f37680,SwitchCase:maxValue
f37681,VariableDeclarator:uniform2ui
f37682,MethodDefinition:createObserver
f37683,AssignmentExpression:defaultChecked
f37684,BinaryExpression:formtarget
f37685,Property:SpeechSynthesisUtterance
f37686,Property:echoCancellation
f37687,CallExpression:screenLeft
f37688,MemberExpression:skewy
f37689,AssignmentExpression:if
f37690,LogicalExpression:unload
f37691,Property:exception
f37692,CallExpression:formtarget
f37693,ArrayExpression:round
f37694,Literal:submit
f37695,SwitchCase:handle
f37696,Literal:SVGFEBlendElement
f37697,VariableDeclarator:SyntaxError
f37698,NewExpression:animate
f37699,MemberExpression:repeat
f37700,MethodDefinition:debug
f37701,ForInStatement:other
f37702,FunctionExpression:Int32Array
f37703,SequenceExpression:function
f37704,Identifier:base
f37705,Property:coneInnerAngle
f37706,FunctionDeclaration:dom
f37707,FunctionExpression:getTags
f37708,MemberExpression:granted
f37709,Literal:deviceId
f37710,ArrayExpression:MessageChannel
f37711,ForInStatement:check
f37712,AssignmentExpression:forward
f37713,Property:onstart
f37714,Literal:notificationclick
f37715,LogicalExpression:altKey
f37716,AssignmentExpression:outerText
f37717,FunctionExpression:step
f37718,Identifier:defaultValue
f37719,LogicalExpression:mouseover
f37720,MethodDefinition:closest
f37721,Literal:home
f37722,FunctionExpression:host
f37723,UnaryExpression:scrollbars
f37724,CallExpression:dateTime
f37725,FunctionDeclaration:createOffer
f37726,BinaryExpression:org
f37727,Property:pageX
f37728,FunctionExpression:serviceWorkerRegistration
f37729,UnaryExpression:query
f37730,IfStatement:timeStamp
f37731,SwitchStatement:statusMessage
f37732,ReturnStatement:controls
f37733,Property:SVGLocatable
f37734,ForInStatement:groupId
f37735,ArrayExpression:null
f37736,SequenceExpression:endpoint
f37737,Identifier:SVGTextElement
f37738,NewExpression:context
f37739,NewExpression:view
f37740,ReturnStatement:link
f37741,FunctionDeclaration:compareBoundaryPoints
f37742,MemberExpression:minLength
f37743,ArrayExpression:getActiveUniform
f37744,AssignmentExpression:PT
f37745,NewExpression:serviceWorker
f37746,MemberExpression:mozApps
f37747,NewExpression:pattern
f37748,FunctionDeclaration:DOMContentLoaded
f37749,MemberExpression:Name
f37750,VariableDeclarator:selObj
f37751,CallExpression:isReload
f37752,VariableDeclarator:viewportElement
f37753,MemberExpression:frames
f37754,VariableDeclarator:sessionStorage
f37755,FunctionDeclaration:scrollTo
f37756,AssignmentExpression:reload
f37757,VariableDeclarator:sort
f37758,MemberExpression:bias
f37759,ArrayExpression:HTMLDocument
f37760,FunctionExpression:startOffset
f37761,VariableDeclarator:deltaY
f37762,AssignmentExpression:onerror
f37763,VariableDeclarator:beginTransformFeedback
f37764,Identifier:languageCode
f37765,Identifier:OPENED
f37766,MemberExpression:setCompositeOperation
f37767,CallExpression:core
f37768,LogicalExpression:propertyName
f37769,MemberExpression:WheelEvent
f37770,SwitchCase:body
f37771,MemberExpression:oncanplay
f37772,Identifier:usages
f37773,UpdateExpression:displayId
f37774,MemberExpression:charCode
f37775,Literal:StorageEvent
f37776,SequenceExpression:city
f37777,SequenceExpression:drag
f37778,MemberExpression:html
f37779,Literal:groupId
f37780,Literal:xmlhttprequest
f37781,ArrayExpression:novalidate
f37782,Identifier:value
f37783,Property:trackId
f37784,AssignmentExpression:responseStart
f37785,Identifier:initStorageEvent
f37786,AssignmentExpression:setCustomValidity
f37787,ArrayExpression:autoCapitalize
f37788,LogicalExpression:multipart
f37789,UnaryExpression:clientId
f37790,ReturnStatement:getError
f37791,FunctionDeclaration:timelines
f37792,VariableDeclarator:error
f37793,MemberExpression:origin
f37794,LogicalExpression:transport
f37795,BinaryExpression:reserve
f37796,BinaryExpression:requestFullscreen
f37797,VariableDeclarator:__proto__
f37798,ArrayExpression:DocumentTouch
f37799,VariableDeclarator:MEDIA_ERR_ABORTED
f37800,Identifier:WEBKIT_FORCE_AT_FORCE_MOUSE_DOWN
f37801,Literal:tableValues
f37802,Identifier:wimax
f37803,Identifier:touchmove
f37804,MemberExpression:finish
f37805,NewExpression:SVGPathSegMovetoAbs
f37806,TemplateElement:Plugin
f37807,VariableDeclarator:currentTime
f37808,ExpressionStatement:Math
f37809,Literal:match
f37810,ArrayExpression:POSITION_UNAVAILABLE
f37811,UnaryExpression:encoding
f37812,AssignmentExpression:onfocus
f37813,ArrayExpression:loadeddata
f37814,Literal:gap
f37815,Property:createRange
f37816,UnaryExpression:content
f37817,Property:local
f37818,Literal:draggable
f37819,Property:StyleSheet
f37820,BinaryExpression:install
f37821,UnaryExpression:valueOf
f37822,CallExpression:SVGLoad
f37823,CallExpression:Image
f37824,Property:ondisconnect
f37825,Identifier:compileShader
f37826,IfStatement:fx
f37827,ReturnStatement:px
f37828,Identifier:clientY
f37829,Property:onmessage
f37830,Identifier:table
f37831,ForInStatement:transition
f37832,Property:speakers
f37833,Literal:OES_texture_float
f37834,ArrayExpression:ANGLE
f37835,CallExpression:Index
f37836,IfStatement:unknown
f37837,Identifier:getGamepads
f37838,MemberExpression:ELEMENT_NODE
f37839,ForInStatement:sourceBuffer
f37840,Property:exitFullscreen
f37841,LogicalExpression:checked
f37842,SequenceExpression:closed
f37843,VariableDeclarator:zoom
f37844,ArrayExpression:MEDIA_ERR_DECODE
f37845,Property:visa
f37846,MemberExpression:cy
f37847,ArrayExpression:moveTo
f37848,MemberExpression:instanceRoot
f37849,Literal:effectAllowed
f37850,ConditionalExpression:HTMLDocument
f37851,Identifier:BluetoothRemoteGATTCharacteristic
f37852,CallExpression:onloadeddata
f37853,ArrayExpression:vtt
f37854,Identifier:HTMLTableElement
f37855,Identifier:SVGMaskElement
f37856,AssignmentExpression:selObj
f37857,MemberExpression:domainLookupStart
f37858,Literal:mediaStream
f37859,ArrayExpression:expansion
f37860,Identifier:transformToDocument
f37861,CallExpression:GestureEvent
f37862,MemberExpression:PaymentRequest
f37863,VariableDeclarator:targetElement
f37864,ConditionalExpression:manifest
f37865,SwitchStatement:properties
f37866,ConditionalExpression:event
f37867,IfStatement:dateTime
f37868,UnaryExpression:PaymentRequest
f37869,Identifier:CaretPosition
f37870,Literal:totalVideoFrames
f37871,Identifier:dragstart
f37872,Identifier:ENCODING_ERR
f37873,VariableDeclarator:insertNode
f37874,Literal:msZoom
f37875,Identifier:jcb
f37876,AssignmentExpression:organization
f37877,VariableDeclarator:formNoValidate
f37878,Identifier:PBKDF2
f37879,CallExpression:getAttributeNode
f37880,Literal:clipPathUnits
f37881,ConditionalExpression:operator
f37882,FunctionDeclaration:getElementsByClassName
f37883,MemberExpression:standby
f37884,Property:SVGForeignObjectElement
f37885,ArrayExpression:document
f37886,VariableDeclarator:createBuffer
f37887,SwitchCase:Storage
f37888,MemberExpression:tooLong
f37889,LogicalExpression:multiple
f37890,IfStatement:currentState
f37891,MemberExpression:keyup
f37892,FunctionExpression:showModal
f37893,BinaryExpression:TYPE_BACK_FORWARD
f37894,VariableDeclarator:vAlign
f37895,Identifier:scoped
f37896,BinaryExpression:ry
f37897,CallExpression:timeupdate
f37898,VariableDeclarator:copyBufferSubData
f37899,MemberExpression:HTMLBaseFontElement
f37900,CallExpression:popupNode
f37901,CallExpression:MSGestureEnd
f37902,MemberExpression:Window
f37903,Literal:SpeechSynthesis
f37904,Property:IDBVersionChangeEvent
f37905,Literal:show
f37906,BinaryExpression:onpagehide
f37907,Property:__defineSetter__
f37908,ArrayExpression:key
f37909,AssignmentExpression:foundation
f37910,Identifier:insertCell
f37911,ArrayExpression:intersectionRatio
f37912,MemberExpression:InvalidStateError
f37913,FunctionDeclaration:body
f37914,SwitchCase:dblclick
f37915,MemberExpression:MessagePort
f37916,Literal:undoManager
f37917,Identifier:mozCurrentTransform
f37918,UnaryExpression:cx
f37919,UnaryExpression:DocumentType
f37920,UnaryExpression:inputForm
f37921,FunctionDeclaration:basic
f37922,Identifier:remove
f37923,CallExpression:connections
f37924,Literal:rect
f37925,ReturnStatement:DOMException
f37926,AssignmentExpression:createObjectURL
f37927,VariableDeclarator:isTypeSupported
f37928,CallExpression:profile
f37929,ConditionalExpression:contrast
f37930,BinaryExpression:top
f37931,UnaryExpression:rx
f37932,CallExpression:installing
f37933,Identifier:challenge
f37934,FunctionDeclaration:focused
f37935,Literal:removesourcebuffer
f37936,Identifier:isIntersecting
f37937,ArrayExpression:oncut
f37938,AssignmentExpression:embeds
f37939,Literal:anchorNode
f37940,ArrayExpression:isFramebuffer
f37941,AssignmentExpression:ranges
f37942,MemberExpression:Touch
f37943,MemberExpression:getParameters
f37944,FunctionDeclaration:additionalData
f37945,IfStatement:fillStyle
f37946,UnaryExpression:function
f37947,BinaryExpression:nextSibling
f37948,Property:file
f37949,MemberExpression:SVGPathSeg
f37950,FunctionDeclaration:altKey
f37951,Literal:webkit
f37952,MemberExpression:fx
f37953,FunctionExpression:debug
f37954,MemberExpression:MediaRecorder
f37955,VariableDeclarator:step
f37956,BinaryExpression:lh
f37957,AssignmentExpression:ty
f37958,VariableDeclarator:addAll
f37959,NewExpression:handler
f37960,IfStatement:storeName
f37961,ForInStatement:childNodes
f37962,FunctionDeclaration:startup
f37963,LogicalExpression:muted
f37964,AssignmentExpression:previousNode
f37965,CallExpression:deviceClass
f37966,SequenceExpression:prefix
f37967,SwitchStatement:buttons
f37968,SequenceExpression:open
f37969,Property:sourceFile
f37970,MemberExpression:waitSync
f37971,ForInStatement:link
f37972,CallExpression:repeatEvent
f37973,AssignmentExpression:cancelable
f37974,NewExpression:arrayBuffer
f37975,FunctionExpression:mark
f37976,SwitchCase:FocusEvent
f37977,Literal:SVGFEMorphologyElement
f37978,Literal:receiver
f37979,AssignmentExpression:duration
f37980,MemberExpression:attestationObject
f37981,Literal:cloneContents
f37982,AssignmentExpression:ScrollTo
f37983,CallExpression:fieldOfView
f37984,Property:formaction
f37985,MemberExpression:activeTexture
f37986,Identifier:stencilFuncSeparate
f37987,SequenceExpression:double
f37988,MemberExpression:SVGLength
f37989,SwitchCase:viewport
f37990,Identifier:setAttributeNode
f37991,ConditionalExpression:orientation
f37992,SwitchCase:seeked
f37993,VariableDeclarator:m42
f37994,MethodDefinition:setTransform
f37995,CallExpression:onmessage
f37996,Identifier:HTMLOptionElement
f37997,Literal:cy
f37998,Property:updateWith
f37999,MemberExpression:WEBKIT_FORCE_AT_FORCE_MOUSE_DOWN
f38000,UnaryExpression:HTMLDivElement
f38001,Property:visualViewport
f38002,SwitchCase:Document
f38003,FunctionDeclaration:port
f38004,CallExpression:seed
f38005,AssignmentExpression:promise
f38006,Identifier:insertDTMF
f38007,MemberExpression:invalid
f38008,SequenceExpression:language
f38009,VariableDeclarator:NaN
f38010,SequenceExpression:head
f38011,IfStatement:details
f38012,Identifier:scrollIntoViewIfNeeded
f38013,IfStatement:camera
f38014,Literal:CSSSupportsRule
f38015,BinaryExpression:billingAddress
f38016,ArrayExpression:createImageBitmap
f38017,Literal:revokeObjectURL
f38018,UnaryExpression:isRemote
f38019,LogicalExpression:stopped
f38020,Literal:modifiers
f38021,MemberExpression:arrayBuffer
f38022,SwitchCase:properties
f38023,SwitchCase:billingAddress
f38024,LogicalExpression:instanceof
f38025,IfStatement:current
f38026,UnaryExpression:Clipboard
f38027,SwitchCase:defer
f38028,BinaryExpression:organization
f38029,Identifier:bounds
f38030,MemberExpression:isBuffer
f38031,Property:rtl
f38032,Identifier:SVGPathSegLinetoHorizontalRel
f38033,Identifier:localDescription
f38034,VariableDeclarator:previous
f38035,Literal:NamedNodeMap
f38036,Property:country
f38037,VariableDeclarator:cloneNode
f38038,IfStatement:easing
f38039,SequenceExpression:onclick
f38040,ArrayExpression:HTMLTableRowElement
f38041,VariableDeclarator:texSubImage3D
f38042,ArrayExpression:seekable
f38043,SwitchCase:encoding
f38044,ArrayExpression:getRegistration
f38045,FunctionDeclaration:Display
f38046,UnaryExpression:hasAttribute
f38047,CallExpression:ondrag
f38048,BinaryExpression:collapse
f38049,MemberExpression:HALF_FLOAT_OES
f38050,Property:vertexAttrib1f
f38051,FunctionDeclaration:image
f38052,AssignmentExpression:selectorText
f38053,CallExpression:HashChangeEvent
f38054,Literal:animationiteration
f38055,Property:globalStorage
f38056,ArrayExpression:dppx
f38057,MemberExpression:parentNode
f38058,Property:pathLength
f38059,UnaryExpression:txt
f38060,Literal:audioCapabilities
f38061,ArrayExpression:textarea
f38062,SwitchCase:ctrl
f38063,MemberExpression:targetX
f38064,VariableDeclarator:getConfiguration
f38065,SwitchCase:gl
f38066,ConditionalExpression:startOffset
f38067,ThrowStatement:result
f38068,ConditionalExpression:key
f38069,LogicalExpression:keytype
f38070,Property:instanceRoot
f38071,LogicalExpression:streams
f38072,Literal:contentRect
f38073,BinaryExpression:ontimeout
f38074,FunctionExpression:Body
f38075,ArrayExpression:VideoTrack
f38076,ReturnStatement:x2
f38077,LogicalExpression:cache
f38078,Identifier:totalVideoFrames
f38079,LogicalExpression:Plugin
f38080,MemberExpression:uniform3uiv
f38081,FunctionDeclaration:deleteBuffer
f38082,SequenceExpression:option
f38083,NewExpression:viewport
f38084,MemberExpression:onmousedown
f38085,LogicalExpression:td
f38086,Property:origin
f38087,CallExpression:gamepadconnected
f38088,BinaryExpression:playState
f38089,NewExpression:setFieldOfView
f38090,Literal:HTMLTableDataCellElement
f38091,ConditionalExpression:timestamp
f38092,ArrayExpression:srcObject
f38093,Identifier:contextMenu
f38094,ArrayExpression:getProgramParameter
f38095,FunctionExpression:arrayBuffer
f38096,Identifier:component
f38097,CallExpression:showNotification
f38098,VariableDeclarator:documentElement
f38099,MemberExpression:trackId
f38100,AssignmentExpression:Blob
f38101,NewExpression:boolean
f38102,AssignmentExpression:readwrite
f38103,Literal:onplaying
f38104,ArrayExpression:textAlign
f38105,FunctionExpression:longDesc
f38106,FunctionDeclaration:online
f38107,ArrowFunctionExpression:country
f38108,FunctionExpression:frames
f38109,FunctionExpression:pose
f38110,CallExpression:go
f38111,VariableDeclarator:caller
f38112,UpdateExpression:callback
f38113,BinaryExpression:unionpay
f38114,ReturnStatement:valueType
f38115,BinaryExpression:HTMLLabelElement
f38116,Property:dpi
f38117,Identifier:lastEventId
f38118,ConditionalExpression:AbortController
f38119,FunctionExpression:range
f38120,ArrayExpression:primitiveUnits
f38121,MemberExpression:focusOffset
f38122,UnaryExpression:aspectRatio
f38123,ConditionalExpression:onresize
f38124,VariableDeclarator:quadraticCurveTo
f38125,MemberExpression:validity
f38126,FunctionExpression:replaceState
f38127,ReturnStatement:filters
f38128,UnaryExpression:MediaError
f38129,BinaryExpression:matches
f38130,CallExpression:deselectAll
f38131,MethodDefinition:broadcast
f38132,VariableDeclarator:handleIntersect
f38133,BinaryExpression:SVGGraphicsElement
f38134,BinaryExpression:when
f38135,ArrayExpression:onbounce
f38136,MemberExpression:warn
f38137,FunctionExpression:setItem
f38138,SwitchCase:Float64Array
f38139,AssignmentExpression:tone
f38140,Literal:RangeError
f38141,Identifier:cellSpacing
f38142,FunctionExpression:statusText
f38143,VariableDeclarator:ImageData
f38144,Identifier:queryCommandSupported
f38145,Literal:vrdisplayconnect
f38146,AssignmentExpression:FileReaderSync
f38147,Property:multipart
f38148,BinaryExpression:DataView
f38149,UnaryExpression:enctype
f38150,BinaryExpression:drawImage
f38151,FunctionExpression:scrollX
f38152,Literal:document
f38153,MemberExpression:lang
f38154,BinaryExpression:xmlhttprequest
f38155,CallExpression:getParameter
f38156,MemberExpression:onstop
f38157,VariableDeclarator:clipboard
f38158,MemberExpression:OES_texture_half_float
f38159,Literal:fileSize
f38160,Identifier:TextTrackCue
f38161,MemberExpression:isEnabled
f38162,ArrayExpression:captureEvents
f38163,ConditionalExpression:getData
f38164,Literal:vrdisplaydisconnect
f38165,AssignmentExpression:areas
f38166,Identifier:storageManager
f38167,UnaryExpression:methodName
f38168,MemberExpression:cancel
f38169,SwitchCase:FLOAT
f38170,ReturnStatement:max
f38171,MemberExpression:vmax
f38172,BinaryExpression:track
f38173,UnaryExpression:channels
f38174,CallExpression:touchenter
f38175,IfStatement:isSync
f38176,VariableDeclarator:onerror
f38177,MemberExpression:create
f38178,CallExpression:PushManager
f38179,ArrayExpression:PerformanceEntry
f38180,BinaryExpression:class
f38181,MemberExpression:onsync
f38182,FunctionExpression:vAlign
f38183,Property:getTotalLength
f38184,VariableDeclarator:childList
f38185,ArrayExpression:createAnalyser
f38186,MemberExpression:databases
f38187,BinaryExpression:unload
f38188,Literal:Media
f38189,FunctionDeclaration:blob
f38190,FunctionDeclaration:redirect
f38191,MemberExpression:srclang
f38192,NewExpression:format
f38193,Property:inBandMetadataTrackDispatchType
f38194,Literal:HTMLBaseFontElement
f38195,NewExpression:PasswordCredential
f38196,LogicalExpression:Node
f38197,Identifier:SVGFESpecularLightingElement
f38198,Identifier:SVGTransformList
f38199,Identifier:forward
f38200,BinaryExpression:Position
f38201,NewExpression:bound
f38202,VariableDeclarator:type
f38203,Literal:maxMessageSize
f38204,MemberExpression:packetsSent
f38205,FunctionExpression:isSync
f38206,ThrowStatement:undefined
f38207,SwitchCase:selectstart
f38208,Identifier:tangentialPressure
f38209,Identifier:fromPoint
f38210,SwitchCase:pulse
f38211,MemberExpression:rowIndex
f38212,UnaryExpression:dir
f38213,MemberExpression:VideoTrackList
f38214,UnaryExpression:animationName
f38215,Property:RTCSessionDescription
f38216,CallExpression:OffscreenCanvas
f38217,ArrayExpression:bufferData
f38218,MemberExpression:onafterscriptexecute
f38219,LogicalExpression:pointerdown
f38220,MemberExpression:HTMLSpanElement
f38221,FunctionExpression:copyTo
f38222,Property:HTMLSourceElement
f38223,Property:rotation
f38224,CallExpression:curve
f38225,ConditionalExpression:matches
f38226,NewExpression:tabs
f38227,ArrayExpression:XMLHttpRequestUpload
f38228,MemberExpression:getEntriesByName
f38229,AwaitExpression:true
f38230,ReturnStatement:sx
f38231,Identifier:reduction
f38232,FunctionExpression:artist
f38233,AssignmentExpression:write
f38234,Literal:iso
f38235,SwitchCase:shipping
f38236,Identifier:setStringValue
f38237,CallExpression:client
f38238,Literal:deleteSampler
f38239,VariableDeclarator:fgColor
f38240,ArrowFunctionExpression:req
f38241,ArrayExpression:sourceopen
f38242,AssignmentExpression:ondeviceorientationabsolute
f38243,MemberExpression:install
f38244,Identifier:addEventListener
f38245,CallExpression:Storage
f38246,Literal:isBuffer
f38247,Literal:deleteContents
f38248,FunctionExpression:domComplete
f38249,ExpressionStatement:width
f38250,BinaryExpression:getEntriesByType
f38251,Property:Display
f38252,LogicalExpression:keyboard
f38253,AssignmentExpression:match
f38254,MethodDefinition:restore
f38255,CallExpression:accept
f38256,ArrayExpression:Notification
f38257,CallExpression:recipient
f38258,BinaryExpression:pointerType
f38259,SwitchCase:bounds
f38260,Identifier:colorDepth
f38261,ThrowStatement:body
f38262,Literal:getAsString
f38263,ConditionalExpression:draggable
f38264,ArrowFunctionExpression:configuration
f38265,MethodDefinition:confirm
f38266,SequenceExpression:min
f38267,NewExpression:useCapture
f38268,MemberExpression:timelines
f38269,MemberExpression:loadedmetadata
f38270,Literal:atop
f38271,VariableDeclarator:sizeX
f38272,BinaryExpression:query
f38273,AssignmentExpression:equals
f38274,CallExpression:requestData
f38275,Literal:message
f38276,Identifier:currentTime
f38277,MemberExpression:items
f38278,MemberExpression:getState
f38279,ReturnStatement:ms
f38280,UnaryExpression:rangeMax
f38281,MemberExpression:responseEnd
f38282,AssignmentExpression:provider
f38283,Property:requestPersistent
f38284,Literal:commit
f38285,LogicalExpression:WebSocket
f38286,SwitchCase:delete
f38287,Property:offset
f38288,Literal:OPENED
f38289,WhileStatement:count
f38290,MemberExpression:eme
f38291,Literal:add
f38292,MemberExpression:HTMLTableSectionElement
f38293,Literal:dragstart
f38294,Property:AudioStreamTrack
f38295,CallExpression:onprogress
f38296,BinaryExpression:addTextTrack
f38297,Property:onmozfullscreenerror
f38298,FunctionExpression:iceServers
f38299,VariableDeclarator:appendData
f38300,Literal:selectedStyleSheetSet
f38301,Identifier:getContextAttributes
f38302,ForInStatement:pt
f38303,Literal:isPointInStroke
f38304,Literal:zoom
f38305,AssignmentExpression:m12
f38306,BinaryExpression:pan
f38307,LogicalExpression:method
f38308,NewExpression:prefix
f38309,Identifier:estimate
f38310,Property:findRule
f38311,Literal:PasswordCredential
f38312,CallExpression:setCursor
f38313,ReturnStatement:speed
f38314,MemberExpression:BufferSource
f38315,Literal:autoGainControl
f38316,ExpressionStatement:input
f38317,Literal:typeMustMatch
f38318,FunctionExpression:chapters
f38319,UnaryExpression:online
f38320,MemberExpression:addHitRegion
f38321,NewExpression:offer
f38322,MemberExpression:region
f38323,NewExpression:current
f38324,Literal:DATA_CLONE_ERR
f38325,Identifier:matches
f38326,ArrayExpression:th
f38327,Literal:HTMLElement
f38328,BinaryExpression:lookupNamespaceURI
f38329,AssignmentExpression:animationcancel
f38330,SequenceExpression:match
f38331,NewExpression:encrypted
f38332,Identifier:webkitLineDash
f38333,SwitchCase:exclusive
f38334,ExpressionStatement:event
f38335,FunctionExpression:depthMask
f38336,Literal:lockOrientation
f38337,MemberExpression:targetElement
f38338,Identifier:getStartTime
f38339,ArrayExpression:uniform2f
f38340,FunctionDeclaration:oncancel
f38341,Identifier:onclick
f38342,CallExpression:signalingState
f38343,FunctionExpression:onsuccess
f38344,Property:SVGPathSegCurvetoCubicSmoothAbs
f38345,VariableDeclarator:sendBeacon
f38346,Identifier:Promises
f38347,Property:HTMLFormElement
f38348,ArrayExpression:characters
f38349,CallExpression:videoHeight
f38350,UnaryExpression:easing
f38351,Literal:buildID
f38352,Identifier:canvas
f38353,CatchClause:TypeError
f38354,CallExpression:MAX
f38355,Property:getPropertyValue
f38356,Property:emptied
f38357,ArrayExpression:EventSource
f38358,Literal:msSaveBlob
f38359,Literal:xChannelSelector
f38360,ArrayExpression:setCurrentTime
f38361,AssignmentExpression:stepDown
f38362,ReturnStatement:searchParams
f38363,ArrayExpression:insertAdjacentHTML
f38364,Literal:releaseEvents
f38365,VariableDeclarator:OfflineAudioContext
f38366,Literal:createTouch
f38367,LogicalExpression:offsetLeft
f38368,ReturnStatement:xor
f38369,CallExpression:th
f38370,ForInStatement:headers
f38371,ArrowFunctionExpression:button
f38372,ArrayExpression:node
f38373,MethodDefinition:direction
f38374,Identifier:getFingerprints
f38375,Property:ty
f38376,Literal:MSGestureEnd
f38377,Property:onbeforeunload
f38378,MemberExpression:MediaStreamTrack
f38379,FunctionExpression:attachment
f38380,VariableDeclarator:defaultSelected
f38381,Property:getReceivers
f38382,ArrayExpression:inactive
f38383,UnaryExpression:icon
f38384,ArrayExpression:HTMLCollection
f38385,SwitchCase:install
f38386,Literal:PERSISTENT
f38387,ArrayExpression:updating
f38388,UnaryExpression:scrollByPages
f38389,MemberExpression:resolveLocalFileSystemURL
f38390,FunctionExpression:relay
f38391,Identifier:previousElementSibling
f38392,NewExpression:linear
f38393,FunctionExpression:aspectRatio
f38394,AssignmentExpression:mozCancelFullScreen
f38395,Identifier:createSession
f38396,FunctionExpression:pageX
f38397,ConditionalExpression:effectiveType
f38398,Identifier:colSpan
f38399,IfStatement:intl
f38400,NewExpression:waiting
f38401,ArrayExpression:federated
f38402,ArrayExpression:negotiated
f38403,Identifier:onpagehide
f38404,Literal:replaceTrack
f38405,Literal:ch
f38406,NewExpression:preserveAspectRatio
f38407,ConditionalExpression:containerId
f38408,Identifier:COMPRESSED_RGB_PVRTC_4BPPV1_IMG
f38409,BinaryExpression:onblur
f38410,Identifier:loginUrl
f38411,FunctionExpression:push
f38412,Identifier:utils
f38413,FunctionExpression:close
f38414,ReturnStatement:counter
f38415,Property:getTracks
f38416,AssignmentExpression:arc
f38417,BinaryExpression:statusText
f38418,AssignmentExpression:poster
f38419,AssignmentExpression:m34
f38420,ReturnStatement:span
f38421,SpreadElement:items
f38422,AssignmentExpression:cy
f38423,CallExpression:Console
f38424,AssignmentExpression:createJavaScriptNode
f38425,VariableDeclarator:values
f38426,ThrowStatement:ch
f38427,FunctionDeclaration:outerHeight
f38428,Literal:loadstart
f38429,MethodDefinition:pathname
f38430,MemberExpression:fullscreenerror
f38431,MemberExpression:pointerover
f38432,ArrayExpression:rad
f38433,MemberExpression:orientationY
f38434,Identifier:cancelable
f38435,FunctionDeclaration:createSVGTransform
f38436,AssignmentExpression:point
f38437,BinaryExpression:move
f38438,MemberExpression:getVideoPlaybackQuality
f38439,VariableDeclarator:languageCode
f38440,UpdateExpression:order
f38441,Property:closePath
f38442,CatchClause:ms
f38443,SequenceExpression:TextTrackList
f38444,Property:HTMLHtmlElement
f38445,CallExpression:WritableStreamDefaultController
f38446,AssignmentExpression:number
f38447,Property:contenteditable
f38448,Literal:StyleSheet
f38449,FunctionExpression:fill
f38450,MemberExpression:appendItem
f38451,SwitchCase:onscroll
f38452,SwitchCase:skewx
f38453,AssignmentExpression:iframe
f38454,UnaryExpression:outputs
f38455,ArrayExpression:createJavaScriptNode
f38456,ConditionalExpression:minimize
f38457,Property:reset
f38458,AssignmentExpression:answer
f38459,Property:bindBufferRange
f38460,IfStatement:accessKeyLabel
f38461,IfStatement:crossOrigin
f38462,CallExpression:anchorOffset
f38463,MemberExpression:getFile
f38464,Identifier:layout
f38465,FunctionExpression:document
f38466,VariableDeclarator:colspan
f38467,TemplateLiteral:action
f38468,MethodDefinition:utils
f38469,SequenceExpression:amount
f38470,Literal:connection
f38471,Property:DOMRect
f38472,Identifier:HTMLDocument
f38473,Property:gathering
f38474,Identifier:rtsp
f38475,FunctionExpression:languages
f38476,BinaryExpression:rotate
f38477,Identifier:clear
f38478,AssignmentExpression:default
f38479,CallExpression:element
f38480,FunctionDeclaration:evaluate
f38481,MemberExpression:webspeech
f38482,IfStatement:status
f38483,SequenceExpression:data
f38484,ArrayExpression:Bluetooth
f38485,LogicalExpression:minlength
f38486,BinaryExpression:verify
f38487,MemberExpression:minimize
f38488,LogicalExpression:waiting
f38489,SwitchCase:go
f38490,Identifier:onpaint
f38491,ArrayPattern:url
f38492,Property:blur
f38493,IfStatement:longDesc
f38494,FunctionDeclaration:scroll
f38495,FunctionExpression:permissions
f38496,LogicalExpression:sx
f38497,BinaryExpression:productName
f38498,Property:__lookupSetter__
f38499,ConditionalExpression:fill
f38500,Literal:parse
f38501,FunctionExpression:cloneContents
f38502,ArrayExpression:manufacturerName
f38503,ForInStatement:dataset
f38504,VariableDeclarator:requestData
f38505,VariableDeclarator:offsetleft
f38506,ReturnStatement:summary
f38507,MemberExpression:flatten
f38508,AssignmentExpression:Lock
f38509,MemberExpression:createQueryEXT
f38510,ConditionalExpression:effect
f38511,Property:scrollTop
f38512,Property:oom
f38513,SwitchCase:pageY
f38514,Property:vspace
f38515,Literal:children
f38516,VariableDeclarator:HTMLInputElement
f38517,VariableDeclarator:resultType
f38518,Literal:call
f38519,ReturnStatement:CaretPosition
f38520,Identifier:ondeviceorientation
f38521,ForInStatement:transitionend
f38522,AssignmentExpression:fullscreen
f38523,SequenceExpression:Request
f38524,ArrayExpression:vAlign
f38525,Literal:service
f38526,AssignmentExpression:AnimationEvent
f38527,CallExpression:erode
f38528,ConditionalExpression:itemScope
f38529,ForInStatement:type
f38530,CallExpression:touches
f38531,BinaryExpression:timeout
f38532,Literal:characterDataOldValue
f38533,ArrayExpression:showModalDialog
f38534,Property:requestStart
f38535,ArrayExpression:m13
f38536,Property:IDBTransaction
f38537,ArrayExpression:domInteractive
f38538,ConditionalExpression:methodName
f38539,ArrayExpression:targetTouches
f38540,BinaryExpression:onunhandledrejection
f38541,MemberExpression:HTMLInputElement
f38542,VariableDeclarator:offsetHeight
f38543,VariableDeclarator:deleteQuery
f38544,ConditionalExpression:register
f38545,ArrayExpression:PERSISTENT
f38546,BinaryExpression:low
f38547,ConditionalExpression:argument
f38548,BinaryExpression:RangeException
f38549,FunctionDeclaration:pageX
f38550,Identifier:InvalidAccessError
f38551,FunctionExpression:timeRemaining
f38552,FunctionExpression:startContainer
f38553,ForInStatement:connections
f38554,UpdateExpression:option
f38555,Literal:FileReader
f38556,MemberExpression:message
f38557,FunctionExpression:lighten
f38558,Identifier:tagLength
f38559,NewExpression:FontFace
f38560,UnaryExpression:unit
f38561,NewExpression:geolocation
f38562,IfStatement:XMLHttpRequestEventTarget
f38563,FunctionDeclaration:prototype
f38564,LogicalExpression:xml
f38565,AssignmentExpression:near
f38566,ArrayExpression:HTMLTableCellElement
f38567,MemberExpression:UNKNOWN_ERR
f38568,AssignmentExpression:cancelAnimationFrame
f38569,Property:long
f38570,Literal:frameElement
f38571,Identifier:transactionId
f38572,MemberExpression:getElementById
f38573,Identifier:WebGL2
f38574,NewExpression:properties
f38575,Property:core
f38576,NewExpression:crossorigin
f38577,Identifier:bindBufferBase
f38578,ForInStatement:unit
f38579,AssignmentExpression:__proto__
f38580,UnaryExpression:FontFaceSetLoadEvent
f38581,UpdateExpression:up
f38582,Property:iceTransportPolicy
f38583,MemberExpression:isSecureContext
f38584,AssignmentExpression:clearData
f38585,LogicalExpression:Canvas
f38586,Identifier:getDefaultComputedStyle
f38587,ConditionalExpression:extend
f38588,ArrayExpression:edgeMode
f38589,Property:immutable
f38590,FunctionDeclaration:ended
f38591,ReturnStatement:scroll
f38592,Identifier:SVGPathSegCurvetoQuadraticSmoothRel
f38593,Property:instanceof
f38594,IfStatement:firstChild
f38595,Identifier:bubbles
f38596,Property:DOMMouseScroll
f38597,Property:transaction
f38598,Literal:firstElementChild
f38599,ArrayExpression:selectorText
f38600,Literal:SVGFETurbulenceElement
f38601,Identifier:DOMRectReadOnly
f38602,MemberExpression:middle
f38603,CallExpression:getLineDash
f38604,MemberExpression:viewTarget
f38605,Literal:Rect
f38606,SwitchCase:now
f38607,FunctionExpression:Request
f38608,VariableDeclarator:this
f38609,MemberExpression:TIMEOUT_ERR
f38610,BinaryExpression:onwebkittransitionend
f38611,VariableDeclarator:digest
f38612,ReturnStatement:pseudo
f38613,LogicalExpression:menubar
f38614,ArrayExpression:layout
f38615,Identifier:modificationTime
f38616,MemberExpression:getPose
f38617,AssignmentExpression:endpoint
f38618,Literal:getSubscription
f38619,LogicalExpression:clients
f38620,NewExpression:JSON
f38621,Literal:permissionState
f38622,Literal:argument
f38623,Identifier:createProcessingInstruction
f38624,FunctionExpression:endAngle
f38625,BinaryExpression:replaceChild
f38626,LogicalExpression:activate
f38627,ArrayExpression:TimeRanges
f38628,VariableDeclarator:EventTarget
f38629,Literal:clear
f38630,Literal:ConstantSourceNode
f38631,ArrayExpression:dx
f38632,AssignmentPattern:go
f38633,MemberExpression:Uint32Array
f38634,FunctionExpression:colspan
f38635,VariableDeclarator:product
f38636,MemberExpression:popupNode
f38637,ReturnStatement:boundary
f38638,UnaryExpression:progress
f38639,FunctionExpression:rtl
f38640,AssignmentExpression:isSync
f38641,BinaryExpression:DOMRect
f38642,Property:observer
f38643,CallExpression:nextNode
f38644,VariableDeclarator:javaEnabled
f38645,CallExpression:TextDecoder
f38646,Literal:composedPath
f38647,Property:lastPacketReceivedTimestamp
f38648,NewExpression:StorageEvent
f38649,MemberExpression:groupCollapsed
f38650,FunctionDeclaration:byteLength
f38651,ArrayExpression:optimum
f38652,Identifier:hasPointerCapture
f38653,MemberExpression:supportedContentEncodings
f38654,Identifier:instanceRoot
f38655,FunctionDeclaration:createDocument
f38656,FunctionExpression:dragstart
f38657,SequenceExpression:readyState
f38658,Literal:getTime
f38659,IfStatement:window
f38660,VariableDeclarator:codebase
f38661,Property:root
f38662,MemberExpression:receiverId
f38663,VariableDeclarator:doNotTrack
f38664,MethodDefinition:data
f38665,Identifier:Enabled
f38666,FunctionDeclaration:onstorage
f38667,Identifier:frameBuffer
f38668,Property:DeviceMotionEvent
f38669,FunctionExpression:m42
f38670,MemberExpression:compressedTexSubImage3D
f38671,MemberExpression:initCustomEvent
f38672,CallExpression:cmp
f38673,ArrayExpression:get
f38674,BinaryExpression:dataTransfer
f38675,NewExpression:devicemotion
f38676,FunctionDeclaration:timecode
f38677,ReturnStatement:WritableStream
f38678,Property:lookupNamespaceURI
f38679,SequenceExpression:ty
f38680,Literal:maximumAge
f38681,FunctionExpression:animation
f38682,NewExpression:DOMImplementation
f38683,FunctionDeclaration:strings
f38684,MemberExpression:deleteTransformFeedback
f38685,CallExpression:disableRemotePlayback
f38686,UpdateExpression:call
f38687,Property:yChannelSelector
f38688,CallExpression:createTHead
f38689,Literal:Body
f38690,MethodDefinition:get
f38691,Identifier:MSManipulationEvent
f38692,CallExpression:repeat
f38693,FunctionDeclaration:after
f38694,ReturnStatement:tel
f38695,Property:ratio
f38696,Identifier:detune
f38697,AssignmentExpression:popstate
f38698,Literal:pending
f38699,IfStatement:closePath
f38700,AssignmentExpression:clearTimeout
f38701,ArrayExpression:auxclick
f38702,VariableDeclarator:ShadowRoot
f38703,MemberExpression:msSaveOrOpenBlob
f38704,ReturnStatement:pickup
f38705,AssignmentExpression:screen
f38706,Identifier:knee
f38707,TemplateElement:hidden
f38708,SwitchCase:nodeName
f38709,Identifier:contentStyleType
f38710,MemberExpression:maxLength
f38711,FunctionDeclaration:chunks
f38712,CallExpression:timestamps
f38713,LogicalExpression:blob
f38714,Property:rp
f38715,NewExpression:HTMLElement
f38716,ArrayExpression:WebGLRenderingContext
f38717,Identifier:arithmetic
f38718,Identifier:readyState
f38719,MemberExpression:EXT_color_buffer_float
f38720,SequenceExpression:chunks
f38721,MemberExpression:SVGZoomEvent
f38722,ReturnStatement:png
f38723,ConditionalExpression:tHead
f38724,Property:imageSmoothingQuality
f38725,LogicalExpression:paused
f38726,FunctionExpression:overrideMimeType
f38727,UnaryExpression:inputType
f38728,UnaryExpression:scrollMaxY
f38729,Literal:createImageBitmap
f38730,BinaryExpression:paymentMethod
f38731,Property:endpoint
f38732,IfStatement:variant
f38733,FunctionDeclaration:profile
f38734,ConditionalExpression:vertexAttribDivisor
f38735,UnaryExpression:azimuth
f38736,AssignmentExpression:onloadstart
f38737,Identifier:onvolumechange
f38738,Literal:HTMLEmbedElement
f38739,CallExpression:HTMLKeygenElement
f38740,AssignmentExpression:oauth
f38741,CallExpression:isQuery
f38742,MemberExpression:removeRange
f38743,Literal:webkitGetAsEntry
f38744,FunctionExpression:standby
f38745,Literal:next
f38746,MemberExpression:hasOwnProperty
f38747,MemberExpression:m24
f38748,ArrayExpression:Worker
f38749,AssignmentExpression:startContainer
f38750,VariableDeclarator:isTransformFeedback
f38751,Property:extractable
f38752,Identifier:AbortController
f38753,FunctionExpression:devicePixelRatio
f38754,MemberExpression:auxiliary
f38755,MemberExpression:FRAGMENT_SHADER_DERIVATIVE_HINT
f38756,Identifier:xmlStandalone
f38757,Property:onresize
f38758,ReturnStatement:innerHeight
f38759,CallExpression:ReportingObserver
f38760,BinaryExpression:fr
f38761,MemberExpression:deleteRow
f38762,MemberExpression:onrepeat
f38763,Identifier:texImage2D
f38764,ArrayExpression:checked
f38765,AssignmentExpression:loop
f38766,LogicalExpression:timestamp
f38767,CallExpression:setAttributeNS
f38768,ArrayExpression:fullscreenEnabled
f38769,Property:onicecandidate
f38770,VariableDeclarator:drawArraysInstanced
f38771,Identifier:xmlEncoding
f38772,ArrowFunctionExpression:format
f38773,Property:timestamp
f38774,MemberExpression:FileReader
f38775,MemberExpression:setParameters
f38776,CallExpression:toJSON
f38777,MemberExpression:cellspacing
f38778,MethodDefinition:mimeType
f38779,Property:DEPTH_STENCIL
f38780,SwitchCase:keygen
f38781,NewExpression:self
f38782,MemberExpression:replace
f38783,Identifier:webkitImageSmoothingEnabled
f38784,FunctionExpression:round
f38785,FunctionExpression:getStats
f38786,NewExpression:TYPE_MISMATCH_ERR
f38787,Literal:configurations
f38788,IfStatement:links
f38789,ReturnStatement:INVALID_OPERATION
f38790,Literal:setTransform
f38791,ReturnStatement:img
f38792,VariableDeclarator:animationstart
f38793,VariableDeclarator:release
f38794,MemberExpression:strokeText
f38795,Property:metadata
f38796,ArrayExpression:ch
f38797,FunctionDeclaration:mouseover
f38798,Literal:HTMLMetaElement
f38799,Property:EventHandler
f38800,Identifier:onfullscreenerror
f38801,FunctionExpression:yoffset
f38802,MemberExpression:algorithm
f38803,ConditionalExpression:remove
f38804,MemberExpression:task
f38805,AssignmentExpression:overflow
f38806,IfStatement:smooth
f38807,Identifier:charCodeAt
f38808,VariableDeclarator:timeslice
f38809,Literal:number
f38810,UnaryExpression:links
f38811,IfStatement:inverse
f38812,Literal:HTMLMarqueeElement
f38813,ArrayExpression:reliable
f38814,Property:transitionstart
f38815,ArrayExpression:sourceCapabilities
f38816,LogicalExpression:denied
f38817,Property:resizeBy
f38818,FunctionDeclaration:setPosition
f38819,CallExpression:oncopy
f38820,AssignmentExpression:print
f38821,ForInStatement:formData
f38822,BinaryExpression:booleanValue
f38823,Property:PopStateEvent
f38824,Property:DOCUMENT_FRAGMENT_NODE
f38825,SwitchCase:boolean
f38826,Identifier:uniformMatrix4x3fv
f38827,UnaryExpression:summary
f38828,TemplateLiteral:event
f38829,BinaryExpression:codec
f38830,Identifier:p4
f38831,UnaryExpression:active
f38832,ConditionalExpression:fonts
f38833,CallExpression:flipX
f38834,BinaryExpression:AudioContext
f38835,VariableDeclarator:parameters
f38836,Property:ontouchend
f38837,NewExpression:login
f38838,ArrayExpression:char
f38839,UnaryExpression:popup
f38840,NewExpression:stream
f38841,Property:deviceClass
f38842,MethodDefinition:first
f38843,ArrayExpression:longDesc
f38844,Property:grad
f38845,Literal:Plugin
f38846,FunctionExpression:mediaStreamTrack
f38847,SequenceExpression:Canvas
f38848,BinaryExpression:keySystem
f38849,ConditionalExpression:lineno
f38850,VariableDeclarator:follow
f38851,MemberExpression:locale
f38852,MethodDefinition:keys
f38853,BinaryExpression:element
f38854,Property:contentRect
f38855,VariableDeclarator:scrollBy
f38856,Identifier:setTransform
f38857,LogicalExpression:video
f38858,CallExpression:NotificationEvent
f38859,Property:currentStyle
f38860,Identifier:now
f38861,FunctionDeclaration:orientationchange
f38862,UnaryExpression:process
f38863,LogicalExpression:p3
f38864,VariableDeclarator:hasAttribute
f38865,FunctionDeclaration:easing
f38866,Literal:ClientRect
f38867,CallExpression:permissions
f38868,NewExpression:documentElement
f38869,CallExpression:indeterminate
f38870,UnaryExpression:country
f38871,CallExpression:ondblclick
f38872,ArrayExpression:Referer
f38873,CallExpression:finished
f38874,Property:readyState
f38875,ClassDeclaration:pt
f38876,MemberExpression:depthFunc
f38877,ReturnStatement:release
f38878,FunctionDeclaration:AudioTrackList
f38879,MemberExpression:lastChild
f38880,AssignmentExpression:load
f38881,AssignmentPattern:list
f38882,LogicalExpression:now
f38883,ConditionalExpression:dragstart
f38884,Property:setCapture
f38885,SwitchCase:extend
f38886,Property:wrapKey
f38887,ForInStatement:slot
f38888,UpdateExpression:ended
f38889,CallExpression:getCapabilities
f38890,SwitchCase:demote
f38891,FunctionExpression:search
f38892,SwitchCase:transmission
f38893,VariableDeclarator:openRequest
f38894,MemberExpression:onactive
f38895,Property:family
f38896,Property:createMediaKeys
f38897,BinaryExpression:innerHeight
f38898,Literal:fractalNoise
f38899,FunctionDeclaration:deviceId
f38900,ForInStatement:request
f38901,VariableDeclarator:isCollapsed
f38902,LogicalExpression:paymentAddress
f38903,FunctionExpression:beta
f38904,Literal:dropzone
f38905,Literal:sectionRowIndex
f38906,Property:sendMessage
f38907,Identifier:disable_extensions
f38908,IfStatement:updating
f38909,Identifier:getPreventDefault
f38910,ArrayExpression:vendorId
f38911,ConditionalExpression:performance
f38912,BinaryExpression:recording
f38913,UnaryExpression:background
f38914,Literal:displayId
f38915,BinaryExpression:controllers
f38916,AssignmentExpression:requestAll
f38917,BinaryExpression:HTMLOutputElement
f38918,UnaryExpression:exclusive
f38919,Property:controllers
f38920,CallExpression:keyup
f38921,ArrayExpression:ms
f38922,VariableDeclarator:toSource
f38923,Property:microseconds
f38924,UnaryExpression:file
f38925,Literal:countReset
f38926,AssignmentExpression:align
f38927,ArrayExpression:bluetooth
f38928,FunctionDeclaration:when
f38929,AssignmentPattern:left
f38930,Identifier:gamepad
f38931,BinaryExpression:subscriptionId
f38932,Identifier:dst
f38933,ReturnStatement:clients
f38934,SwitchStatement:mark
f38935,MemberExpression:NEAREST_MIPMAP_LINEAR
f38936,ArrayExpression:HTMLPictureElement
f38937,CallExpression:ANGLE
f38938,FunctionDeclaration:getBoundingClientRect
f38939,ArrayExpression:Path2D
f38940,Literal:EXT_color_buffer_float
f38941,Literal:CM
f38942,CallExpression:trace
f38943,Literal:videoCapabilities
f38944,ConditionalExpression:com
f38945,CallExpression:Rules
f38946,FunctionDeclaration:appendData
f38947,ArrayExpression:deleteTFoot
f38948,FunctionDeclaration:intercept
f38949,Literal:observer
f38950,LogicalExpression:showModal
f38951,ForInStatement:pc
f38952,ReturnStatement:username
f38953,Identifier:DOMImplementation
f38954,ReturnStatement:Web
f38955,Property:Range
f38956,CallExpression:upper
f38957,ArrayExpression:balanced
f38958,VariableDeclarator:modify
f38959,FunctionDeclaration:columnNumber
f38960,Property:action
f38961,Identifier:pageY
f38962,Identifier:lowSrc
f38963,Identifier:navigation
f38964,Identifier:payerPhone
f38965,VariableDeclarator:startAngle
f38966,UnaryExpression:reload
f38967,UnaryExpression:ty
f38968,VariableDeclarator:TypedArray
f38969,CallExpression:method
f38970,ArrayExpression:class
f38971,Literal:ellipse
f38972,Literal:pointerlockerror
f38973,ArrayExpression:dragleave
f38974,MemberExpression:mailto
f38975,VariableDeclarator:domContentLoadedEventStart
f38976,AssignmentExpression:paint
f38977,Identifier:spreadMethod
f38978,ReturnStatement:Plugin
f38979,BinaryExpression:skewy
f38980,FunctionDeclaration:lh
f38981,CallExpression:static
f38982,Identifier:onreadystatechange
f38983,Identifier:timelines
f38984,Literal:msFullscreenElement
f38985,UnaryExpression:intl
f38986,BinaryExpression:mozFullScreenElement
f38987,Property:Promises
f38988,Identifier:cancelAnimationFrame
f38989,BinaryExpression:previousSibling
f38990,MemberExpression:stroke
f38991,BinaryExpression:onpopstate
f38992,BinaryExpression:deg
f38993,Identifier:MediaKeySession
f38994,Literal:windowFeatures
f38995,CallExpression:miterLimit
f38996,CallExpression:navigationPreload
f38997,VariableDeclarator:popupNode
f38998,Property:strokeStyle
f38999,SwitchStatement:file
f39000,ReturnStatement:Float32Array
f39001,FunctionExpression:move
f39002,UnaryExpression:sum
f39003,FunctionExpression:ltr
f39004,CallExpression:description
f39005,MemberExpression:expirationTime
f39006,MemberExpression:INVALID_STATE_ERR
f39007,Literal:equals
f39008,VariableDeclarator:file
f39009,Property:AbortSignal
f39010,Literal:specified
f39011,AssignmentExpression:MozBeforePaint
f39012,MemberExpression:PushSubscription
f39013,FunctionExpression:reject
f39014,MemberExpression:menu
f39015,Literal:getActiveAttrib
f39016,Identifier:flush
f39017,IfStatement:skewX
f39018,Identifier:shipping
f39019,ArrayExpression:CLOSING
f39020,Property:disableVertexAttribArray
f39021,MemberExpression:redundant
f39022,MemberExpression:devicemotion
f39023,ArrayExpression:unit
f39024,Identifier:MSFullscreenChange
f39025,Property:turn
f39026,SwitchCase:aborted
f39027,Literal:sourceBuffers
f39028,Identifier:keyIdentifier
f39029,LogicalExpression:width
f39030,Identifier:presentation
f39031,VariableDeclarator:NAMESPACE_ERR
f39032,AssignmentExpression:wheelDeltaX
f39033,ArrayExpression:detach
f39034,VariableDeclarator:m32
f39035,Literal:CSS
f39036,FunctionDeclaration:autocomplete
f39037,Literal:isSampler
f39038,SwitchStatement:style
f39039,AssignmentExpression:seeking
f39040,Literal:webkitmouseforcechanged
f39041,Identifier:drop
f39042,ArrayExpression:focusNode
f39043,ArrayExpression:clientTop
f39044,AssignmentExpression:naturalWidth
f39045,Property:deleteIndex
f39046,MemberExpression:setAlpha
f39047,Literal:RGBColor
f39048,UnaryExpression:precision
f39049,SwitchStatement:duration
f39050,MethodDefinition:from
f39051,Identifier:crash
f39052,FunctionExpression:ctrl
f39053,Property:queryInfo
f39054,Literal:requestsSent
f39055,BinaryExpression:TypeMismatchError
f39056,FunctionExpression:onclick
f39057,ConditionalExpression:initUIEvent
f39058,ForInStatement:host
f39059,Property:points
f39060,FunctionExpression:localStorage
f39061,BinaryExpression:WebGLQuery
f39062,FunctionExpression:crypto
f39063,BinaryExpression:onmspointerenter
f39064,ArrayExpression:NotSupportedError
f39065,AssignmentExpression:push
f39066,Literal:POST
f39067,UnaryExpression:indexedDB
f39068,AssignmentPattern:empty
f39069,Identifier:getPathSegAtLength
f39070,MemberExpression:encoding
f39071,SwitchCase:push
f39072,ArrayExpression:PROCESSING_INSTRUCTION_NODE
f39073,Property:HTMLHeadingElement
f39074,CallExpression:cx
f39075,Property:enumerateDevices
f39076,FunctionExpression:filesystem
f39077,Property:onfullscreenchange
f39078,Property:children
f39079,UnaryExpression:open
f39080,FunctionExpression:hostname
f39081,MethodDefinition:domain
f39082,MemberExpression:orientation
f39083,AssignmentExpression:ondataavailable
f39084,SwitchCase:skewY
f39085,AssignmentExpression:webkitMatchesSelector
f39086,Identifier:playbackTime
f39087,Literal:bluetooth
f39088,CallExpression:timeStamp
f39089,UpdateExpression:from
f39090,AssignmentExpression:type
f39091,BinaryExpression:selectionStart
f39092,NewExpression:vendor
f39093,ReturnStatement:role
f39094,Literal:Boolean
f39095,MemberExpression:onpaste
f39096,ArrayExpression:audioTracks
f39097,MemberExpression:hand
f39098,SwitchCase:autofocus
f39099,Property:on
f39100,BinaryExpression:getItem
f39101,Literal:CryptoOperation
f39102,Identifier:readEntries
f39103,Property:resultIndex
f39104,FunctionExpression:security
f39105,Property:webvtt
f39106,FunctionDeclaration:failed
f39107,FunctionExpression:body
f39108,FunctionDeclaration:error
f39109,MemberExpression:pixels
f39110,CallExpression:levelchange
f39111,ArrayExpression:III
f39112,AssignmentExpression:badInput
f39113,SwitchStatement:command
f39114,Identifier:uniformMatrix2x4fv
f39115,NewExpression:keySystem
f39116,VariableDeclarator:shadowOffsetY
f39117,ReturnStatement:precision
f39118,Identifier:attributes
f39119,Identifier:isContextLost
f39120,LogicalExpression:clientWidth
f39121,CallExpression:setServerCertificate
f39122,FunctionDeclaration:pulse
f39123,CallExpression:hand
f39124,Literal:DocumentFragment
f39125,Literal:Counter
f39126,IfStatement:bubbles
f39127,SequenceExpression:bound
f39128,FunctionExpression:expansion
f39129,ObjectExpression:set
f39130,ConditionalExpression:rowspan
f39131,Literal:collapseToStart
f39132,Literal:levelchange
f39133,SequenceExpression:pt
f39134,NewExpression:silent
f39135,MemberExpression:HTMLTableHeaderCellElement
f39136,MemberExpression:kind
f39137,AssignmentExpression:keypress
f39138,Identifier:internalSubset
f39139,FunctionDeclaration:isBuffer
f39140,Identifier:RTCRtpReceiver
f39141,CallExpression:prerender
f39142,MemberExpression:SRGB
f39143,SwitchCase:Infinity
f39144,FunctionDeclaration:product
f39145,BinaryExpression:platforms
f39146,Literal:setImmediate
f39147,Property:mediaDevices
f39148,UnaryExpression:nodes
f39149,FunctionDeclaration:transitionend
f39150,CallExpression:longdesc
f39151,Identifier:AudioStreamTrack
f39152,BinaryExpression:getTags
f39153,CallExpression:createImageBitmap
f39154,AssignmentExpression:targetTouches
f39155,Literal:publicId
f39156,ArrayExpression:createMediaStreamSource
f39157,SwitchCase:popup
f39158,IfStatement:dir
f39159,ArrayExpression:DOMCharacterDataModified
f39160,IfStatement:lh
f39161,ArrayExpression:formtarget
f39162,BinaryExpression:getVideoPlaybackQuality
f39163,MemberExpression:deleteFromDocument
f39164,FunctionExpression:billingAddress
f39165,ConditionalExpression:LOADING
f39166,Property:radiusX
f39167,LogicalExpression:HTMLInputElement
f39168,ClassDeclaration:ii
f39169,AssignmentExpression:pointermove
f39170,Identifier:observer
f39171,BinaryExpression:deviceorientation
f39172,ReturnStatement:mimeTypes
f39173,BinaryExpression:inputType
f39174,BinaryExpression:Image
f39175,VariableDeclarator:Function
f39176,FunctionExpression:isRemote
f39177,FunctionDeclaration:notification
f39178,BinaryExpression:table
f39179,SwitchCase:contrast
f39180,Identifier:Point
f39181,SwitchCase:tel
f39182,Identifier:fec
f39183,Literal:HTMLParagraphElement
f39184,BinaryExpression:responseEnd
f39185,AssignmentExpression:m41
f39186,FunctionExpression:movementX
f39187,Property:getClientRects
f39188,ArrowFunctionExpression:key
f39189,Property:HTMLMenuElement
f39190,Property:onpush
f39191,LogicalExpression:collapse
f39192,ConditionalExpression:p1
f39193,MemberExpression:datetime
f39194,AssignmentExpression:velocityX
f39195,FunctionExpression:options
f39196,SwitchCase:refresh
f39197,AssignmentExpression:image
f39198,Literal:bubbles
f39199,Literal:mastercard
f39200,FunctionExpression:badge
f39201,CallExpression:devicelight
f39202,LogicalExpression:DOMContentLoaded
f39203,FunctionExpression:gl
f39204,CallExpression:grep
f39205,Identifier:accelerationIncludingGravity
f39206,SwitchCase:unhandledrejection
f39207,IfStatement:urls
f39208,AssignmentExpression:subscriptionId
f39209,SwitchCase:OPENED
f39210,MemberExpression:readText
f39211,UnaryExpression:nodeType
f39212,ReturnStatement:constraint
f39213,ReturnStatement:endTime
f39214,WhileStatement:length
f39215,MethodDefinition:removeListener
f39216,ArrayExpression:SharedWorker
f39217,FunctionExpression:containsNode
f39218,Property:onstarted
f39219,ArrayExpression:cssRules
f39220,SwitchCase:mul
f39221,ConditionalExpression:hanging
f39222,AssignmentExpression:shape
f39223,Property:formEncType
f39224,VariableDeclarator:memory
f39225,NewExpression:insertRule
f39226,FunctionDeclaration:unsigned
f39227,MethodDefinition:contrast
f39228,AssignmentExpression:warn
f39229,SwitchCase:protocol
f39230,CallExpression:preserveAspectRatio
f39231,FunctionDeclaration:security
f39232,VariableDeclarator:json
f39233,ReturnStatement:broadcast
f39234,BinaryExpression:selected
f39235,FunctionDeclaration:MediaQueryList
f39236,FunctionExpression:outerHeight
f39237,FunctionDeclaration:TransformStream
f39238,Identifier:SVGStringList
f39239,SwitchCase:setPosition
f39240,VariableDeclarator:rad
f39241,ReturnStatement:has
f39242,BinaryExpression:SHOW_TEXT
f39243,BinaryExpression:console
f39244,UnaryExpression:unlock
f39245,TemplateLiteral:result
f39246,MemberExpression:RGBColor
f39247,UpdateExpression:points
f39248,MemberExpression:currentTranslate
f39249,CallExpression:fallback
f39250,FunctionExpression:dispatchEvent
f39251,UnaryExpression:round
f39252,Literal:crossOrigin
f39253,Property:arraybuffer
f39254,MemberExpression:ontransitionend
f39255,BinaryExpression:colSpan
f39256,LogicalExpression:CustomEvent
f39257,ConditionalExpression:maximize
f39258,Identifier:requestPermission
f39259,Identifier:EXT_shader_texture_lod
f39260,SwitchCase:groupCollapsed
f39261,SwitchCase:rotate
f39262,AssignmentExpression:ext
f39263,Literal:reduction
f39264,UnaryExpression:passive
f39265,ArrayExpression:removeSourceBuffer
f39266,Identifier:readText
f39267,Identifier:ss
f39268,Identifier:baseURI
f39269,MemberExpression:SpeechRecognition
f39270,AssignmentExpression:documentElement
f39271,FunctionExpression:scope
f39272,AssignmentExpression:characteristic
f39273,ConditionalExpression:oldValue
f39274,AssignmentExpression:latency
f39275,ArrayExpression:filterRes
f39276,CallExpression:CanvasRenderingContext2D
f39277,Identifier:getSupportedProfiles
f39278,Literal:registration
f39279,Identifier:compact
f39280,Identifier:mastercard
f39281,Identifier:onmozfullscreenchange
f39282,SwitchStatement:frequency
f39283,ArrayExpression:baseVal
f39284,CallExpression:PX
f39285,IfStatement:defaultValue
f39286,CallExpression:inputmode
f39287,MemberExpression:polygonOffset
f39288,ClassDeclaration:ms
f39289,Identifier:manifest
f39290,Literal:radius
f39291,FunctionExpression:fy
f39292,VariableDeclarator:canvas
f39293,FunctionDeclaration:watch
f39294,CallExpression:ondragover
f39295,Literal:defaultSelected
f39296,ForInStatement:identity
f39297,ReturnStatement:Headers
f39298,CallExpression:scrollIntoView
f39299,VariableDeclarator:createShader
f39300,Identifier:onmark
f39301,CallExpression:mousemove
f39302,Literal:videoHeight
f39303,MemberExpression:process
f39304,FunctionExpression:custom
f39305,Literal:characterSet
f39306,BinaryExpression:deleteRow
f39307,BinaryExpression:scale3d
f39308,UnaryExpression:click
f39309,TemplateElement:Option
f39310,VariableDeclarator:accessKey
f39311,VariableDeclarator:relatedTarget
f39312,CallExpression:keypress
f39313,AssignmentExpression:pageTop
f39314,MemberExpression:SyncManager
f39315,SwitchCase:has
f39316,NewExpression:repeat
f39317,Literal:CSSMediaRule
f39318,Property:innerText
f39319,UnaryExpression:m14
f39320,AssignmentExpression:newURL
f39321,IfStatement:trackList
f39322,MemberExpression:cellSpacing
f39323,AssignmentExpression:pose
f39324,AssignmentExpression:rtt
f39325,Literal:before
f39326,VariableDeclarator:identifier
f39327,BinaryExpression:keyLocation
f39328,CallExpression:Touch
f39329,FunctionDeclaration:Transition
f39330,CallExpression:self
f39331,FunctionExpression:capabilities
f39332,VariableDeclarator:direction
f39333,BinaryExpression:aLink
f39334,Identifier:charging
f39335,MemberExpression:stencilOpSeparate
f39336,ConditionalExpression:claim
f39337,LogicalExpression:precision
f39338,FunctionDeclaration:display
f39339,LogicalExpression:maxDistance
f39340,MemberExpression:transportId
f39341,AssignmentExpression:values
f39342,FunctionDeclaration:saturation
f39343,ConditionalExpression:archive
f39344,UnaryExpression:Uint32Array
f39345,Property:hspace
f39346,Property:ondragenter
f39347,SequenceExpression:mapping
f39348,Identifier:deviceMemory
f39349,TemplateLiteral:data
f39350,VariableDeclarator:spellcheck
f39351,BinaryExpression:importScripts
f39352,FunctionExpression:connect
f39353,SwitchStatement:watch
f39354,LogicalExpression:ARRAY_BUFFER
f39355,NewExpression:publicKey
f39356,Literal:maximize
f39357,ForInStatement:w3
f39358,BinaryExpression:matrix3d
f39359,VariableDeclarator:rowgroup
f39360,LogicalExpression:worker
f39361,Property:demote
f39362,Identifier:TIMEOUT_ERR
f39363,SwitchStatement:scope
f39364,ArrayExpression:operation
f39365,VariableDeclarator:Int16Array
f39366,ReturnStatement:Object
f39367,Property:HTMLVideoElement
f39368,VariableDeclarator:equals
f39369,SequenceExpression:MediaList
f39370,Identifier:createRange
f39371,Identifier:uniform2iv
f39372,SequenceExpression:system
f39373,ArrayExpression:deviceId
f39374,BinaryExpression:outerWidth
f39375,CallExpression:redirectCount
f39376,LogicalExpression:ErrorEvent
f39377,VariableDeclarator:XSLTProcessor
f39378,MemberExpression:transformFeedbackVaryings
f39379,LogicalExpression:rem
f39380,MethodDefinition:core
f39381,VariableDeclarator:hasAttributes
f39382,Identifier:TYPE_MISMATCH_ERR
f39383,FunctionExpression:random
f39384,NewExpression:font
f39385,Identifier:uniform3i
f39386,Property:as
f39387,ReturnStatement:transport
f39388,CallExpression:parentNode
f39389,ArrayExpression:preserveAlpha
f39390,Property:visibilitychange
f39391,Literal:removeEventListener
f39392,SwitchCase:luminanceToAlpha
f39393,ArrayExpression:option
f39394,MethodDefinition:buffered
f39395,BinaryExpression:utils
f39396,NewExpression:mouseenter
f39397,CallExpression:undefined
f39398,Literal:Int16Array
f39399,BinaryExpression:viewBox
f39400,MemberExpression:unlock
f39401,SwitchCase:event
f39402,VariableDeclarator:authentication
f39403,Identifier:DOMAttributeNameChanged
f39404,Literal:parseAll
f39405,ConditionalExpression:features
f39406,MemberExpression:taintEnabled
f39407,Literal:rowgroup
f39408,AssignmentExpression:curve
f39409,CallExpression:elements
f39410,ConditionalExpression:order
f39411,TemplateElement:client
f39412,AssignmentExpression:insertData
f39413,VariableDeclarator:matches
f39414,SwitchCase:float
f39415,Identifier:customelements
f39416,MemberExpression:onbufferedamountlow
f39417,NewExpression:normal
f39418,BinaryExpression:clientId
f39419,ArrayExpression:mode
f39420,BinaryExpression:targetTouches
f39421,Identifier:SVGDescElement
f39422,AssignmentExpression:ENTITY_REFERENCE_NODE
f39423,FunctionDeclaration:dragstart
f39424,FunctionDeclaration:offsetParent
f39425,MemberExpression:RTCStatsReport
f39426,MemberExpression:setRequestHeader
f39427,Literal:offsetWidth
f39428,ArrayExpression:getChannelData
f39429,Property:arguments
f39430,Identifier:updateTiming
f39431,BinaryExpression:services
f39432,CallExpression:mozRequestAnimationFrame
f39433,VariableDeclarator:byteOffset
f39434,Identifier:HTMLEmbedElement
f39435,LogicalExpression:drag
f39436,BinaryExpression:responseURL
f39437,VariableDeclarator:innerWidth
f39438,AssignmentExpression:encodedBodySize
f39439,ArrayExpression:keydown
f39440,BinaryExpression:offsetY
f39441,FunctionDeclaration:customElements
f39442,ArrayExpression:blocked
f39443,ConditionalExpression:signature
f39444,VariableDeclarator:Array
f39445,ReturnStatement:navigator
f39446,UnaryExpression:deleted
f39447,Property:Rules
f39448,ForInStatement:hidden
f39449,VariableDeclarator:back
f39450,VariableDeclarator:Client
f39451,ConditionalExpression:pointerout
f39452,VariableDeclarator:getInternalformatParameter
f39453,ArrayExpression:table
f39454,IfStatement:currentTime
f39455,Literal:loopEnd
f39456,BinaryExpression:isMap
f39457,AssignmentExpression:menubar
f39458,FunctionDeclaration:video
f39459,CallExpression:ondragleave
f39460,WithStatement:top
f39461,Identifier:XPathEvaluator
f39462,MemberExpression:SVGPathElement
f39463,Identifier:III
f39464,FunctionExpression:trackid
f39465,Literal:requiredFeatures
f39466,MemberExpression:quaternion
f39467,FunctionExpression:mediaKeys
f39468,BinaryExpression:XULElement
f39469,BinaryExpression:marginHeight
f39470,Property:resizeTo
f39471,FunctionExpression:checked
f39472,NewExpression:SVGPathSegArcRel
f39473,ArrayExpression:TypedArray
f39474,Identifier:mozTextStyle
f39475,Literal:preloadVideo
f39476,MemberExpression:divisor
f39477,CallExpression:create
f39478,ArrayExpression:requestFullscreen
f39479,CallExpression:Map
f39480,NewExpression:ondrag
f39481,BinaryExpression:receiver
f39482,CallExpression:isIdentity
f39483,Identifier:getParameter
f39484,Property:videoConfiguration
f39485,MemberExpression:getSubStringLength
f39486,CallExpression:moz
f39487,MemberExpression:productId
f39488,CallExpression:register
f39489,Literal:ServiceWorkerGlobalScope
f39490,ArrayExpression:CSSValueList
f39491,AssignmentExpression:hasChildNodes
f39492,LogicalExpression:action
f39493,CallExpression:setData
f39494,UnaryExpression:call
f39495,IfStatement:targetTouches
f39496,NewExpression:port
f39497,CallExpression:lastChild
f39498,FunctionExpression:fullscreen
f39499,Property:iframe
f39500,CallExpression:textarea
f39501,Literal:uniform2fv
f39502,FunctionDeclaration:updateDisplay
f39503,Literal:clearBufferfv
f39504,FunctionExpression:language
f39505,AssignmentExpression:pt
f39506,SwitchCase:InvalidStateError
f39507,MemberExpression:compositionstart
f39508,ReturnStatement:ic
f39509,UnaryExpression:tagName
f39510,CallExpression:backward
f39511,FunctionExpression:onkeyup
f39512,VariableDeclarator:call
f39513,MemberExpression:TextTrackCueList
f39514,IfStatement:PluginArray
f39515,LogicalExpression:upload
f39516,MemberExpression:colspan
f39517,SwitchCase:ideal
f39518,MethodDefinition:setParameters
f39519,FunctionDeclaration:removeAttribute
f39520,BinaryExpression:removeChild
f39521,Literal:debit
f39522,BinaryExpression:sub
f39523,AssignmentExpression:expiration
f39524,IfStatement:kind
f39525,Identifier:cancelBubble
f39526,SequenceExpression:XDomainRequest
f39527,FunctionDeclaration:screen
f39528,Identifier:SVGFontFaceUriElement
f39529,LogicalExpression:parent
f39530,LogicalExpression:words
f39531,Literal:EventHandler
f39532,CallExpression:clientTop
f39533,CallExpression:setTimeout
f39534,ConditionalExpression:write
f39535,ReturnStatement:lock
f39536,Property:Client
f39537,ArrayExpression:typemustmatch
f39538,Literal:appendData
f39539,ReturnStatement:imageWidth
f39540,MemberExpression:clearWatch
f39541,AssignmentExpression:NETWORK_ERR
f39542,MemberExpression:NAMESPACE_RULE
f39543,Identifier:rtt
f39544,VariableDeclarator:serverTiming
f39545,CallExpression:unknown
f39546,FunctionExpression:static
f39547,UpdateExpression:result
f39548,Identifier:writeln
f39549,FunctionDeclaration:onblur
f39550,LogicalExpression:parentElement
f39551,ForInStatement:removedNodes
f39552,Identifier:DOMNodeInserted
f39553,FunctionDeclaration:setMatrix
f39554,BinaryExpression:getRegistrations
f39555,BinaryExpression:formaction
f39556,AssignmentExpression:Report
f39557,CallExpression:application
f39558,Property:onmouseenter
f39559,CallExpression:PERSISTENT
f39560,FunctionExpression:lName
f39561,Literal:rootMargin
f39562,FunctionDeclaration:cx
f39563,FunctionDeclaration:setPrototypeOf
f39564,Property:characterData
f39565,Literal:currentView
f39566,ArrayExpression:gesturechange
f39567,SequenceExpression:email
f39568,Literal:scrollByLines
f39569,ThrowStatement:INDEX_SIZE_ERR
f39570,Literal:replaceState
f39571,Property:save
f39572,MemberExpression:originalPolicy
f39573,Property:addListener
f39574,BinaryExpression:filename
f39575,Property:createOffer
f39576,BinaryExpression:set
f39577,ArrayExpression:sum
f39578,Literal:sample
f39579,AssignmentExpression:nowrap
f39580,ForInStatement:icon
f39581,AssignmentExpression:digest
f39582,Identifier:whenDefined
f39583,Property:setActionHandler
f39584,FunctionExpression:object
f39585,FunctionDeclaration:onresult
f39586,SwitchCase:th
f39587,Property:attachShader
f39588,BinaryExpression:ondeviceproximity
f39589,AssignmentExpression:Body
f39590,AssignmentExpression:getQuery
f39591,Property:storageQuota
f39592,Property:forEach
f39593,FunctionDeclaration:application
f39594,ArrayExpression:imageWidth
f39595,Literal:dirxml
f39596,Property:pressure
f39597,Literal:attributeNamespace
f39598,Property:bezierCurveTo
f39599,MemberExpression:handleMove
f39600,AssignmentExpression:addPath
f39601,ArrayExpression:onlanguagechange
f39602,ReturnStatement:NodeList
f39603,CallExpression:pointerType
f39604,BinaryExpression:camera
f39605,Property:uniform
f39606,Identifier:done
f39607,Literal:paste
f39608,FunctionExpression:cancelable
f39609,AssignmentExpression:orientation
f39610,CallExpression:devicemotion
f39611,MemberExpression:provider
f39612,Literal:regionAnchorY
f39613,BinaryExpression:messageType
f39614,ArrayExpression:toJSON
f39615,Property:createVertexArrayOES
f39616,VariableDeclarator:azimuth
f39617,IfStatement:innerText
f39618,BinaryExpression:listener
f39619,Property:childElementCount
f39620,MemberExpression:mozInputSource
f39621,NewExpression:loop
f39622,VariableDeclarator:up
f39623,Identifier:webvtt
f39624,Property:mozFullScreen
f39625,MemberExpression:getCurrentPosition
f39626,BinaryExpression:Infinity
f39627,BinaryExpression:MessagePort
f39628,VariableDeclarator:lastModifiedDate
f39629,MemberExpression:getActiveUniform
f39630,AssignmentExpression:importStylesheet
f39631,VariableDeclarator:function
f39632,Property:Report
f39633,ReturnStatement:any
f39634,Identifier:scrollBy
f39635,Identifier:animVal
f39636,Literal:webkitFullscreenElement
f39637,BinaryExpression:redirected
f39638,VariableDeclarator:HTMLAudioElement
f39639,CallExpression:AudioStreamTrack
f39640,FunctionDeclaration:permission
f39641,Property:onscroll
f39642,Literal:toURL
f39643,AssignmentExpression:baseURI
f39644,UnaryExpression:SVGZoomEvent
f39645,SequenceExpression:request
f39646,CallExpression:lineNumber
f39647,SwitchCase:set
f39648,BinaryExpression:Index
f39649,Property:createSampler
f39650,ArrayExpression:createDataChannel
f39651,ConditionalExpression:oncancel
f39652,Literal:required
f39653,MemberExpression:onicegatheringstatechange
f39654,ConditionalExpression:axis
f39655,SequenceExpression:speed
f39656,UnaryExpression:xPos
f39657,MemberExpression:applets
f39658,ConditionalExpression:equals
f39659,IfStatement:currentSrc
f39660,FunctionDeclaration:localName
f39661,Literal:quaternion
f39662,Property:ideographic
f39663,Identifier:getVoices
f39664,Literal:addstream
f39665,SwitchCase:mark
f39666,Literal:handleEnd
f39667,FunctionExpression:propertyName
f39668,ArrowFunctionExpression:rowIndex
f39669,Literal:formAction
f39670,UnaryExpression:explicit
f39671,SwitchCase:URLString
f39672,MemberExpression:torch
f39673,Identifier:canTrickleIceCandidates
f39674,NewExpression:configuration
f39675,Literal:DOMCharacterDataModified
f39676,CallExpression:ScrollTo
f39677,FunctionExpression:px
f39678,Property:shadowOffsetX
f39679,SwitchCase:crypto
f39680,ArrayExpression:relay
f39681,MemberExpression:inputForm
f39682,BinaryExpression:textBaseline
f39683,LogicalExpression:mousemove
f39684,Identifier:MediaRecorder
f39685,Identifier:subtree
f39686,MemberExpression:getDescriptors
f39687,ArrayExpression:getError
f39688,AssignmentExpression:fullscreenElement
f39689,Property:number
f39690,MemberExpression:family
f39691,FunctionDeclaration:Components
f39692,CallExpression:Text
f39693,SequenceExpression:identifier
f39694,CallExpression:screen
f39695,Identifier:release
f39696,UnaryExpression:stop
f39697,BinaryExpression:optimum
f39698,VariableDeclarator:validationMessage
f39699,Property:Policy
f39700,MemberExpression:getLineDash
f39701,IfStatement:node
f39702,ArrowFunctionExpression:ss
f39703,LogicalExpression:hh
f39704,Property:SVGFEDropShadowElement
f39705,ConditionalExpression:expansion
f39706,Property:devicePixelRatio
f39707,Identifier:respond
f39708,IfStatement:opened
f39709,CallExpression:fillStyle
f39710,FunctionDeclaration:isSameNode
f39711,AssignmentExpression:view
f39712,VariableDeclarator:email
f39713,Literal:deviceName
f39714,FunctionExpression:utterance
f39715,BinaryExpression:foundation
f39716,VariableDeclarator:TouchList
f39717,Literal:m14
f39718,BinaryExpression:targetX
f39719,FunctionDeclaration:scrollY
f39720,Literal:noWrap
f39721,MemberExpression:onpointercancel
f39722,CallExpression:effect
f39723,ReturnStatement:lineTo
f39724,FunctionDeclaration:touchstart
f39725,IfStatement:idl
f39726,Identifier:media
f39727,IfStatement:slide
f39728,ForInStatement:label
f39729,Property:xul
f39730,CallExpression:udp
f39731,VariableDeclarator:heading
f39732,AssignmentExpression:move
f39733,WhileStatement:frameElement
f39734,MethodDefinition:protocol
f39735,Property:ry
f39736,Literal:addStream
f39737,CallExpression:m42
f39738,AssignmentExpression:rangeCount
f39739,LogicalExpression:controllers
f39740,LogicalExpression:offsetWidth
f39741,MemberExpression:contentWindow
f39742,CallExpression:scale3d
f39743,FunctionDeclaration:ResizeObserverEntry
f39744,SwitchCase:deleted
f39745,ConditionalExpression:pointerevent
f39746,SwitchStatement:codec
f39747,ArrayExpression:CacheStorage
f39748,AssignmentExpression:XMLHttpRequest
f39749,FunctionDeclaration:idle
f39750,MemberExpression:SVGFilterElement
f39751,Literal:WEBGL_draw_buffers
f39752,ReturnStatement:locked
f39753,Property:DOMNodeInsertedIntoDocument
f39754,ReturnStatement:NUMBER_TYPE
f39755,Identifier:dirName
f39756,Identifier:vertexAttrib4f
f39757,MemberExpression:timeRemaining
f39758,ConditionalExpression:cors
f39759,UnaryExpression:HTMLMenuElement
f39760,ReturnStatement:Transition
f39761,ArrayExpression:valueOf
f39762,ConditionalExpression:ontouchstart
f39763,Property:weight
f39764,AssignmentExpression:NaN
f39765,VariableDeclarator:currentDirection
f39766,Property:gotpointercapture
f39767,ArrayExpression:illuminance
f39768,VariableDeclarator:setData
f39769,Property:PaymentAddress
f39770,Property:info
f39771,MemberExpression:vertexAttrib2fv
f39772,SwitchCase:download
f39773,ArrayExpression:timestampOffset
f39774,CallExpression:getPropertyValue
f39775,MemberExpression:fastSeek
f39776,MethodDefinition:bind
f39777,Identifier:connect
f39778,Literal:OES_texture_half_float_linear
f39779,CallExpression:tooLong
f39780,BinaryExpression:m24
f39781,FunctionExpression:pressure
f39782,UnaryExpression:XMLHttpRequest
f39783,ReturnStatement:extend
f39784,Literal:XMLSerializer
f39785,BinaryExpression:onsubmit
f39786,Identifier:Path2D
f39787,UnaryExpression:answer
f39788,BinaryExpression:ondevicechange
f39789,VariableDeclarator:getIndexedParameter
f39790,CallExpression:onreset
f39791,FunctionDeclaration:showModalDialog
f39792,Property:sortable
f39793,Identifier:DEPTH_STENCIL_ATTACHMENT
f39794,LogicalExpression:confidence
f39795,Property:SVGLinearGradientElement
f39796,Property:HTMLCollection
f39797,Property:mozBattery
f39798,ForInStatement:scripts
f39799,Property:HTMLInputElement
f39800,LogicalExpression:then
f39801,NewExpression:iterations
f39802,AssignmentExpression:querySelector
f39803,SequenceExpression:transitionend
f39804,BinaryExpression:offsetTop
f39805,FunctionExpression:closePath
f39806,FunctionDeclaration:parentNode
f39807,Literal:onmozfullscreenerror
f39808,VariableDeclarator:XMLDocument
f39809,AssignmentExpression:rangeMax
f39810,LogicalExpression:MutationObserver
f39811,BinaryExpression:arity
f39812,FunctionDeclaration:rotate
f39813,IfStatement:continuous
f39814,ArrayExpression:m31
f39815,BinaryExpression:formMethod
f39816,AssignmentExpression:startTime
f39817,ReturnStatement:data
f39818,Property:KEYFRAMES_RULE
f39819,BinaryExpression:poster
f39820,Identifier:hasOrientation
f39821,ArrayExpression:intersectionRect
f39822,Property:SVGMatrix
f39823,BinaryExpression:minlength
f39824,FunctionExpression:curve
f39825,ConditionalExpression:album
f39826,VariableDeclarator:userLanguage
f39827,AssignmentExpression:createEvent
f39828,FunctionExpression:worker
f39829,BinaryExpression:contrast
f39830,ArrayExpression:IN
f39831,FunctionDeclaration:lines
f39832,Property:enableVertexAttribArray
f39833,UnaryExpression:IDBKeyRange
f39834,LogicalExpression:forEach
f39835,Identifier:voiceActivityDetection
f39836,Literal:documentElement
f39837,MemberExpression:node
f39838,Identifier:dx
f39839,Property:xpi
f39840,AssignmentExpression:fileName
f39841,LogicalExpression:offsetTop
f39842,AssignmentExpression:pulse
f39843,VariableDeclarator:wasClean
f39844,IfStatement:translate
f39845,VariableDeclarator:near
f39846,SwitchCase:memory
f39847,ReturnStatement:sdp
f39848,FunctionExpression:viewBox
f39849,Literal:errorCallback
f39850,MemberExpression:confidence
f39851,Literal:BatteryManager
f39852,Property:mousemove
f39853,LogicalExpression:connected
f39854,Literal:DOMMouseScroll
f39855,Literal:retry
f39856,ConditionalExpression:nowrap
f39857,UnaryExpression:minlength
f39858,SwitchCase:MSFullscreenChange
f39859,BinaryExpression:HTMLFieldSetElement
f39860,SequenceExpression:Extendable
f39861,ConditionalExpression:fullpath
f39862,Identifier:tableValues
f39863,AssignmentExpression:naturalHeight
f39864,SwitchStatement:dy
f39865,LogicalExpression:hreflang
f39866,Identifier:dir
f39867,SwitchCase:precision
f39868,Property:Entity
f39869,MemberExpression:fullpath
f39870,Identifier:uri
f39871,MemberExpression:TEMPORARY
f39872,BinaryExpression:results
f39873,LogicalExpression:baseURI
f39874,Identifier:right
f39875,VariableDeclarator:prop
f39876,AssignmentExpression:onpause
f39877,Identifier:then
f39878,Identifier:UNKNOWN_RULE
f39879,Property:MSGestureStart
f39880,CallExpression:responsesReceived
f39881,Property:loseContext
f39882,FunctionDeclaration:ReadableByteStreamController
f39883,VariableDeclarator:availHeight
f39884,Property:beforeunload
f39885,AssignmentExpression:display
f39886,CallExpression:Blob
f39887,Property:measureText
f39888,FunctionExpression:head
f39889,Identifier:uniform2f
f39890,IfStatement:position
f39891,ConditionalExpression:auto
f39892,LogicalExpression:rp
f39893,Identifier:selectionEnd
f39894,CallExpression:skewY
f39895,FunctionExpression:add
f39896,IfStatement:lines
f39897,MemberExpression:initUIEvent
f39898,Literal:context
f39899,CallExpression:standalone
f39900,ArrowFunctionExpression:action
f39901,CallExpression:ImageData
f39902,CallExpression:evaluate
f39903,UnaryExpression:frozen
f39904,Identifier:slot
f39905,MemberExpression:removeNamedItemNS
f39906,SwitchCase:ry
f39907,NewExpression:rangeCount
f39908,CallExpression:wget
f39909,FunctionExpression:multipart
f39910,Identifier:trackid
f39911,VariableDeclarator:dragexit
f39912,Identifier:onclose
f39913,Identifier:mediaCapabilities
f39914,FunctionDeclaration:SVGElement
f39915,BinaryExpression:getQuery
f39916,AssignmentExpression:onwheel
f39917,Identifier:drawingBufferHeight
f39918,NewExpression:close
f39919,Identifier:hreflang
f39920,MemberExpression:readValue
f39921,CallExpression:UnknownError
f39922,ArrayExpression:precision
f39923,FunctionDeclaration:setStartAfter
f39924,Property:AbortError
f39925,BinaryExpression:onselectionchange
f39926,ConditionalExpression:tabIndex
f39927,NewExpression:clientId
f39928,SwitchCase:MediaStream
f39929,Literal:ontimeupdate
f39930,Literal:MediaMetaData
f39931,ConditionalExpression:touches
f39932,ConditionalExpression:Range
f39933,SequenceExpression:detachEvent
f39934,Literal:webvtt
f39935,FunctionExpression:fromPoint
f39936,MemberExpression:ctrlKey
f39937,CallExpression:ArrayBufferView
f39938,Literal:watchPosition
f39939,UnaryExpression:deltaY
f39940,SwitchCase:permissions
f39941,Identifier:responseStart
f39942,Property:dropzone
f39943,NewExpression:focusout
f39944,CallExpression:onpopstate
f39945,ReturnStatement:autofocus
f39946,MemberExpression:toggle
f39947,Identifier:clipboardData
f39948,Property:Node
f39949,AssignmentExpression:msSaveOrOpenBlob
f39950,Property:reject
f39951,FunctionDeclaration:succeeded
f39952,BinaryExpression:postalCode
f39953,FunctionExpression:regions
f39954,Identifier:activeSourceBuffers
f39955,Property:security
f39956,CallExpression:dx
f39957,Identifier:integer
f39958,VariableDeclarator:getRegistration
f39959,AssignmentExpression:CONNECTING
f39960,AssignmentExpression:zoom
f39961,Literal:ARRAY_BUFFER
f39962,IfStatement:replace
f39963,Literal:drawArrays
f39964,AssignmentExpression:totalRoundTripTime
f39965,ArrayExpression:enumerateDevices
f39966,Literal:compressedTexImage3D
f39967,Literal:vrdisplaypointerunrestricted
f39968,Property:disabled
f39969,UnaryExpression:not
f39970,MemberExpression:OES_texture_float
f39971,NewExpression:contentType
f39972,NewExpression:SpeechSynthesisUtterance
f39973,AssignmentExpression:onsuspend
f39974,ArrayExpression:speakers
f39975,Identifier:sizes
f39976,CallExpression:devicePixelRatio
f39977,MemberExpression:compressedTexImage2D
f39978,SequenceExpression:line
f39979,MemberExpression:valueType
f39980,Property:selectionchange
f39981,ArrayExpression:azimuth
f39982,ForInStatement:checked
f39983,MemberExpression:standalone
f39984,MethodDefinition:removeChild
f39985,Literal:FileError
f39986,UnaryExpression:rid
f39987,AssignmentExpression:serviceWorkerRegistration
f39988,SwitchStatement:float
f39989,VariableDeclarator:EventListener
f39990,SwitchCase:contains
f39991,NewExpression:icegatheringstatechange
f39992,Property:timecode
f39993,FunctionExpression:bound
f39994,SwitchStatement:html
f39995,ConditionalExpression:Blob
f39996,TemplateLiteral:amount
f39997,Property:__count__
f39998,ArrayExpression:srclang
f39999,VariableDeclarator:ontouchend
f40000,Literal:mouseenter
f40001,CallExpression:keys
f40002,VariableDeclarator:upgrade
f40003,BinaryExpression:reject
f40004,Property:nextNode
f40005,ConditionalExpression:before
f40006,SwitchCase:console
f40007,ArrayExpression:touchenter
f40008,ArrayExpression:setPrototypeOf
f40009,VariableDeclarator:canplay
f40010,ExpressionStatement:regions
f40011,ConditionalExpression:new
f40012,CallExpression:MutationObserver
f40013,SwitchCase:getState
f40014,MemberExpression:explicit
f40015,Literal:isTrusted
f40016,Identifier:instrumentKey
f40017,AssignmentExpression:messageManager
f40018,Literal:attributeName
f40019,SwitchCase:head
f40020,Property:addTrack
f40021,MemberExpression:CanvasCaptureMediaStreamTrack
f40022,Literal:userAgent
f40023,AssignmentExpression:before
f40024,CallExpression:low
f40025,IfStatement:float
f40026,FunctionDeclaration:valign
f40027,ExpressionStatement:Promise
f40028,Identifier:Event
f40029,Identifier:webgl2
f40030,CallExpression:NodeFilter
f40031,MemberExpression:kernelMatrix
f40032,MemberExpression:unicodeRange
f40033,CallExpression:beforeunload
f40034,UnaryExpression:autocomplete
f40035,UnaryExpression:getComputedStyle
f40036,FunctionExpression:requestAnimationFrame
f40037,Literal:screenTop
f40038,LogicalExpression:readAsDataURL
f40039,Identifier:onsort
f40040,VariableDeclarator:oauth
f40041,Literal:AnimationPlayer
f40042,AssignmentExpression:removeStream
f40043,Property:onunmute
f40044,FunctionExpression:m31
f40045,VariableDeclarator:DOMRect
f40046,Identifier:MediaStreamTrackEvent
f40047,NewExpression:disconnect
f40048,Identifier:KEYFRAMES_RULE
f40049,UpdateExpression:turn
f40050,Property:getWriter
f40051,MemberExpression:getData
f40052,Identifier:hanging
f40053,AssignmentExpression:unobserve
f40054,Identifier:appendWindowStart
f40055,ConditionalExpression:selectionStart
f40056,FunctionExpression:local
f40057,FunctionDeclaration:addEventListener
f40058,Identifier:types
f40059,FunctionExpression:w3
f40060,BinaryExpression:storeName
f40061,ArrayExpression:p1
f40062,Identifier:removeTrack
f40063,ReturnStatement:accessKey
f40064,Property:TextTrackList
f40065,Literal:over
f40066,CallExpression:network
f40067,UnaryExpression:configuration
f40068,BinaryExpression:mozInnerScreenY
f40069,Property:namedItem
f40070,LogicalExpression:oldURL
f40071,CallExpression:onended
f40072,ArrayExpression:current
f40073,ArrayExpression:rollback
f40074,ArrayExpression:microseconds
f40075,FunctionExpression:after
f40076,ArrayExpression:checkValidity
f40077,FunctionExpression:lineCap
f40078,UnaryExpression:textarea
f40079,CallExpression:CSSStyleDeclaration
f40080,BinaryExpression:checkIntersection
f40081,MemberExpression:sinkId
f40082,ArrayExpression:HTMLAllCollection
f40083,BinaryExpression:sx
f40084,AssignmentExpression:Int32Array
f40085,Literal:vrdisplayconnected
f40086,ConditionalExpression:ranges
f40087,BinaryExpression:torch
f40088,Literal:popstate
f40089,ArrayExpression:elapsedTime
f40090,Property:fullScreen
f40091,BinaryExpression:text
f40092,FunctionExpression:CustomEvent
f40093,FunctionExpression:normal
f40094,MemberExpression:releasePointerCapture
f40095,ReturnStatement:webkitMatchesSelector
f40096,ArrayExpression:style
f40097,MemberExpression:getActiveUniformBlockName
f40098,SequenceExpression:xml
f40099,NewExpression:service
f40100,FunctionDeclaration:targetY
f40101,Literal:currentScript
f40102,Identifier:skewY
f40103,NewExpression:fullscreenchange
f40104,Literal:appinstalled
f40105,AssignmentExpression:REGION
f40106,LogicalExpression:tabIndex
f40107,Identifier:setValueCurveAtTime
f40108,CallExpression:icecandidateerror
f40109,MemberExpression:prototype
f40110,MemberExpression:fetch
f40111,SequenceExpression:pc
f40112,BinaryExpression:ondragstart
f40113,AssignmentExpression:signature
f40114,CallExpression:percent
f40115,UpdateExpression:locked
f40116,Property:HTMLDialogElement
f40117,Property:ononline
f40118,MemberExpression:addTrack
f40119,Identifier:tiltX
f40120,VariableDeclarator:firstElementChild
f40121,FunctionExpression:sender
f40122,FunctionDeclaration:onclose
f40123,ConditionalExpression:dateTime
f40124,SwitchCase:pranswer
f40125,FunctionExpression:reverse
f40126,FunctionExpression:EventHandler
f40127,Property:p4
f40128,VariableDeclarator:timeout
f40129,CallExpression:File
f40130,ConditionalExpression:altKey
f40131,FunctionDeclaration:endpoint
f40132,MemberExpression:defaultValue
f40133,MemberExpression:getVoices
f40134,CallExpression:tcp
f40135,Identifier:getIntersectionList
f40136,Property:attachShadow
f40137,UnaryExpression:Uint8ClampedArray
f40138,VariableDeclarator:messageType
f40139,VariableDeclarator:URLQuery
f40140,ReturnStatement:force
f40141,ReturnStatement:cursor
f40142,Identifier:inverse
f40143,Property:targetClientId
f40144,VariableDeclarator:Media
f40145,LogicalExpression:options
f40146,CallExpression:CLOSING
f40147,Property:Worker
f40148,VariableDeclarator:ServiceWorker
f40149,BinaryExpression:getDevices
f40150,NewExpression:utils
f40151,LogicalExpression:dx
f40152,ReturnStatement:offsetWidth
f40153,NewExpression:imageWidth
f40154,BinaryExpression:identity
f40155,ArrayExpression:min
f40156,Identifier:vrdisplaypresentchange
f40157,MemberExpression:channelCount
f40158,Literal:currentTranslate
f40159,MemberExpression:language
f40160,IfStatement:visible
f40161,CallExpression:background
f40162,ConditionalExpression:from
f40163,LogicalExpression:firstChild
f40164,ConditionalExpression:\n
f40165,MemberExpression:uniform1f
f40166,ArrayExpression:context
f40167,Literal:transform
f40168,Property:write
f40169,ArrayExpression:Console
f40170,Literal:productSub
f40171,Identifier:uniform1uiv
f40172,IfStatement:ratio
f40173,NewExpression:inherit
f40174,FunctionDeclaration:transcript
f40175,CallExpression:applicationCache
f40176,MemberExpression:ArrayBufferView
f40177,ArrayExpression:scrollBy
f40178,IfStatement:trackId
f40179,MethodDefinition:suspend
f40180,ConditionalExpression:onmouseover
f40181,VariableDeclarator:Event
f40182,Property:qpSum
f40183,Property:estimate
f40184,Identifier:clearStencil
f40185,ReturnStatement:oldValue
f40186,BinaryExpression:numSteps
f40187,Property:MediaStream
f40188,Identifier:handleCancel
f40189,MemberExpression:__defineGetter__
f40190,SequenceExpression:orientation
f40191,NewExpression:scrollY
f40192,VariableDeclarator:unload
f40193,Literal:WorkerGlobalScope
f40194,Literal:mediaDevices
f40195,Property:SVGViewSpec
f40196,DoWhileStatement:source
f40197,Identifier:onversionchange
f40198,MemberExpression:itemId
f40199,CallExpression:decrypt
f40200,VariableDeclarator:skewY
f40201,ArrayExpression:pc
f40202,BinaryExpression:ty
f40203,FunctionDeclaration:tabs
f40204,NewExpression:window
f40205,Property:nodeName
f40206,NewExpression:vmax
f40207,CallExpression:frameElement
f40208,Literal:behavior
f40209,BinaryExpression:gain
f40210,CallExpression:WebGLShaderPrecisionFormat
f40211,MethodDefinition:parent
f40212,BinaryExpression:HTMLIFrameElement
f40213,CallExpression:base
f40214,BinaryExpression:textContent
f40215,MemberExpression:decodeAudioData
f40216,ConditionalExpression:visa
f40217,ReturnStatement:autocomplete
f40218,AssignmentExpression:maxBitrate
f40219,SwitchCase:getParameters
f40220,Literal:HTMLHtmlElement
f40221,VariableDeclarator:ClientRect
f40222,ArrayExpression:volumechange
f40223,CallExpression:all
f40224,ArrayExpression:setParameters
f40225,BinaryExpression:content
f40226,Identifier:reset
f40227,ArrayExpression:onpause
f40228,MemberExpression:Int16Array
f40229,Literal:imageSmoothingEnabled
f40230,UnaryExpression:Selection
f40231,BinaryExpression:hueRotate
f40232,Literal:MozAudioAvailable
f40233,FunctionExpression:upper
f40234,Literal:loadOverlay
f40235,SwitchCase:string
f40236,MemberExpression:dpi
f40237,MemberExpression:Transition
f40238,AssignmentExpression:m24
f40239,SwitchStatement:typeName
f40240,ArrayExpression:list
f40241,Identifier:MediaDevices
f40242,UnaryExpression:from
f40243,Property:VideoTrackList
f40244,Literal:drawElementsInstanced
f40245,AssignmentExpression:FileReader
f40246,FunctionDeclaration:Plugin
f40247,ArrayExpression:border
f40248,VariableDeclarator:challenge
f40249,AssignmentExpression:requestPermission
f40250,ExpressionStatement:offsetTop
f40251,Identifier:addCue
f40252,FunctionDeclaration:Keyboard
f40253,Property:files
f40254,Identifier:SVGFESpotLightElement
f40255,NewExpression:deg
f40256,BinaryExpression:cardNumber
f40257,FunctionDeclaration:mapping
f40258,VariableDeclarator:ActiveXObject
f40259,Literal:sendBeacon
f40260,UnaryExpression:isDirectory
f40261,Property:properties
f40262,Property:ondeviceorientationabsolute
f40263,Identifier:userChoice
f40264,MemberExpression:mozGetAsFile
f40265,AssignmentExpression:layerX
f40266,LogicalExpression:loop
f40267,MemberExpression:Blob
f40268,NewExpression:m12
f40269,BinaryExpression:PerformanceMark
f40270,ArrayExpression:getParameter
f40271,SwitchCase:playState
f40272,Literal:monitor
f40273,Property:transformToDocument
f40274,BinaryExpression:createOffer
f40275,VariableDeclarator:trans2
f40276,FunctionExpression:onscroll
f40277,VariableDeclarator:region
f40278,ReturnStatement:FileReader
f40279,Identifier:createNodeIterator
f40280,Literal:validationMessage
f40281,MemberExpression:maxActions
f40282,MemberExpression:resetPose
f40283,ArrayExpression:documentURI
f40284,UnaryExpression:getElementsByClassName
f40285,Property:manual
f40286,MemberExpression:link
f40287,Property:sorted
f40288,FunctionDeclaration:percent
f40289,VariableDeclarator:PopStateEvent
f40290,ConditionalExpression:changedTouches
f40291,Property:SVGAnimatedPathData
f40292,ArrayExpression:rangeMax
f40293,FunctionExpression:retry
f40294,ArrayExpression:msthumbnailclick
f40295,Property:SVGAnimatedBoolean
f40296,Property:cellPadding
f40297,Literal:isFile
f40298,BinaryExpression:updateStyle
f40299,FunctionExpression:hidden
f40300,Property:oncanplay
f40301,MemberExpression:encode
f40302,NewExpression:Boolean
f40303,CallExpression:showModal
f40304,NewExpression:origin
f40305,Identifier:authentication
f40306,IfStatement:remote
f40307,Property:applets
f40308,AssignmentExpression:DOMSubtreeModified
f40309,Identifier:getBufferParameter
f40310,Identifier:filename
f40311,SwitchCase:Display
f40312,MemberExpression:getTiming
f40313,LogicalExpression:subscribe
f40314,Property:connect
f40315,UnaryExpression:localStorage
f40316,MemberExpression:INVALID_EXPRESSION_ERR
f40317,FunctionExpression:dragleave
f40318,Property:isContextLost
f40319,MemberExpression:ontouchstart
f40320,AssignmentExpression:ATTRIBUTE_NODE
f40321,LogicalExpression:pageYOffset
f40322,ArrayPattern:listener
f40323,MemberExpression:HTMLCollection
f40324,Literal:WritableStream
f40325,Property:relatedNode
f40326,FunctionExpression:nonzero
f40327,Property:destination
f40328,NewExpression:clientHeight
f40329,Literal:devicemotion
f40330,ReturnStatement:find
f40331,IfStatement:enter
f40332,LogicalExpression:username
f40333,MemberExpression:preloadResponse
f40334,FunctionExpression:elements
f40335,CallExpression:MediaRecorder
f40336,ArrayExpression:anticlockwise
f40337,Identifier:fy
f40338,ConditionalExpression:done
f40339,VariableDeclarator:active
f40340,LogicalExpression:values
f40341,ForInStatement:actions
f40342,ReturnStatement:iterator
f40343,Identifier:language
f40344,Identifier:contextmenu
f40345,Identifier:SVGFontElement
f40346,VariableDeclarator:globalCompositeOperation
f40347,Literal:href
f40348,ReturnStatement:open
f40349,CallExpression:filterRes
f40350,AssignmentExpression:eventHandler
f40351,Literal:nodeValue
f40352,Literal:exponent
f40353,TemplateLiteral:background
f40354,ArrayExpression:innerText
f40355,LogicalExpression:destination
f40356,Literal:ontouchcancel
f40357,Identifier:getShaderPrecisionFormat
f40358,IfStatement:clip
f40359,AssignmentExpression:require
f40360,Property:dischargingTime
f40361,Literal:overrideMimeType
f40362,FunctionDeclaration:DOMException
f40363,MemberExpression:radiogroup
f40364,AssignmentExpression:stopped
f40365,VariableDeclarator:VideoTrack
f40366,BinaryExpression:MSFullscreenChange
f40367,ReturnStatement:nodes
f40368,Identifier:nsIDOMStorage
f40369,FunctionExpression:targetElement
f40370,Property:attachment
f40371,Property:ipAddress
f40372,TemplateLiteral:menu
f40373,AssignmentExpression:phone
f40374,Property:navigation
f40375,Identifier:scrollTop
f40376,NewExpression:darken
f40377,VariableDeclarator:speechSynthesis
f40378,CallExpression:unprefix
f40379,UnaryExpression:MSGesture
f40380,ArrayPattern:end
f40381,Property:prerender
f40382,CallExpression:http
f40383,SwitchCase:artist
f40384,BinaryExpression:MouseEvent
f40385,AssignmentExpression:prepend
f40386,MemberExpression:writeln
f40387,ConditionalExpression:CLOSED
f40388,Property:Geolocation
f40389,BinaryExpression:conditionText
f40390,FunctionDeclaration:whenDefined
f40391,AssignmentExpression:array
f40392,BinaryExpression:role
f40393,MemberExpression:paint
f40394,Literal:getCapabilities
f40395,LogicalExpression:videoHeight
f40396,Identifier:itemScope
f40397,Property:devicechange
f40398,ConditionalExpression:uri
f40399,VariableDeclarator:PushEvent
f40400,CallExpression:vendorId
f40401,Literal:webkitdirectory
f40402,SwitchCase:ext
f40403,NewExpression:productName
f40404,MemberExpression:recording
f40405,MemberExpression:fullscreenchange
f40406,LogicalExpression:setAlpha
f40407,ConditionalExpression:Canvas
f40408,CallExpression:handleAddressChange
f40409,UnaryExpression:motion
f40410,MemberExpression:naturalWidth
f40411,FunctionDeclaration:duration
f40412,BinaryExpression:initialize
f40413,Identifier:__count__
f40414,ArrayExpression:onMSVideoFrameStepCompleted
f40415,ArrayExpression:getCurrentPosition
f40416,VariableDeclarator:WEBGL_debug_renderer_info
f40417,ConditionalExpression:PING
f40418,UpdateExpression:ms
f40419,IfStatement:overflow
f40420,Property:attributes
f40421,Property:MEDIA_ERR_NETWORK
f40422,Identifier:channels
f40423,ArrayExpression:getShaderPrecisionFormat
f40424,AssignmentExpression:importScripts
f40425,ConditionalExpression:cssText
f40426,BinaryExpression:zoom
f40427,UnaryExpression:bounds
f40428,ArrayExpression:relatedNode
f40429,FunctionDeclaration:caller
f40430,UpdateExpression:size
f40431,AssignmentExpression:webgl2
f40432,Identifier:TypeMismatchError
f40433,Identifier:deviceClass
f40434,ConditionalExpression:clearInterval
f40435,Literal:currentDirection
f40436,FunctionExpression:properties
f40437,UnaryExpression:HTMLModElement
f40438,FunctionExpression:onpopstate
f40439,Identifier:updateDisplay
f40440,LogicalExpression:scripts
f40441,IfStatement:provider
f40442,Property:CompositionEvent
f40443,VariableDeclarator:normalize
f40444,SequenceExpression:includes
f40445,Identifier:bundlePolicy
f40446,Identifier:offsetParent
f40447,BinaryExpression:HTMLDataElement
f40448,BinaryExpression:NamedNodeMap
f40449,Property:isGenerator
f40450,Property:transitionName
f40451,Property:CanvasPattern
f40452,Identifier:invalidateFramebuffer
f40453,LogicalExpression:setPosition
f40454,NewExpression:drop
f40455,ArrayExpression:\n
f40456,ConditionalExpression:developer
f40457,Property:camera
f40458,AssignmentExpression:vtt
f40459,AssignmentExpression:Animatable
f40460,MemberExpression:bufferData
f40461,VariableDeclarator:filter
f40462,CallExpression:setTranslate
f40463,MemberExpression:msCapsLockWarningOff
f40464,Property:regionAnchorX
f40465,TemplateElement:px
f40466,FunctionDeclaration:sse
f40467,Literal:bytesSent
f40468,BinaryExpression:IndexedDB
f40469,Literal:nextHopProtocol
f40470,UnaryExpression:margin
f40471,BinaryExpression:relay
f40472,Property:ptime
f40473,ConditionalExpression:info
f40474,VariableDeclarator:seeking
f40475,NewExpression:DataView
f40476,UnaryExpression:FileSystem
f40477,CallExpression:m41
f40478,ConditionalExpression:readwrite
f40479,MemberExpression:navigator
f40480,Property:playbackState
f40481,Property:deleteRow
f40482,ReturnStatement:Uint8ClampedArray
f40483,IfStatement:always
f40484,MemberExpression:mozSetup
f40485,SwitchCase:forEach
f40486,ArrayExpression:Gecko
f40487,AssignmentExpression:offsetWidth
f40488,Property:fenceSync
f40489,Literal:deleteSync
f40490,Identifier:Location
f40491,MemberExpression:addFromString
f40492,Property:getAttributeNode
f40493,BinaryExpression:as
f40494,ArrowFunctionExpression:offset
f40495,ForInStatement:hostname
f40496,CallExpression:HTMLSelectElement
f40497,Literal:createEvent
f40498,Identifier:bindTexture
f40499,ReturnStatement:unknown
f40500,Identifier:currentRoundTripTime
f40501,LogicalExpression:globalStorage
f40502,Literal:chargingTime
f40503,Property:lastState
f40504,BinaryExpression:deviceId
f40505,MemberExpression:CSSStyleDeclaration
f40506,LogicalExpression:statusCode
f40507,Identifier:netinfo
f40508,ArrayExpression:low
f40509,AssignmentExpression:channel
f40510,BinaryExpression:webkitForce
f40511,Property:shadowRoot
f40512,BinaryExpression:CanvasRenderingContext2D
f40513,ArrayExpression:defaultSelected
f40514,FunctionExpression:systemId
f40515,BinaryExpression:setPointerCapture
f40516,CallExpression:localDescription
f40517,Identifier:setAttribute
f40518,ThrowStatement:done
f40519,IfStatement:unit
f40520,FunctionExpression:ontimeout
f40521,ArrayExpression:content
f40522,ArrayExpression:__lookupGetter__
f40523,FunctionExpression:relatedTarget
f40524,ForInStatement:element
f40525,Literal:startTime
f40526,BinaryExpression:intl
f40527,Literal:onpause
f40528,CallExpression:onsignalingstatechange
f40529,Identifier:matrixTransform
f40530,IfStatement:properties
f40531,BinaryExpression:PointerEvent
f40532,Property:drawImageFromRect
f40533,ArrayExpression:keySystem
f40534,ArrayExpression:offsetLeft
f40535,MemberExpression:requestPayerPhone
f40536,FunctionExpression:booleanValue
f40537,SequenceExpression:returnValue
f40538,ConditionalExpression:supported
f40539,Identifier:singleNodeValue
f40540,ConditionalExpression:codec
f40541,ReturnStatement:styleSheet
f40542,MemberExpression:unmuted
f40543,AssignmentExpression:validationMessage
f40544,Property:SVGFontFaceNameElement
f40545,FunctionDeclaration:querySelector
f40546,ConditionalExpression:bind
f40547,Property:LongRange
f40548,ForInStatement:view
f40549,ArrayExpression:contentRect
f40550,ArrayExpression:previousSibling
f40551,CallExpression:selectNode
f40552,ReturnStatement:Promise
f40553,MethodDefinition:opened
f40554,MemberExpression:pushState
f40555,LogicalExpression:opened
f40556,FunctionExpression:urls
f40557,ArrayExpression:loading
f40558,ReturnStatement:read
f40559,Literal:MutationObserver
f40560,Identifier:SVGAnimatedAngle
f40561,NewExpression:ScrollTo
f40562,ArrowFunctionExpression:p1
f40563,BinaryExpression:off
f40564,Property:miterLimit
f40565,Literal:connect
f40566,Literal:queryCommandEnabled
f40567,Property:pad
f40568,BinaryExpression:payments
f40569,Identifier:lock
f40570,FunctionExpression:iterator
f40571,Identifier:onwebkitanimationend
f40572,Literal:Index
f40573,NewExpression:Date
f40574,AssignmentExpression:HTMLTrackElement
f40575,ArrayExpression:HTMLFontElement
f40576,AssignmentExpression:fetch
f40577,FunctionDeclaration:axes
f40578,SwitchStatement:log
f40579,Identifier:body
f40580,CallExpression:filterUnits
f40581,Literal:getParameter
f40582,IfStatement:pushState
f40583,Identifier:menu
f40584,SwitchCase:nomatch
f40585,VariableDeclarator:unmuted
f40586,CallExpression:children
f40587,ConditionalExpression:ontouchend
f40588,Literal:search
f40589,SequenceExpression:requestData
f40590,ArrayExpression:eventHandler
f40591,CallExpression:unpauseAnimations
f40592,FunctionDeclaration:sender
f40593,CallExpression:peerconnection
f40594,SequenceExpression:sync
f40595,CallExpression:onnomatch
f40596,LogicalExpression:com
f40597,SwitchCase:classList
f40598,SequenceExpression:scroll
f40599,FunctionExpression:autofocus
f40600,ArrayExpression:enable
f40601,BinaryExpression:availWidth
f40602,FunctionExpression:getParameters
f40603,MemberExpression:DOMCharacterDataModified
f40604,AssignmentExpression:m43
f40605,MemberExpression:unload
f40606,Literal:events
f40607,ForInStatement:after
f40608,CallExpression:emma
f40609,ArrayExpression:latitude
f40610,AssignmentExpression:trace
f40611,AssignmentExpression:FileList
f40612,UnaryExpression:srcObject
f40613,Property:span
f40614,SwitchStatement:inputType
f40615,NewExpression:TEMPORARY
f40616,CallExpression:crash
f40617,BinaryExpression:objectBoundingBox
f40618,Identifier:AudioWorkletNode
f40619,Literal:defaultChecked
f40620,IfStatement:protocol
f40621,ArrayExpression:iii
f40622,VariableDeclarator:pull
f40623,FunctionDeclaration:denied
f40624,CallExpression:removedNodes
f40625,Literal:MEDIA_ERR_ABORTED
f40626,FunctionExpression:timing
f40627,FunctionDeclaration:validateProgram
f40628,Literal:verify
f40629,AssignmentExpression:touchmove
f40630,MemberExpression:mimeTypes
f40631,UpdateExpression:version
f40632,MemberExpression:HTMLMenuItemElement
f40633,FunctionDeclaration:createTextNode
f40634,Identifier:layerY
f40635,SwitchCase:sign
f40636,FunctionExpression:client
f40637,MemberExpression:onnegotiationneeded
f40638,Literal:privateKey
f40639,Literal:TrackEvent
f40640,FunctionExpression:btoa
f40641,ConditionalExpression:contextmenu
f40642,BinaryExpression:select
f40643,IfStatement:cursor
f40644,Property:Float64Array
f40645,AssignmentExpression:lastEventId
f40646,Identifier:step
f40647,AssignmentExpression:gap
f40648,MemberExpression:dragleave
f40649,MemberExpression:getScreenCTM
f40650,ArrayExpression:ApplicationCache
f40651,VariableDeclarator:pad
f40652,SwitchCase:loadstart
f40653,ArrayExpression:TextDecoder
f40654,Property:attributeOldValue
f40655,UpdateExpression:upper
f40656,Identifier:standalone
f40657,IfStatement:random
f40658,FunctionExpression:getUserData
f40659,NewExpression:chunks
f40660,MemberExpression:ignoreMutedMedia
f40661,MemberExpression:span
f40662,CatchClause:MS
f40663,Identifier:connectEnd
f40664,LogicalExpression:on
f40665,ForInStatement:locale
f40666,ReturnStatement:mousewheel
f40667,MemberExpression:preventDefault
f40668,UnaryExpression:loop
f40669,FunctionDeclaration:defaultValue
f40670,MemberExpression:xpi
f40671,MemberExpression:upZ
f40672,MemberExpression:turn
f40673,CallExpression:nominated
f40674,MethodDefinition:control
f40675,AssignmentExpression:MS
f40676,UnaryExpression:focus
f40677,NewExpression:m11
f40678,IfStatement:characters
f40679,LogicalExpression:behavior
f40680,ReturnStatement:Clipboard
f40681,Identifier:double
f40682,FunctionDeclaration:rp
f40683,Property:gesturechange
f40684,UnaryExpression:css
f40685,SwitchCase:Mozilla
f40686,Identifier:isQuery
f40687,Literal:bindBufferRange
f40688,SwitchCase:ty
f40689,FunctionExpression:cardNumber
f40690,LogicalExpression:AudioContext
f40691,LogicalExpression:prefix
f40692,ConditionalExpression:JSON
f40693,Identifier:WorkerGlobalScope
f40694,MemberExpression:vendorId
f40695,FunctionDeclaration:prepaid
f40696,IfStatement:as
f40697,Property:results
f40698,AssignmentExpression:Plugin
f40699,SwitchCase:out
f40700,UnaryExpression:reject
f40701,SequenceExpression:title
f40702,UnaryExpression:share
f40703,TemplateLiteral:description
f40704,Identifier:SVGPathSegMovetoRel
f40705,ArrayExpression:offsetX
f40706,CallExpression:getAllResponseHeaders
f40707,IfStatement:threshold
f40708,SwitchStatement:productName
f40709,Property:devicemotion
f40710,SwitchCase:Report
f40711,Literal:addColorStop
f40712,MemberExpression:INDEX_SIZE_ERR
f40713,LogicalExpression:sizes
f40714,ConditionalExpression:tabs
f40715,ReturnStatement:scrollWidth
f40716,CallExpression:charCode
f40717,BinaryExpression:querySelectorAll
f40718,FunctionDeclaration:XMLSerializer
f40719,Property:installed
f40720,VariableDeclarator:JSON
f40721,Literal:then
f40722,VariableDeclarator:InvalidCharacterError
f40723,FunctionDeclaration:hasExtension
f40724,Literal:WebGLContextEvent
f40725,MemberExpression:setMatrix
f40726,CallExpression:order
f40727,VariableDeclarator:PT
f40728,Literal:longdesc
f40729,LogicalExpression:canvas
f40730,Property:archive
f40731,MemberExpression:hash
f40732,LabeledStatement:search
f40733,Literal:custom
f40734,SequenceExpression:update
f40735,ArrayExpression:ii
f40736,AssignmentExpression:timeupdate
f40737,VariableDeclarator:onscroll
f40738,LogicalExpression:childNodes
f40739,Property:angle
f40740,LogicalExpression:delay
f40741,CallExpression:accesskey
f40742,IfStatement:icon
f40743,Property:MSFullscreenChange
f40744,VariableDeclarator:DOMSubtreeModified
f40745,AssignmentExpression:requestFileSystem
f40746,MemberExpression:getAvailability
f40747,CallExpression:expiryMonth
f40748,Literal:onshow
f40749,ArrayExpression:OfflineAudioContext
f40750,SwitchCase:expiryYear
f40751,ForInStatement:multiple
f40752,SequenceExpression:delay
f40753,BinaryExpression:encoding
f40754,BinaryExpression:go
f40755,MemberExpression:inputEncoding
f40756,Identifier:EditingBeforeInputEvent
f40757,CallExpression:true
f40758,VariableDeclarator:endTime
f40759,Literal:DOMNodeRemoved
f40760,SwitchCase:custom
f40761,CallExpression:getStats
f40762,Literal:description
f40763,ArrayExpression:autocapitalize
f40764,MethodDefinition:style
f40765,Literal:scrollDelay
f40766,SequenceExpression:composite
f40767,MemberExpression:password
f40768,ArrayExpression:shadowColor
f40769,Property:postalCode
f40770,FunctionExpression:undefined
f40771,Literal:initKeyEvent
f40772,Identifier:grammars
f40773,Identifier:LOADING
f40774,Property:identifiedTouch
f40775,ForInStatement:uniform
f40776,ArrowFunctionExpression:option
f40777,ArrayExpression:querySelector
f40778,ArrayExpression:endOffset
f40779,CallExpression:ic
f40780,ConditionalExpression:Request
f40781,CallExpression:searchParams
f40782,FunctionExpression:deviceId
f40783,Property:inputType
f40784,Literal:pageTop
f40785,Identifier:GeometryUtils
f40786,Identifier:insertRule
f40787,SwitchStatement:lang
f40788,AssignmentExpression:low
f40789,FunctionExpression:detach
f40790,AssignmentExpression:ch
f40791,LogicalExpression:url
f40792,ArrayExpression:spreadMethod
f40793,SwitchCase:visibilitychange
f40794,MemberExpression:selectionStart
f40795,ReturnStatement:reply
f40796,Identifier:createTouch
f40797,Literal:SharedWorker
f40798,Literal:cancelAnimationFrame
f40799,ReturnStatement:Location
f40800,Identifier:sensors
f40801,ArrayExpression:orientation
f40802,ArrayExpression:toLocaleString
f40803,FunctionExpression:inputs
f40804,UnaryExpression:storeName
f40805,ReturnStatement:voice
f40806,UnaryExpression:HTMLProgressElement
f40807,BinaryExpression:WebGLRenderbuffer
f40808,Property:NetworkError
f40809,Literal:discrete
f40810,Property:xmlbase
f40811,Identifier:getData
f40812,Identifier:SVGPathSegMovetoAbs
f40813,SwitchCase:onerror
f40814,CallExpression:show
f40815,FunctionExpression:getBoundingClientRect
f40816,Identifier:maxTouchPoints
f40817,Literal:isSync
f40818,Identifier:NodeFilter
f40819,Literal:microseconds
f40820,AssignmentExpression:album
f40821,ConditionalExpression:option
f40822,FunctionExpression:notification
f40823,Property:getElementsByTagNameNS
f40824,Identifier:DocumentTouch
f40825,IfStatement:cy
f40826,AssignmentExpression:multipart
f40827,Literal:payerName
f40828,ConditionalExpression:domConfig
f40829,MemberExpression:mouseover
f40830,Literal:storage
f40831,MemberExpression:addEvent
f40832,SwitchCase:textarea
f40833,Literal:Option
f40834,MemberExpression:queryCounterEXT
f40835,AssignmentExpression:lastState
f40836,VariableDeclarator:yPos
f40837,BinaryExpression:suffix
f40838,BinaryExpression:pointerId
f40839,MemberExpression:TimeoutError
f40840,Property:playing
f40841,ReturnStatement:candidate
f40842,ArrayExpression:touchcancel
f40843,MethodDefinition:controls
f40844,Literal:screenLeft
f40845,MemberExpression:layout
f40846,ForInStatement:void
f40847,BinaryExpression:audioTracks
f40848,Literal:vrdisplaydeactivate
f40849,BinaryExpression:reset
f40850,FunctionDeclaration:response
f40851,AssignmentExpression:valueAsString
f40852,UnaryExpression:exception
f40853,Literal:toggle
f40854,MemberExpression:InstallEvent
f40855,VariableDeclarator:TimeoutError
f40856,CatchClause:event
f40857,BinaryExpression:modifiers
f40858,VariableDeclarator:onmouseout
f40859,AssignmentExpression:diners
f40860,BinaryExpression:scheme
f40861,MemberExpression:nodeValue
f40862,MemberExpression:bevel
f40863,ReturnStatement:permissions
f40864,Literal:spacing
f40865,FunctionDeclaration:buttonID
f40866,AssignmentExpression:onfullscreenchange
f40867,CallExpression:blendEquationSeparate
f40868,MemberExpression:unique
f40869,SwitchCase:complete
f40870,Identifier:__lookupGetter__
f40871,MemberExpression:modificationTime
f40872,FunctionExpression:Components
f40873,AssignmentExpression:signal
f40874,SwitchCase:newItem
f40875,Identifier:candidateType
f40876,FunctionExpression:setImmediate
f40877,SwitchCase:waiting
f40878,MemberExpression:devicelight
f40879,MemberExpression:constraint
f40880,LogicalExpression:acceleration
f40881,MemberExpression:Policy
f40882,SwitchCase:next
f40883,AssignmentExpression:addEventListener
f40884,Property:vrdisplaydisconnect
f40885,FunctionDeclaration:debug
f40886,Literal:setEnd
f40887,BinaryExpression:coneInnerAngle
f40888,AssignmentExpression:secureConnectionStart
f40889,Literal:in
f40890,Property:CanvasRenderingContext2D
f40891,SwitchCase:getCurrentTime
f40892,VariableDeclarator:types
f40893,MemberExpression:__count__
f40894,Literal:depthMask
f40895,AssignmentExpression:getElementById
f40896,UnaryExpression:multiple
f40897,VariableDeclarator:mouseup
f40898,ArrayExpression:digest
f40899,NewExpression:userAgent
f40900,NewExpression:dy
f40901,Identifier:url
f40902,LogicalExpression:Event
f40903,VariableDeclarator:getUniformIndices
f40904,Literal:succeeded
f40905,CallExpression:dy
f40906,ArrayExpression:Promises
f40907,NewExpression:DOMParser
f40908,NewExpression:email
f40909,CallExpression:indicate
f40910,Property:rate
f40911,NewExpression:off
f40912,CallExpression:encodings
f40913,Property:buffer
f40914,BinaryExpression:Lock
f40915,LogicalExpression:dataTransfer
f40916,FunctionExpression:frameType
f40917,AssignmentExpression:DataError
f40918,MemberExpression:estimate
f40919,ArrayExpression:linear
f40920,AssignmentExpression:request
f40921,ReturnStatement:DONE
f40922,Identifier:revokeObjectURL
f40923,VariableDeclarator:keyPath
f40924,AssignmentExpression:length
f40925,VariableDeclarator:uniform4uiv
f40926,UnaryExpression:Iterator
f40927,FunctionDeclaration:ReadableStreamDefaultController
f40928,Property:replaceChild
f40929,AssignmentExpression:vb
f40930,VariableDeclarator:request
f40931,FunctionExpression:record
f40932,Property:WEBVTT
f40933,ExpressionStatement:init
f40934,ArrayExpression:Beacon
f40935,FunctionDeclaration:ranges
f40936,ArrayExpression:Netscape
f40937,CallExpression:pathLength
f40938,FunctionDeclaration:getContext
f40939,ArrayExpression:getClientRects
f40940,ConditionalExpression:readyState
f40941,MemberExpression:absolute
f40942,Property:mute
f40943,MemberExpression:oldURL
f40944,BinaryExpression:scrollX
f40945,SequenceExpression:form
f40946,MemberExpression:uniform4i
f40947,ArrayPattern:offset
f40948,Literal:end
f40949,ConditionalExpression:results
f40950,FunctionExpression:cellIndex
f40951,SequenceExpression:move
f40952,FunctionDeclaration:direction
f40953,LogicalExpression:filter
f40954,BinaryExpression:closePath
f40955,UnaryExpression:isBuffer
f40956,Property:audioCapabilities
f40957,BinaryExpression:dragover
f40958,UpdateExpression:row
f40959,BinaryExpression:sandbox
f40960,Literal:relList
f40961,Identifier:positionX
f40962,SwitchCase:component
f40963,FunctionExpression:scoped
f40964,MemberExpression:DOMSettableTokenList
f40965,Literal:action
f40966,Literal:scrollingElement
f40967,AssignmentExpression:picture
f40968,Identifier:video
f40969,ArrayExpression:appinstalled
f40970,BinaryExpression:scroll
f40971,ForInStatement:save
f40972,FunctionDeclaration:txt
f40973,Identifier:currentScale
f40974,Identifier:systemLanguage
f40975,MemberExpression:anchorOffset
f40976,AssignmentExpression:notification
f40977,CallExpression:rtl
f40978,MemberExpression:onscroll
f40979,Property:visibilityState
f40980,SequenceExpression:volume
f40981,FunctionExpression:searchParams
f40982,MemberExpression:offsetleft
f40983,MethodDefinition:slice
f40984,ArrayExpression:online
f40985,Identifier:createSVGPathSegLinetoVerticalRel
f40986,LogicalExpression:transformFeedbackVaryings
f40987,ArrayExpression:characterDataOldValue
f40988,UnaryExpression:areas
f40989,Literal:anchors
f40990,VariableDeclarator:controller
f40991,MemberExpression:SensorEvent
f40992,UpdateExpression:ic
f40993,UnaryExpression:shape
f40994,MemberExpression:detune
f40995,Identifier:if
f40996,FunctionDeclaration:hasFocus
f40997,Identifier:readable
f40998,ArrayExpression:isPrimary
f40999,FunctionExpression:touches
f41000,MemberExpression:createTransformFeedback
f41001,LogicalExpression:msExitFullscreen
f41002,Identifier:MediaStreamAudioSourceNode
f41003,MemberExpression:currency
f41004,VariableDeclarator:supportedInstruments
f41005,NewExpression:Int16Array
f41006,FunctionExpression:PermissionStatus
f41007,TemplateLiteral:file
f41008,Identifier:multipart
f41009,Literal:getSources
f41010,FunctionExpression:Transition
f41011,MemberExpression:fatal
f41012,ConditionalExpression:iconURL
f41013,NewExpression:connectStart
f41014,MethodDefinition:variant
f41015,BinaryExpression:speed
f41016,ReturnStatement:Map
f41017,MemberExpression:Metadata
f41018,LogicalExpression:Element
f41019,ReturnStatement:in
f41020,Identifier:onconnect
f41021,FunctionExpression:prompt
f41022,Literal:HTMLAnchorElement
f41023,Identifier:getAttribute
f41024,Literal:initCustomEvent
f41025,FunctionDeclaration:vtt
f41026,UpdateExpression:rp
f41027,Identifier:COMPRESSED_RGB_S3TC_DXT1_EXT
f41028,Literal:getRegistrations
f41029,MemberExpression:rel
f41030,CallExpression:DOCUMENT_FRAGMENT_NODE
f41031,Property:allowPaymentRequest
f41032,UnaryExpression:level
f41033,BinaryExpression:artwork
f41034,SwitchCase:readOnly
f41035,UnaryExpression:amplitude
f41036,Identifier:number
f41037,Property:ReportingObserver
f41038,IfStatement:stroke
f41039,ArrayExpression:debug
f41040,CallExpression:txt
f41041,CallExpression:getWriter
f41042,Property:uniformMatrix4fv
f41043,ConditionalExpression:appendBuffer
f41044,VariableDeclarator:lowerBound
f41045,Property:volumechange
f41046,SwitchCase:prepaid
f41047,BinaryExpression:exportKey
f41048,BinaryExpression:always
f41049,FunctionExpression:paused
f41050,NewExpression:propertyName
f41051,Identifier:CSSValueList
f41052,BinaryExpression:pointerevent
f41053,Identifier:mode
f41054,MemberExpression:mouseout
f41055,MemberExpression:content
f41056,SwitchCase:stopped
f41057,CallExpression:setMatrix
f41058,LogicalExpression:relList
f41059,VariableDeclarator:TextTrackList
f41060,ArrayExpression:HTMLOutputElement
f41061,BinaryExpression:square
f41062,Identifier:getDescriptors
f41063,ConditionalExpression:backward
f41064,FunctionDeclaration:minValue
f41065,Literal:process
f41066,AssignmentExpression:monitor
f41067,Literal:clientId
f41068,Literal:playing
f41069,LogicalExpression:animationiteration
f41070,Literal:mozCancelFullScreen
f41071,Property:WebGLContextEvent
f41072,CallExpression:Gamepad
f41073,ArrayExpression:onafterprint
f41074,Identifier:productName
f41075,SequenceExpression:formData
f41076,Identifier:transform
f41077,MemberExpression:AbortSignal
f41078,AssignmentExpression:appendChild
f41079,Property:clearInterval
f41080,BinaryExpression:onpageshow
f41081,AssignmentExpression:position
f41082,Identifier:push
f41083,ArrayExpression:unionpay
f41084,LogicalExpression:disable
f41085,Literal:NetworkError
f41086,ArrayExpression:WEBGL_debug_renderer_info
f41087,LogicalExpression:isCollapsed
f41088,Identifier:NETWORK_ERR
f41089,Identifier:setBaseAndExtent
f41090,IfStatement:draggable
f41091,CallExpression:Referer
f41092,Property:source
f41093,AssignmentExpression:PromiseResolver
f41094,Identifier:mimeTypes
f41095,BinaryExpression:onanimationend
f41096,ReturnStatement:credentials
f41097,BinaryExpression:connected
f41098,CallExpression:margin
f41099,ArrayExpression:properties
f41100,CallExpression:html
f41101,CallExpression:methodData
f41102,ReturnStatement:MouseEvent
f41103,AssignmentExpression:XMLSerializer
f41104,MemberExpression:containsNode
f41105,ReturnStatement:endpoint
f41106,BinaryExpression:Crypto
f41107,Literal:patternContentUnits
f41108,MemberExpression:bubbles
f41109,VariableDeclarator:pageTop
f41110,ArrayExpression:recording
f41111,ArrayExpression:HTMLMeterElement
f41112,Identifier:check
f41113,BinaryExpression:yes
f41114,ArrayExpression:getUserMedia
f41115,ReturnStatement:console
f41116,FunctionDeclaration:zoom
f41117,LogicalExpression:replace
f41118,Literal:csp
f41119,Identifier:queryCommandText
f41120,Literal:identifiedTouch
f41121,ArrayExpression:console
f41122,AssignmentExpression:platforms
f41123,FunctionDeclaration:getElementsByName
f41124,Property:beginPath
f41125,Identifier:ondrag
f41126,Property:MediaStreamAudioSourceNode
f41127,VariableDeclarator:addModule
f41128,FunctionExpression:withCredentials
f41129,Property:metaKey
f41130,Identifier:mms
f41131,UnaryExpression:NetworkInformation
f41132,MemberExpression:clip
f41133,Identifier:iceCandidatePoolSize
f41134,Property:drawArraysInstanced
f41135,IfStatement:attributeNamespace
f41136,Property:dragexit
f41137,BinaryExpression:currentScript
f41138,AssignmentExpression:currentTransform
f41139,NewExpression:Lock
f41140,ReturnStatement:operation
f41141,LogicalExpression:check
f41142,FunctionDeclaration:nonzero
f41143,CallExpression:stalled
f41144,ArrayExpression:Map
f41145,ArrayExpression:TIMEOUT
f41146,LogicalExpression:phone
f41147,UpdateExpression:style
f41148,VariableDeclarator:isFile
f41149,Identifier:unicodeRange
f41150,VariableDeclarator:conditionText
f41151,ReturnStatement:right
f41152,NewExpression:abbr
f41153,LogicalExpression:billingAddress
f41154,Literal:rel
f41155,Identifier:element
f41156,Literal:orientation
f41157,UnaryExpression:style
f41158,BinaryExpression:insertAdjacentElement
f41159,Property:taintEnabled
f41160,Literal:prefix
f41161,Literal:statusCode
f41162,FunctionDeclaration:rx
f41163,Identifier:mediaElement
f41164,IfStatement:offset
f41165,Identifier:createRenderbuffer
f41166,ReturnStatement:row
f41167,Property:bindTransformFeedback
f41168,ExpressionStatement:title
f41169,Property:characterDataOldValue
f41170,Identifier:results
f41171,UnaryExpression:print
f41172,SwitchCase:createPattern
f41173,CallExpression:generateKey
f41174,NewExpression:heading
f41175,ConditionalExpression:copy
f41176,MemberExpression:removedNodes
f41177,Property:setMediaKeys
f41178,ArrayExpression:loadedmetadata
f41179,NewExpression:m31
f41180,SequenceExpression:href
f41181,Identifier:SHOW_ENTITY
f41182,BinaryExpression:emptied
f41183,Identifier:onpush
f41184,Literal:onresourcetimingbufferfull
f41185,ArrayExpression:easing
f41186,Literal:httpEquiv
f41187,Literal:RTCStatsReport
f41188,Literal:layout
f41189,VariableDeclarator:DOMImplementation
f41190,Literal:SVGFEDropShadowElement
f41191,MemberExpression:vertexAttrib3f
f41192,LogicalExpression:rid
f41193,ConditionalExpression:add
f41194,MethodDefinition:locked
f41195,FunctionDeclaration:getBBox
f41196,SwitchCase:MEDIA_ERR_DECODE
f41197,BinaryExpression:deleteContents
f41198,UnaryExpression:readOnly
f41199,VariableDeclarator:fillRect
f41200,CallExpression:dischargingtimechange
f41201,CallExpression:addIceCandidate
f41202,VariableDeclarator:numberOfItems
f41203,NewExpression:callback
f41204,BinaryExpression:ondrag
f41205,CallExpression:mouseleave
f41206,Property:getTags
f41207,CallExpression:gamepad
f41208,Literal:list
f41209,SequenceExpression:sessionStorage
f41210,FunctionExpression:declare
f41211,ArrayExpression:rotation
f41212,Property:requestPermission
f41213,Literal:onafterprint
f41214,Literal:reports
f41215,ArrayExpression:PluginArray
f41216,ForInStatement:localStorage
f41217,Property:HTMLElement
f41218,ReturnStatement:direction
f41219,ArrayExpression:multipart
f41220,Literal:TextTrackList
f41221,MemberExpression:Promises
f41222,VariableDeclarator:activeCues
f41223,Property:getItem
f41224,ArrayExpression:onshow
f41225,CallExpression:forceRedraw
f41226,ReturnStatement:previousSibling
f41227,Property:pickup
f41228,FunctionExpression:succeeded
f41229,Identifier:coneInnerAngle
f41230,Identifier:activeVRDisplays
f41231,Literal:priority
f41232,Literal:EXT_texture_filter_anisotropic
f41233,CallExpression:onfullscreenchange
f41234,MemberExpression:words
f41235,UpdateExpression:fr
f41236,BinaryExpression:iterator
f41237,NewExpression:ReadableStreamDefaultController
f41238,Property:mouseup
f41239,FunctionDeclaration:IV
f41240,ReturnStatement:radius
f41241,BinaryExpression:browserLanguage
f41242,MemberExpression:vibrate
f41243,Literal:currency
f41244,Property:__defineGetter__
f41245,Literal:resizeBy
f41246,ArrayExpression:sample
f41247,Literal:password
f41248,TemplateLiteral:position
f41249,Literal:prepaid
f41250,MemberExpression:MutationRecord
f41251,ArrayExpression:getTrackById
f41252,BinaryExpression:onfocus
f41253,AssignmentExpression:hint
f41254,FunctionDeclaration:force
f41255,VariableDeclarator:gamma
f41256,ConditionalExpression:oldVersion
f41257,Property:sse
f41258,VariableDeclarator:attributeNamespace
f41259,Property:redirectEnd
f41260,ReturnStatement:attr
f41261,CallExpression:WEBGL_lose_context
f41262,IfStatement:Int32Array
f41263,FunctionExpression:ready
f41264,ReturnStatement:buffer
f41265,ArrayExpression:username
f41266,TemplateLiteral:slide
f41267,NewExpression:FileError
f41268,CallExpression:caches
f41269,BinaryExpression:history
f41270,VariableDeclarator:__defineSetter__
f41271,Identifier:group
f41272,AssignmentExpression:nofullscreen
f41273,Property:redirected
f41274,Identifier:onwebkittransitionend
f41275,SwitchCase:Web
f41276,ArrayExpression:index
f41277,IfStatement:muted
f41278,FunctionExpression:log
f41279,CallExpression:buttons
f41280,CallExpression:onunhandledrejection
f41281,Identifier:metaKey
f41282,CallExpression:exponent
f41283,NewExpression:icecandidate
f41284,MemberExpression:ReadableStream
f41285,Identifier:DOMParser
f41286,CallExpression:equals
f41287,Property:DOMNodeRemovedFromDocument
f41288,CallExpression:getChannelData
f41289,FunctionDeclaration:mousedown
f41290,MemberExpression:childNodes
f41291,UnaryExpression:fileName
f41292,UpdateExpression:repeat
f41293,SequenceExpression:clearTimeout
f41294,SwitchCase:succeeded
f41295,BinaryExpression:finish
f41296,Identifier:sse
f41297,Literal:onload
f41298,SwitchStatement:component
f41299,UnaryExpression:action
f41300,Literal:currentRoundTripTime
f41301,ReturnStatement:email
f41302,BinaryExpression:targetElement
f41303,Identifier:marginWidth
f41304,ConditionalExpression:frames
f41305,BinaryExpression:onloadingdone
f41306,MemberExpression:transformPoint
f41307,FunctionExpression:tagName
f41308,Literal:cors
f41309,Property:replaceWholeText
f41310,Literal:x2
f41311,ConditionalExpression:double
f41312,Literal:boundingClientRect
f41313,AssignmentExpression:onoffline
f41314,BinaryExpression:pointermove
f41315,CallExpression:noremoteplayback
f41316,Property:SHOW_PROCESSING_INSTRUCTION
f41317,FunctionDeclaration:revokeObjectURL
f41318,SwitchStatement:codetype
f41319,ForStatement:current
f41320,ReturnStatement:clearTimeout
f41321,ReturnStatement:match
f41322,VariableDeclarator:noWrap
f41323,ArrayExpression:requiredFeatures
f41324,Property:flatten
f41325,Property:blitFramebuffer
f41326,MemberExpression:types
f41327,BinaryExpression:remoteId
f41328,WhileStatement:listener
f41329,VariableDeclarator:getCurrentTime
f41330,Identifier:prop
f41331,UnaryExpression:Crypto
f41332,ForInStatement:ss
f41333,Literal:deleteTHead
f41334,Property:ping
f41335,FunctionExpression:lineJoin
f41336,Literal:dir
f41337,Identifier:color
f41338,ConditionalExpression:vb
f41339,Property:modify
f41340,SwitchCase:activate
f41341,VariableDeclarator:escape
f41342,Identifier:cellPadding
f41343,ArrayExpression:installing
f41344,SequenceExpression:restore
f41345,ConditionalExpression:refresh
f41346,MemberExpression:VTTCue
f41347,Literal:expiryMonth
f41348,CallExpression:Int32Array
f41349,ArrayExpression:isCollapsed
f41350,AssignmentExpression:createComment
f41351,BinaryExpression:preload
f41352,Identifier:getScreenCTM
f41353,Property:WebGL2
f41354,MemberExpression:Counter
f41355,FunctionDeclaration:preload
f41356,ConditionalExpression:insertRule
f41357,MethodDefinition:clearMarks
f41358,FunctionExpression:darken
f41359,MemberExpression:stopPropagation
f41360,CallExpression:playState
f41361,ConditionalExpression:cx
f41362,IfStatement:visa
f41363,CallExpression:history
f41364,CallExpression:XDomainRequest
f41365,ArrayExpression:pointerenter
f41366,CallExpression:linkProgram
f41367,LogicalExpression:watch
f41368,BinaryExpression:position
f41369,ReturnStatement:sessionId
f41370,VariableDeclarator:sizes
f41371,BinaryExpression:initKeyboardEvent
f41372,ConditionalExpression:translate
f41373,Identifier:normalize
f41374,MemberExpression:beginTransformFeedback
f41375,ForInStatement:next
f41376,CallExpression:dataset
f41377,CallExpression:MEDIA_ERR_NETWORK
f41378,CallExpression:EventInit
f41379,UnaryExpression:serviceWorker
f41380,MemberExpression:VRFrameData
f41381,UnaryExpression:String
f41382,SwitchCase:ondrag
f41383,Property:pipeThrough
f41384,ConditionalExpression:pointerType
f41385,AssignmentExpression:detachEvent
f41386,CallExpression:DOMMouseScroll
f41387,CallExpression:translate
f41388,MemberExpression:deleteRenderbuffer
f41389,IfStatement:alternate
f41390,Property:yes
f41391,Identifier:setSinkId
f41392,MemberExpression:IN
f41393,ArrowFunctionExpression:registration
f41394,SwitchCase:unsigned
f41395,SwitchCase:stopPropagation
f41396,MemberExpression:HTMLParagraphElement
f41397,Identifier:Entity
f41398,Literal:drawWindow
f41399,Property:latency
f41400,Literal:oncanplaythrough
f41401,Property:productName
f41402,IfStatement:lastModified
f41403,Property:onsubmit
f41404,Property:GET
f41405,UnaryExpression:removeRule
f41406,BinaryExpression:onpointermove
f41407,LogicalExpression:seeking
f41408,LogicalExpression:userSpaceOnUse
f41409,Identifier:rel
f41410,ReturnStatement:parentElement
f41411,UpdateExpression:scroll
f41412,FunctionExpression:auto
f41413,IfStatement:onreadystatechange
f41414,MemberExpression:funcRef
f41415,Identifier:Headers
f41416,SwitchStatement:rate
f41417,Property:PING
f41418,CallExpression:ry
f41419,MemberExpression:getClientExtensionResults
f41420,Property:currentTarget
f41421,Literal:HTMLDetailsElement
f41422,MemberExpression:cellIndex
f41423,BinaryExpression:webkitLineDash
f41424,Literal:scrolldelay
f41425,VariableDeclarator:selectNode
f41426,FunctionDeclaration:confirm
f41427,Identifier:BeforeInstallPromptEvent
f41428,ArrayExpression:initialize
f41429,BinaryExpression:setLineDash
f41430,CallExpression:systemId
f41431,Property:clearDepth
f41432,SwitchCase:high
f41433,Literal:generateKey
f41434,NewExpression:then
f41435,Property:connectStart
f41436,LogicalExpression:closest
f41437,CallExpression:availHeight
f41438,Property:blendColor
f41439,Identifier:touch
f41440,ConditionalExpression:passive
f41441,BinaryExpression:bufferData
f41442,AssignmentExpression:firstChild
f41443,BinaryExpression:registration
f41444,MemberExpression:clearMark
f41445,NewExpression:aborted
f41446,Property:locale
f41447,SwitchCase:create
f41448,LogicalExpression:record
f41449,AssignmentExpression:explicit
f41450,ReturnStatement:iframe
f41451,SequenceExpression:serviceData
f41452,FunctionExpression:ScrollTo
f41453,SwitchCase:speed
f41454,Literal:valuetype
f41455,LogicalExpression:ctrlKey
f41456,VariableDeclarator:endings
f41457,LogicalExpression:number
f41458,IfStatement:embeds
f41459,Identifier:easing
f41460,AssignmentExpression:styleSheet
f41461,ReturnStatement:standby
f41462,Identifier:selObj
f41463,ArrayExpression:DOMNodeRemovedFromDocument
f41464,UnaryExpression:pixels
f41465,ExpressionStatement:button
f41466,MemberExpression:appName
f41467,CallExpression:rollback
f41468,LogicalExpression:scrollY
f41469,AssignmentExpression:maxValue
f41470,ConditionalExpression:onmessage
f41471,Property:payments
f41472,Property:getScreenCTM
f41473,FunctionExpression:dataset
f41474,SwitchCase:pointerout
f41475,Property:durationchange
f41476,MemberExpression:getUniformLocation
f41477,ArrowFunctionExpression:variable
f41478,Identifier:setScale
f41479,ReturnStatement:done
f41480,BinaryExpression:addStream
f41481,ReturnStatement:newURL
f41482,SwitchCase:PointerEvent
f41483,CallExpression:copyLink
f41484,Literal:prerender
f41485,Property:deltaMode
f41486,ConditionalExpression:federated
f41487,Identifier:CustomElementRegistry
f41488,Property:terminate
f41489,FunctionDeclaration:textLength
f41490,FunctionExpression:transceiver
f41491,ForStatement:disabled
f41492,Identifier:alphabetic
f41493,Literal:uninitialized
f41494,BinaryExpression:Enabled
f41495,Literal:mspointerleave
f41496,FunctionDeclaration:eachNode
f41497,ArrayExpression:inputMode
f41498,MemberExpression:th
f41499,CallExpression:file
f41500,Literal:payer
f41501,Literal:ERROR
f41502,UnaryExpression:NodeFilter
f41503,Identifier:requestPayerPhone
f41504,AssignmentExpression:mouseenter
f41505,VariableDeclarator:position
f41506,VariableDeclarator:cors
f41507,Literal:compressedTexSubImage3D
f41508,ArrayExpression:transitioncancel
f41509,BinaryExpression:unsigned
f41510,ArrayExpression:createSession
f41511,MemberExpression:ready
f41512,Literal:InvalidCharacterError
f41513,Property:HTMLDataElement
f41514,ConditionalExpression:observe
f41515,ArrayExpression:onplaying
f41516,ReturnStatement:true
f41517,BinaryExpression:GET
f41518,CallExpression:maxValue
f41519,ForOfStatement:type
f41520,IfStatement:unique
f41521,SwitchCase:css
f41522,Literal:dy
f41523,BinaryExpression:textTracks
f41524,Property:hasExtension
f41525,SwitchCase:storage
f41526,IfStatement:areas
f41527,NewExpression:formData
f41528,UnaryExpression:QuotaExceededError
f41529,Identifier:onauxclick
f41530,UnaryExpression:ValidityState
f41531,VariableDeclarator:bounds
f41532,ReturnStatement:matches
f41533,MemberExpression:contentDocument
f41534,Identifier:createSVGPathSegCurvetoCubicSmoothAbs
f41535,ForInStatement:results
f41536,UnaryExpression:skewY
f41537,AssignmentExpression:srclang
f41538,Literal:onresize
f41539,Identifier:isDirectory
f41540,Identifier:targetTouches
f41541,ConditionalExpression:options
f41542,ArrayExpression:TypeError
f41543,VariableDeclarator:waitUntil
f41544,BinaryExpression:crash
f41545,CallExpression:chargingtimechange
f41546,ConditionalExpression:PerformanceObserver
f41547,Identifier:DOMTransactionEvent
f41548,ArrayExpression:abbr
f41549,SwitchCase:reverse
f41550,ConditionalExpression:tFoot
f41551,WhileStatement:pc
f41552,DoWhileStatement:state
f41553,Identifier:endings
f41554,Literal:eventPhase
f41555,ThrowStatement:audio
f41556,CallExpression:nodeName
f41557,ConditionalExpression:user
f41558,FunctionExpression:challenge
f41559,MemberExpression:suspend
f41560,VariableDeclarator:tls
f41561,SwitchCase:Screen
f41562,ConditionalExpression:VTTCue
f41563,MemberExpression:onmouseout
f41564,Property:addColorStop
f41565,SwitchCase:linear
f41566,Identifier:endOffset
f41567,MemberExpression:add
f41568,Property:appendData
f41569,ArrowFunctionExpression:step
f41570,ArrayExpression:CSS2Properties
f41571,LogicalExpression:host
f41572,CallExpression:insertAdjacentText
f41573,Literal:Promises
f41574,FunctionDeclaration:alpha
f41575,FunctionExpression:upload
f41576,BinaryExpression:cy
f41577,Property:glyphRef
f41578,Literal:down
f41579,Literal:targetElement
f41580,FunctionDeclaration:success
f41581,ReturnStatement:oauth
f41582,Literal:mediaQueryList
f41583,ArrayExpression:parentElement
f41584,MemberExpression:KEYFRAME_RULE
f41585,BinaryExpression:fastSeek
f41586,Literal:SVGLength
f41587,CallExpression:replaceState
f41588,FunctionDeclaration:endTime
f41589,UnaryExpression:frame
f41590,Property:TYPE_RESERVED
f41591,SequenceExpression:list
f41592,Identifier:StorageEvent
f41593,Identifier:deleteIndex
f41594,FunctionDeclaration:right
f41595,ArrayExpression:HTMLDivElement
f41596,AssignmentExpression:GestureEvent
f41597,BinaryExpression:Range
f41598,ConditionalExpression:metadata
f41599,Property:timestampOffset
f41600,MemberExpression:onseeking
f41601,LogicalExpression:deleted
f41602,MemberExpression:coords
f41603,Property:toBlob
f41604,Property:active
f41605,VariableDeclarator:DOMAttrModified
f41606,Identifier:hand
f41607,Literal:ideographic
f41608,Property:isTypeSupported
f41609,FunctionExpression:formAction
f41610,SequenceExpression:clear
f41611,AssignmentExpression:context
f41612,AssignmentExpression:imageHeight
f41613,IfStatement:sum
f41614,Identifier:speed
f41615,Property:getCueAsHTML
f41616,IfStatement:alt
f41617,CallExpression:outputs
f41618,MethodDefinition:getSettings
f41619,BinaryExpression:colorDepth
f41620,ArrayExpression:mul
f41621,VariableDeclarator:objectStore
f41622,VariableDeclarator:down
f41623,FunctionDeclaration:files
f41624,Identifier:altKey
f41625,CallExpression:formenctype
f41626,ForInStatement:ip
f41627,AssignmentExpression:CanvasPattern
f41628,CallExpression:nonzero
f41629,MemberExpression:getParent
f41630,VariableDeclarator:yoffset
f41631,UnaryExpression:delete
f41632,Literal:MAX_TEXTURE_MAX_ANISOTROPY_EXT
f41633,VariableDeclarator:offer
f41634,UpdateExpression:pt
f41635,Property:TouchEvent
f41636,MemberExpression:startContainer
f41637,Identifier:constraint
f41638,IfStatement:orientation
f41639,AssignmentExpression:failIfMajorPerformanceCaveat
f41640,MemberExpression:Float32Array
f41641,CallExpression:oldURL
f41642,FunctionExpression:manifest
f41643,Identifier:decoding
f41644,ReturnStatement:FormData
f41645,Identifier:zoomAndPan
f41646,FunctionExpression:details
f41647,ArrowFunctionExpression:source
f41648,AssignmentExpression:MediaStream
f41649,AssignmentExpression:from
f41650,LogicalExpression:th
f41651,Literal:loop
f41652,AssignmentExpression:stretch
f41653,FunctionExpression:hasExtension
f41654,SwitchCase:tracker
f41655,SequenceExpression:clientHeight
f41656,ReturnStatement:TrackEvent
f41657,Identifier:longdesc
f41658,Property:gain
f41659,UnaryExpression:delayTime
f41660,ArrayExpression:IDBDatabase
f41661,ArrayExpression:postalCode
f41662,FunctionDeclaration:minLength
f41663,ArrayExpression:getAllResponseHeaders
f41664,Identifier:responsesReceived
f41665,SequenceExpression:hostname
f41666,Property:oncuechange
f41667,VariableDeclarator:frontFace
f41668,AssignmentExpression:statechange
f41669,Identifier:framebufferRenderbuffer
f41670,ArrayExpression:Components
f41671,SwitchCase:usage
f41672,BinaryExpression:expires
f41673,ForStatement:target
f41674,ArrayExpression:createAttribute
f41675,VariableDeclarator:confirm
f41676,LogicalExpression:modify
f41677,Property:filters
f41678,Property:SVGFETileElement
f41679,UnaryExpression:address
f41680,AssignmentExpression:INVALID_OPERATION
f41681,LogicalExpression:response
f41682,SwitchCase:modify
f41683,AssignmentExpression:anchors
f41684,FunctionExpression:watch
f41685,Property:SVGFEFuncBElement
f41686,ConditionalExpression:geolocation
f41687,MemberExpression:webcomponents
f41688,UnaryExpression:Location
f41689,ConditionalExpression:fy
f41690,BinaryExpression:setData
f41691,ConditionalExpression:amount
f41692,Identifier:inputForm
f41693,ArrayPattern:state
f41694,Literal:globalAlpha
f41695,Literal:createDocument
f41696,ArrayExpression:transportId
f41697,FunctionExpression:signalingState
f41698,Identifier:nested
f41699,MemberExpression:manifest
f41700,Literal:quadraticCurveTo
f41701,Identifier:pagehide
f41702,Literal:compareDocumentPosition
f41703,SwitchCase:webkit
f41704,Identifier:chapters
f41705,CallExpression:acceptCharset
f41706,Literal:certificates
f41707,Property:newName
f41708,CallExpression:scrollLeftMax
f41709,BinaryExpression:HMAC
f41710,SwitchCase:style
f41711,MethodDefinition:value
f41712,Literal:intervention
f41713,ReturnStatement:fr
f41714,BinaryExpression:version
f41715,BinaryExpression:hh
f41716,FunctionExpression:load
f41717,Property:defaultSelected
f41718,Property:FileReader
f41719,Literal:URLSearchParams
f41720,Identifier:unsigned
f41721,Identifier:surfaceScale
f41722,FunctionExpression:addStream
f41723,CallExpression:resizeMode
f41724,Identifier:SVGFEDiffuseLightingElement
f41725,CallExpression:TextEncoder
f41726,MethodDefinition:exit
f41727,Literal:finished
f41728,ArrayExpression:change
f41729,AssignmentExpression:hostname
f41730,BinaryExpression:scrollTo
f41731,Property:fullscreen
f41732,Identifier:vertexAttribI4i
f41733,ArrayExpression:generateRequest
f41734,CallExpression:HTMLUnknownElement
f41735,Identifier:poster
f41736,UnaryExpression:mode
f41737,UnaryExpression:Float32Array
f41738,ArrayExpression:startRendering
f41739,ArrayExpression:nohref
f41740,Property:HTMLSpanElement
f41741,MemberExpression:pixelStorei
f41742,Literal:OPEN
f41743,BinaryExpression:respond
f41744,Identifier:restoreContext
f41745,ConditionalExpression:resource
f41746,ConditionalExpression:POST
f41747,SwitchCase:minLength
f41748,Property:targetElement
f41749,FunctionDeclaration:isChar
f41750,ConditionalExpression:onclick
f41751,CallExpression:deleteDatabase
f41752,ForInStatement:context
f41753,MemberExpression:unloadEventEnd
f41754,MemberExpression:blendFuncSeparate
f41755,FunctionDeclaration:ptime
f41756,CallExpression:URLUtils
f41757,Literal:DEPTH_STENCIL
f41758,IfStatement:hasExtension
f41759,CallExpression:challenge
f41760,AssignmentExpression:loadEventStart
f41761,Property:clear
f41762,AssignmentExpression:min
f41763,UnaryExpression:value
f41764,AssignmentExpression:insertBefore
f41765,SequenceExpression:Performance
f41766,Property:parentElement
f41767,AssignmentExpression:canplaythrough
f41768,AssignmentExpression:handle
f41769,UnaryExpression:badge
f41770,Property:SVGAnimatedLengthList
f41771,MemberExpression:moz
f41772,UnaryExpression:removeEventListener
f41773,MemberExpression:chargingchange
f41774,ArrayExpression:collapseToEnd
f41775,Literal:value
f41776,Literal:remove
f41777,SwitchStatement:move
f41778,MemberExpression:trace
f41779,SwitchStatement:load
f41780,Literal:childList
f41781,MethodDefinition:threshold
f41782,Property:SRGB8_ALPHA8
f41783,ReturnStatement:stretch
f41784,Property:UNSIGNED_INT_24_8_WEBGL
f41785,IfStatement:client
f41786,Literal:uniform3fv
f41787,UpdateExpression:currentState
f41788,CallExpression:offline
f41789,AssignmentExpression:listener
f41790,Literal:tag
f41791,Property:operation
f41792,Property:getRegistration
f41793,AssignmentExpression:createGain
f41794,BinaryExpression:reload
f41795,MemberExpression:createTFoot
f41796,LogicalExpression:supported
f41797,NewExpression:XMLHttpRequest
f41798,Identifier:process
f41799,AssignmentExpression:hash
f41800,VariableDeclarator:base
f41801,Literal:mozFullScreenElement
f41802,Property:ActiveXObject
f41803,MemberExpression:invalidIteratorState
f41804,MemberExpression:getCueAsHTML
f41805,UnaryExpression:top
f41806,Property:drawingBufferHeight
f41807,SwitchCase:bytesReceived
f41808,ArrayExpression:display
f41809,VariableDeclarator:order
f41810,Identifier:getUserMedia
f41811,AssignmentExpression:onended
f41812,Literal:handleIntersect
f41813,FunctionDeclaration:amplitude
f41814,Literal:HTMLUListElement
f41815,Literal:NOT_READABLE_ERR
f41816,FunctionDeclaration:identity
f41817,FunctionExpression:getTime
f41818,Identifier:cancelIdleCallback
f41819,ArrayExpression:px
f41820,Property:removeAsync
f41821,Property:localService
f41822,Property:rolloffFactor
f41823,VariableDeclarator:Navigator
f41824,MethodDefinition:document
f41825,MemberExpression:isTypeSupported
f41826,UnaryExpression:form
f41827,FunctionExpression:textTrack
f41828,FunctionExpression:drawImage
f41829,BinaryExpression:picture
f41830,MemberExpression:fenceSync
f41831,UnaryExpression:doctype
f41832,Identifier:userVerification
f41833,AssignmentPattern:redirectCount
f41834,Literal:port
f41835,ReturnStatement:Geolocation
f41836,AssignmentExpression:rad
f41837,ArrayExpression:upgradeneeded
f41838,ReturnStatement:Body
f41839,FunctionDeclaration:paste
f41840,ArrayPattern:select
f41841,SwitchCase:position
f41842,LogicalExpression:mouseout
f41843,MemberExpression:onshow
f41844,IfStatement:top
f41845,UpdateExpression:line
f41846,MemberExpression:requestPointerLock
f41847,FunctionDeclaration:search
f41848,Property:touchcancel
f41849,ConditionalExpression:prepaid
f41850,ForInStatement:layout
f41851,Literal:replaceChild
f41852,LogicalExpression:sorted
f41853,MemberExpression:webkitPersistentStorage
f41854,VariableDeclarator:fireEvent
f41855,CallExpression:textTrack
f41856,ConditionalExpression:pose
f41857,ArrayExpression:DOMStringMap
f41858,Identifier:oom
f41859,SwitchCase:CM
f41860,ConditionalExpression:errorCallback
f41861,VariableDeclarator:NodeFilter
f41862,LogicalExpression:permissions
f41863,BinaryExpression:XMLDocument
f41864,MemberExpression:typedef
f41865,BreakStatement:cy
f41866,ArrayExpression:blur
f41867,ArrayExpression:sourceclose
f41868,LogicalExpression:anchors
f41869,ConditionalExpression:sizes
f41870,AssignmentExpression:domain
f41871,ReturnStatement:isTrusted
f41872,CallExpression:doNotTrack
f41873,CallExpression:createCaption
f41874,BinaryExpression:object
f41875,LogicalExpression:assign
f41876,ArrayExpression:pageXOffset
f41877,FunctionDeclaration:get
f41878,Property:cy
f41879,CallExpression:HTMLImageElement
f41880,NewExpression:id
f41881,LogicalExpression:patternTransform
f41882,ArrayExpression:keyStatuses
f41883,ArrowFunctionExpression:response
f41884,CallExpression:isTransformFeedback
f41885,AssignmentExpression:points
f41886,AssignmentExpression:data
f41887,IfStatement:loading
f41888,AssignmentExpression:activating
f41889,ArrayExpression:HTMLTableHeaderCellElement
f41890,UnaryExpression:dst
f41891,VariableDeclarator:createSampler
f41892,Identifier:queryCommandState
f41893,FunctionDeclaration:TextTrackList
f41894,FunctionDeclaration:scrollAmount
f41895,CallExpression:tooShort
f41896,MemberExpression:onchange
f41897,Identifier:getActiveUniformBlockParameter
f41898,BinaryExpression:offsetParent
f41899,Literal:DataTransferItem
f41900,Property:transcript
f41901,ConditionalExpression:DOMMouseScroll
f41902,SwitchCase:ATTRIBUTE_NODE
f41903,Literal:createShader
f41904,ConditionalExpression:touch
f41905,MemberExpression:ontrack
f41906,FunctionDeclaration:setTransform
f41907,Property:setSelectionRange
f41908,ArrayExpression:XDomainRequest
f41909,AssignmentExpression:force
f41910,TemplateLiteral:url
f41911,BinaryExpression:compositionupdate
f41912,ReturnStatement:drag
f41913,NewExpression:Metadata
f41914,AssignmentExpression:coords
f41915,UnaryExpression:color
f41916,Literal:getDevices
f41917,ArrayExpression:keyPath
f41918,Property:endElement
f41919,Property:cite
f41920,Identifier:tagName
f41921,MemberExpression:host
f41922,Identifier:offer
f41923,NewExpression:click
f41924,MemberExpression:HTMLParamElement
f41925,CallExpression:IDBCursor
f41926,MemberExpression:Navigator
f41927,SwitchCase:timeline
f41928,MemberExpression:onplaying
f41929,TemplateLiteral:left
f41930,AssignmentExpression:offsetHeight
f41931,Identifier:HTMLScriptElement
f41932,SwitchCase:near
f41933,MemberExpression:intersectsNode
f41934,ForInStatement:custom
f41935,AssignmentExpression:removeAttribute
f41936,MemberExpression:buffer
f41937,CallExpression:list
f41938,NewExpression:Gecko
f41939,UnaryExpression:properties
f41940,NewExpression:command
f41941,NewExpression:rp
f41942,MemberExpression:artist
f41943,AssignmentExpression:pointerup
f41944,IfStatement:paymentMethod
f41945,Identifier:setImmediate
f41946,IfStatement:readonly
f41947,ConditionalExpression:delivery
f41948,Property:maximumAge
f41949,CallExpression:autoGainControl
f41950,Literal:onsort
f41951,DoWhileStatement:element
f41952,SwitchCase:options
f41953,FunctionExpression:writer
f41954,Literal:pointerevent
f41955,BinaryExpression:onchange
f41956,FunctionExpression:rowSpan
f41957,SwitchCase:basic
f41958,SwitchCase:sandbox
f41959,MemberExpression:keyLocation
f41960,ConditionalExpression:touchcancel
f41961,Identifier:GainNode
f41962,ReturnStatement:local
f41963,IfStatement:filter
f41964,LogicalExpression:measure
f41965,Property:easing
f41966,ConditionalExpression:scroll
f41967,Identifier:columnNumber
f41968,ArrayExpression:devicelight
f41969,SequenceExpression:_NONE
f41970,CallExpression:mozInnerScreenY
f41971,FunctionDeclaration:installed
f41972,FunctionExpression:first
f41973,AssignmentExpression:OPEN
f41974,AssignmentExpression:webvtt
f41975,MemberExpression:length
f41976,MemberExpression:onresume
f41977,BinaryExpression:ordered
f41978,BinaryExpression:items
f41979,MemberExpression:mozfullscreenerror
f41980,VariableDeclarator:HTMLDocument
f41981,FunctionExpression:paint
f41982,ConditionalExpression:PC
f41983,ConditionalExpression:rootNode
f41984,Literal:placeholder
f41985,Property:create
f41986,Identifier:ontrack
f41987,SwitchCase:getUserData
f41988,UnaryExpression:seed
f41989,Literal:sourceCapabilities
f41990,Literal:isComposing
f41991,MemberExpression:chargingtimechange
f41992,Identifier:bezierCurveTo
f41993,MemberExpression:IDBObjectStore
f41994,BinaryExpression:toLocaleString
f41995,LogicalExpression:cookieEnabled
f41996,BinaryExpression:storage
f41997,Identifier:networkState
f41998,CallExpression:loadEventStart
f41999,LogicalExpression:setImmediate
f42000,Property:compressedTexSubImage2D
f42001,VariableDeclarator:install
f42002,ReturnStatement:var
f42003,SwitchStatement:overflow
f42004,BinaryExpression:prototype
f42005,Identifier:primitiveUnits
f42006,UpdateExpression:type
f42007,MemberExpression:ShadowRoot
f42008,MemberExpression:MouseWheelEvent
f42009,MemberExpression:action
f42010,BinaryExpression:fromPoint
f42011,FunctionDeclaration:policy
f42012,MemberExpression:TYPE_RESERVED
f42013,CatchClause:then
f42014,LogicalExpression:FormData
f42015,FunctionExpression:result
f42016,AssignmentExpression:maximize
f42017,UnaryExpression:height
f42018,SequenceExpression:ReadableStreamBYOBRequest
f42019,CallExpression:which
f42020,Property:timeslice
f42021,AssignmentExpression:currentDirection
f42022,NewExpression:domInteractive
f42023,NewExpression:getData
f42024,ArrayExpression:channelCount
f42025,SwitchCase:text
f42026,Literal:TextMetrics
f42027,ArrayExpression:getUserData
f42028,Identifier:Geolocation
f42029,ConditionalExpression:href
f42030,Identifier:isMap
f42031,ArrayExpression:sender
f42032,ArrayExpression:readAsDataURL
f42033,MemberExpression:srcdoc
f42034,ArrayExpression:left
f42035,MemberExpression:policy
f42036,LogicalExpression:pixels
f42037,Identifier:insertAdjacentText
f42038,AssignmentExpression:badge
f42039,MemberExpression:interimResults
f42040,MemberExpression:persistentState
f42041,NewExpression:contextmenu
f42042,MethodDefinition:canPlayType
f42043,Identifier:multiply
f42044,CallExpression:login
f42045,Property:sourceopen
f42046,LogicalExpression:exception
f42047,ArrayExpression:originalTarget
f42048,FunctionExpression:Notification
f42049,Property:SVGPathSegLinetoAbs
f42050,AssignmentExpression:permissions
f42051,FunctionExpression:deleteContents
f42052,ArrowFunctionExpression:timeout
f42053,CallExpression:rangeMax
f42054,ArrayExpression:msFullscreenElement
f42055,CallExpression:routeEvent
f42056,AssignmentExpression:measure
f42057,Identifier:onopen
f42058,ArrayExpression:browserLanguage
f42059,UnaryExpression:voice
f42060,ArrayExpression:transmission
f42061,BinaryExpression:onMessage
f42062,ArrayExpression:directories
f42063,Property:copyTexSubImage3D
f42064,BinaryExpression:MSGestureTap
f42065,AssignmentExpression:NONE
f42066,Identifier:arcTo
f42067,MemberExpression:gap
f42068,SwitchStatement:current
f42069,VariableDeclarator:bindTransformFeedback
f42070,MethodDefinition:onsearch
f42071,MemberExpression:referrerpolicy
f42072,LogicalExpression:lineWidth
f42073,FunctionDeclaration:withCredentials
f42074,AssignmentExpression:urls
f42075,Property:SVGAnimatedLength
f42076,IfStatement:clone
f42077,MemberExpression:append
f42078,MemberExpression:vertexAttribI4uiv
f42079,CallExpression:HTMLOptionsCollection
f42080,AssignmentExpression:getPointAtLength
f42081,UnaryExpression:MediaStream
f42082,MemberExpression:importNode
f42083,SwitchCase:enctype
f42084,MemberExpression:ondragend
f42085,MemberExpression:alinkColor
f42086,CallExpression:supportedNetworks
f42087,CallExpression:getEntriesByType
f42088,Property:webkit
f42089,CallExpression:newItem
f42090,ForInStatement:fonts
f42091,Identifier:camera
f42092,ReturnStatement:postMessage
f42093,VariableDeclarator:caches
f42094,Identifier:mozRequestAnimationFrame
f42095,UnaryExpression:p4
f42096,Literal:download
f42097,MemberExpression:outerHeight
f42098,Identifier:filter
f42099,Property:join
f42100,Property:Cache
f42101,MemberExpression:windowState
f42102,Literal:ownerElement
f42103,CallExpression:lighten
f42104,ReturnStatement:buffered
f42105,Identifier:credentialType
f42106,SwitchCase:MEDIA_ERR_SRC_NOT_SUPPORTED
f42107,SequenceExpression:AbortError
f42108,MemberExpression:setStart
f42109,Identifier:muted
f42110,IfStatement:prop
f42111,IfStatement:sessionStorage
f42112,Literal:standby
f42113,MemberExpression:tooltipNode
f42114,CallExpression:wheelDeltaX
f42115,ForInStatement:timestamp
f42116,ExpressionStatement:canvas
f42117,ConditionalExpression:sorted
f42118,Property:updateStyle
f42119,AssignmentExpression:setData
f42120,CallExpression:CLOSED
f42121,BinaryExpression:SecurityError
f42122,MemberExpression:axes
f42123,Literal:onstart
f42124,VariableDeclarator:clip
f42125,CallExpression:playbackRate
f42126,SwitchCase:double
f42127,SwitchStatement:p4
f42128,Property:NOT_FOUND_ERR
f42129,ReturnStatement:radio
f42130,ArrayExpression:pointerleave
f42131,Identifier:cancelScheduledValues
f42132,Property:invalidateFramebuffer
f42133,Literal:title
f42134,MemberExpression:print
f42135,Literal:claim
f42136,FunctionDeclaration:media
f42137,SwitchCase:onstart
f42138,AssignmentExpression:durationchange
f42139,Identifier:mediaGroup
f42140,Literal:checkValidity
f42141,FunctionDeclaration:VTTRegion
f42142,ConditionalExpression:requestFullscreen
f42143,ArrayExpression:HTMLTitleElement
f42144,MemberExpression:SVGRect
f42145,NewExpression:boundary
f42146,UnaryExpression:registration
f42147,Identifier:rotationAngle
f42148,FunctionDeclaration:control
f42149,LogicalExpression:rect
f42150,Literal:reason
f42151,CallExpression:provider
f42152,Identifier:getParent
f42153,Identifier:onchargingchange
f42154,CallExpression:toRange
f42155,Identifier:start
f42156,FunctionDeclaration:release
f42157,Property:numSteps
f42158,ReturnStatement:XMLDocument
f42159,Identifier:motion
f42160,Literal:artist
f42161,BinaryExpression:WebKitPoint
f42162,ConditionalExpression:flatten
f42163,CallExpression:fullpath
f42164,Identifier:MessageChannel
f42165,Literal:width
f42166,MemberExpression:dirName
f42167,CallExpression:redirectStart
f42168,ReturnStatement:IV
f42169,Property:clearTimeout
f42170,Literal:badge
f42171,UpdateExpression:prop
f42172,ArrayExpression:step
f42173,UpdateExpression:bottom
f42174,SequenceExpression:item
f42175,ArrayExpression:appendBuffer
f42176,Literal:numSteps
f42177,NewExpression:audio
f42178,Literal:fallback
f42179,BinaryExpression:maxLength
f42180,Property:uniform3ui
f42181,UnaryExpression:disabled
f42182,CallExpression:scrollIntoViewIfNeeded
f42183,Literal:rangeCount
f42184,Literal:candidate
f42185,ForInStatement:content
f42186,ConditionalExpression:nodes
f42187,IfStatement:sub
f42188,FunctionDeclaration:javaEnabled
f42189,NewExpression:exit
f42190,FunctionDeclaration:mark
f42191,AssignmentExpression:PERCENTAGE
f42192,VariableDeclarator:remove
f42193,Literal:uniform3uiv
f42194,MemberExpression:framebufferTextureLayer
f42195,Literal:compatMode
f42196,Property:onfocus
f42197,ReturnStatement:reset
f42198,IfStatement:exception
f42199,MemberExpression:setCursor
f42200,BinaryExpression:pose
f42201,CallExpression:zoomAndPan
f42202,FunctionExpression:square
f42203,IfStatement:onclick
f42204,MemberExpression:embeds
f42205,ReturnStatement:Point
f42206,MemberExpression:eachNode
f42207,Identifier:ByteLengthQueuingStrategy
f42208,Property:styleSheets
f42209,BinaryExpression:cite
f42210,ArrayExpression:oMatchesSelector
f42211,FunctionExpression:encodings
f42212,ConditionalExpression:erode
f42213,Identifier:queryInfo
f42214,Identifier:uniform3uiv
f42215,Property:XPathEvaluator
f42216,NewExpression:RTCDtlsTransport
f42217,ArrayExpression:lineWidth
f42218,Identifier:mediaType
f42219,Literal:oauth
f42220,CallExpression:target
f42221,MemberExpression:mute
f42222,IfStatement:shape
f42223,SwitchCase:getConfiguration
f42224,FunctionExpression:parseFromString
f42225,ReturnStatement:font
f42226,CallExpression:animation
f42227,Property:hardwareConcurrency
f42228,Literal:getAttribLocation
f42229,LogicalExpression:labels
f42230,VariableDeclarator:createSession
f42231,BinaryExpression:arc
f42232,NewExpression:NOT_READABLE_ERR
f42233,Property:cancelBubble
f42234,MemberExpression:darken
f42235,FunctionDeclaration:retry
f42236,Literal:currentSrc
f42237,ConditionalExpression:short
f42238,ArrayExpression:gbk
f42239,Identifier:pseudoElement
f42240,LogicalExpression:offline
f42241,MemberExpression:VRDisplay
f42242,MethodDefinition:center
f42243,Identifier:UNKNOWN_ERR
f42244,AssignmentExpression:ServiceWorker
f42245,MemberExpression:removeAttributeNode
f42246,VariableDeclarator:attributeName
f42247,FunctionDeclaration:getSettings
f42248,UnaryExpression:WritableStream
f42249,FunctionExpression:fullPath
f42250,Identifier:update
f42251,NewExpression:promise
f42252,UpdateExpression:init
f42253,ArrayExpression:percent
f42254,ArrayExpression:NULL
f42255,MemberExpression:activating
f42256,Identifier:arc
f42257,ConditionalExpression:start
f42258,ConditionalExpression:onhashchange
f42259,BinaryExpression:subscribe
f42260,MemberExpression:webkitGetAsEntry
f42261,Property:collapseToStart
f42262,MemberExpression:contenteditable
f42263,CallExpression:FileList
f42264,Literal:createTFoot
f42265,Property:rtcpMuxPolicy
f42266,Literal:AudioTrack
f42267,Literal:slide
f42268,FunctionDeclaration:bgColor
f42269,IfStatement:getData
f42270,Property:exponent
f42271,CallExpression:removeAllRanges
f42272,Literal:oninput
f42273,Property:sample
f42274,ReturnStatement:point
f42275,ArrayExpression:acceleration
f42276,Identifier:mozInnerScreenX
f42277,CallExpression:absolute
f42278,ConditionalExpression:initEvent
f42279,Literal:serviceWorkerRegistration
f42280,NewExpression:com
f42281,VariableDeclarator:copy
f42282,MemberExpression:scrollByLines
f42283,ForInStatement:requestData
f42284,NewExpression:UndoManager
f42285,Literal:multiEntry
f42286,FunctionExpression:currentStyle
f42287,Literal:PERCENTAGE
f42288,AssignmentExpression:Netscape
f42289,Identifier:fireEvent
f42290,FunctionDeclaration:range
f42291,Property:query
f42292,IfStatement:show
f42293,IfStatement:control
f42294,CallExpression:destination
f42295,NewExpression:upper
f42296,SwitchCase:sub
f42297,ConditionalExpression:blob
f42298,ArrayExpression:drop
f42299,ConditionalExpression:addListener
f42300,IfStatement:Crypto
f42301,LogicalExpression:moz
f42302,Property:HTMLSelectElement
f42303,AssignmentExpression:aspectRatio
f42304,Literal:defaultValue
f42305,AssignmentExpression:postalCode
f42306,SwitchCase:bytesSent
f42307,ReturnStatement:bevel
f42308,Property:value
f42309,Literal:domainLookupEnd
f42310,NewExpression:supportedTypes
f42311,Literal:UnknownError
f42312,ReturnStatement:tooLong
f42313,ForInStatement:td
f42314,MemberExpression:SECURITY_ERR
f42315,MemberExpression:DOMContentLoaded
f42316,Identifier:TYPE_RESERVED
f42317,AssignmentExpression:function
f42318,UnaryExpression:read
f42319,Identifier:ShadowRoot
f42320,ArrayExpression:hasFeature
f42321,VariableDeclarator:root
f42322,MemberExpression:pipeThrough
f42323,Identifier:matchMedia
f42324,BinaryExpression:Event
f42325,CallExpression:keyboard
f42326,MethodDefinition:challenge
f42327,NewExpression:hostname
f42328,SequenceExpression:size
f42329,Identifier:ePrevious
f42330,Literal:nohref
f42331,ArrayExpression:NOTATION_NODE
f42332,MemberExpression:getTargetRanges
f42333,IfStatement:RTCPeerConnection
f42334,BinaryExpression:pageshow
f42335,VariableDeclarator:displayName
f42336,MethodDefinition:isEnabled
f42337,Identifier:key
f42338,MemberExpression:png
f42339,Literal:focusNode
f42340,CallExpression:className
f42341,CallExpression:badge
f42342,Property:oninput
f42343,Literal:iterations
f42344,CallExpression:animationcancel
f42345,BinaryExpression:http
f42346,FunctionDeclaration:CM
f42347,FunctionDeclaration:entryType
f42348,Literal:visualViewport
f42349,FunctionExpression:currentNode
f42350,ArrayExpression:deviceorientationabsolute
f42351,MemberExpression:setNamedItem
f42352,ArrayExpression:DOMNodeInsertedIntoDocument
f42353,MemberExpression:DocumentFragment
f42354,FunctionExpression:Float64Array
f42355,IfStatement:dx
f42356,BinaryExpression:SharedWorker
f42357,ArrayExpression:stepDown
f42358,Property:regionAnchorY
f42359,UnaryExpression:showNotification
f42360,Identifier:animatedInstanceRoot
f42361,Identifier:abbr
f42362,CallExpression:subscriptionId
f42363,NewExpression:url
f42364,VariableDeclarator:when
f42365,ArrayExpression:overflow
f42366,AssignmentExpression:languageCode
f42367,NewExpression:focusin
f42368,MemberExpression:loadOverlay
f42369,CallExpression:setStart
f42370,ArrayExpression:text
f42371,ArrayExpression:mozInnerScreenX
f42372,MemberExpression:SVGGraphicsElement
f42373,CallExpression:inverse
f42374,AssignmentExpression:updating
f42375,SwitchCase:short
f42376,AssignmentExpression:includes
f42377,FunctionDeclaration:truncate
f42378,Property:StyleSheetList
f42379,VariableDeclarator:getElementsByName
f42380,AssignmentExpression:transport
f42381,Literal:Gecko
f42382,MemberExpression:balanced
f42383,MemberExpression:xmlhttprequest
f42384,BinaryExpression:PasswordCredential
f42385,FunctionDeclaration:setEndAfter
f42386,IfStatement:pending
f42387,AssignmentExpression:state
f42388,Identifier:lastState
f42389,Literal:wrapKey
f42390,CallExpression:name
f42391,VariableDeclarator:beforeunload
f42392,ConditionalExpression:MouseWheelEvent
f42393,Identifier:policy
f42394,Property:bufferedAmount
f42395,UnaryExpression:resource
f42396,FunctionExpression:home
f42397,ReturnStatement:responseType
f42398,MemberExpression:setPrototypeOf
f42399,Identifier:copyLink
f42400,AssignmentExpression:initMouseEvent
f42401,SwitchCase:dy
f42402,UnaryExpression:pathLength
f42403,Literal:video
f42404,Property:responseURL
f42405,Literal:WEBGL_color_buffer_float
f42406,ArrayExpression:getSettings
f42407,ConditionalExpression:png
f42408,ArrayExpression:mspointermove
f42409,MemberExpression:distanceModel
f42410,FunctionExpression:requestPointerLock
f42411,AssignmentExpression:PaymentOptions
f42412,ReturnStatement:axes
f42413,ConditionalExpression:colgroup
f42414,ArrayExpression:from
f42415,Property:MouseEvent
f42416,UnaryExpression:unitType
f42417,VariableDeclarator:style
f42418,MemberExpression:reconnect
f42419,ArrayExpression:TextEncoder
f42420,Identifier:PerformanceMeasure
f42421,MemberExpression:FileError
f42422,LogicalExpression:broadcast
f42423,FunctionDeclaration:outerHTML
f42424,VariableDeclarator:CSSMatrix
f42425,UpdateExpression:start
f42426,AssignmentExpression:endOfStream
f42427,SwitchCase:group
f42428,MemberExpression:createImageData
f42429,Identifier:indexedDB
f42430,ReturnStatement:ended
f42431,FunctionExpression:count
f42432,Identifier:onresume
f42433,Property:bindBufferBase
f42434,ReturnStatement:AbortController
f42435,VariableDeclarator:applicationServerKey
f42436,Property:networkType
f42437,ReturnStatement:height
f42438,ConditionalExpression:selected
f42439,Literal:HTMLFontElement
f42440,MemberExpression:translationY
f42441,CallExpression:vertical
f42442,UnaryExpression:slide
f42443,IfStatement:JSON
f42444,MemberExpression:msCaching
f42445,MemberExpression:iterationStart
f42446,Literal:positionX
f42447,MemberExpression:DOMNodeRemoved
f42448,VariableDeclarator:getQueryParameter
f42449,CallExpression:pointerleave
f42450,Identifier:toString
f42451,MemberExpression:vendor
f42452,FunctionExpression:systemID
f42453,Literal:locationbar
f42454,NewExpression:mouseleave
f42455,LogicalExpression:deselectAll
f42456,CallExpression:inputForm
f42457,ForInStatement:handler
f42458,Literal:face
f42459,Identifier:ParentNode
f42460,ConditionalExpression:activate
f42461,Property:userSpaceOnUse
f42462,Identifier:beginQueryEXT
f42463,MemberExpression:FONT_FACE_RULE
f42464,LogicalExpression:expansion
f42465,MemberExpression:font
f42466,Property:setOrientation
f42467,FunctionDeclaration:buttons
f42468,AssignmentExpression:AbortError
f42469,BinaryExpression:SVGPathElement
f42470,Literal:orientationchange
f42471,Literal:toFloat32Array
f42472,CallExpression:handleEnd
f42473,FunctionExpression:addElement
f42474,Property:uniformMatrix2x4fv
f42475,Property:totalTaskCount
f42476,SwitchCase:blur
f42477,ReturnStatement:timeStamp
f42478,Property:transform
f42479,ReturnStatement:reverse
f42480,CallExpression:when
f42481,Property:rightProjectionMatrix
f42482,SwitchStatement:pose
f42483,Literal:ext
f42484,ConditionalExpression:inactive
f42485,Literal:getCurrentPosition
f42486,LogicalExpression:fullScreen
f42487,Literal:iceTransport
f42488,CallExpression:CDATASection
f42489,Literal:displayItems
f42490,FunctionExpression:download
f42491,Property:standby
f42492,Identifier:createReader
f42493,VariableDeclarator:loadedmetadata
f42494,Property:clockRate
f42495,VariableDeclarator:pointerType
f42496,Property:random
f42497,ConditionalExpression:webkitSlice
f42498,Property:FontFace
f42499,ArrayExpression:crypto
f42500,AssignmentExpression:http
f42501,BinaryExpression:unit
f42502,BinaryExpression:force
f42503,AssignmentExpression:done
f42504,ForOfStatement:replaceItem
f42505,ArrayExpression:intercept
f42506,Property:shadowdom
f42507,Identifier:SVGAnimatedPreserveAspectRatio
f42508,Property:wimax
f42509,BinaryExpression:HTMLDetailsElement
f42510,Identifier:sender
f42511,Property:splitText
f42512,MemberExpression:enableHighAccuracy
f42513,FunctionDeclaration:udp
f42514,Identifier:onkeyup
f42515,MemberExpression:removeAttributeNS
f42516,Property:gatt
f42517,VariableDeclarator:iso
f42518,FunctionDeclaration:delay
f42519,MemberExpression:scrolldelay
f42520,MemberExpression:onvoiceschanged
f42521,MemberExpression:getLocalCandidates
f42522,Literal:dragover
f42523,UnaryExpression:currentState
f42524,UnaryExpression:focused
f42525,FunctionDeclaration:notify
f42526,IfStatement:vertical
f42527,AssignmentExpression:cullFace
f42528,MethodDefinition:play
f42529,ConditionalExpression:suffix
f42530,VariableDeclarator:onmouseup
f42531,Identifier:CSSFontFaceLoadEvent
f42532,BinaryExpression:regions
f42533,BinaryExpression:type
f42534,AssignmentExpression:Selection
f42535,SwitchCase:bgColor
f42536,ReturnStatement:canvas
f42537,IfStatement:link
f42538,SwitchStatement:channels
f42539,Identifier:SHOW_PROCESSING_INSTRUCTION
f42540,VariableDeclarator:Request
f42541,ConditionalExpression:permission
f42542,ArrayExpression:onreadystatechange
f42543,ArrayExpression:quota
f42544,Identifier:isPrimary
f42545,NewExpression:mm
f42546,ArrowFunctionExpression:serviceWorkerRegistration
f42547,AssignmentExpression:rootNode
f42548,VariableDeclarator:spreadMethod
f42549,Identifier:blendEquation
f42550,IfStatement:lName
f42551,SwitchCase:Function
f42552,FunctionExpression:scriptNode
f42553,Property:sheet
f42554,ArrayExpression:double
f42555,FunctionDeclaration:join
f42556,BinaryExpression:SVGImageElement
f42557,FunctionExpression:ellipse
f42558,VariableDeclarator:define
f42559,Identifier:timecode
f42560,MemberExpression:caption
f42561,Literal:mozTextStyle
f42562,BinaryExpression:webkitImageSmoothingEnabled
f42563,CallExpression:Promises
f42564,Identifier:ENTITY_REFERENCE_NODE
f42565,SwitchCase:buttons
f42566,Property:addtrack
f42567,LogicalExpression:hostname
f42568,ArrayExpression:byteOffset
f42569,ArrayExpression:vendor
f42570,FunctionExpression:charIndex
f42571,Identifier:targetY
f42572,VariableDeclarator:plugins
f42573,MethodDefinition:activating
f42574,BinaryExpression:javascript
f42575,ConditionalExpression:mailto
f42576,Literal:pranswer
f42577,ArrayExpression:arraybuffer
f42578,Literal:IDBCursor
f42579,FunctionExpression:entryType
f42580,FunctionDeclaration:rootNode
f42581,Property:wasClean
f42582,Literal:HTMLDListElement
f42583,ReturnStatement:Media
f42584,Identifier:NEXT
f42585,MemberExpression:latitude
f42586,UnaryExpression:flash
f42587,LogicalExpression:min
f42588,BinaryExpression:uniform
f42589,ArrayExpression:default
f42590,IfStatement:connection
f42591,AssignmentExpression:endTime
f42592,MemberExpression:onanimationstart
f42593,CallExpression:MediaSession
f42594,FunctionExpression:Option
f42595,MemberExpression:ipAddress
f42596,SwitchCase:truncate
f42597,ReturnStatement:NULL
f42598,ConditionalExpression:credentialType
f42599,VariableDeclarator:size
f42600,TemplateLiteral:datetime
f42601,MemberExpression:getShaderSource
f42602,Literal:requestIdleCallback
f42603,MemberExpression:pauseTransformFeedback
f42604,ReturnStatement:mimeType
f42605,Identifier:isSupported
f42606,FunctionDeclaration:History
f42607,MemberExpression:spacing
f42608,BinaryExpression:permission
f42609,ArrayExpression:SyncManager
f42610,CallExpression:ratechange
f42611,ReturnStatement:languageCode
f42612,BinaryExpression:onappinstalled
f42613,Identifier:intercept
f42614,AssignmentExpression:submit
f42615,MemberExpression:createChannelSplitter
f42616,VariableDeclarator:deleteData
f42617,TemplateElement:custom
f42618,ReturnStatement:signal
f42619,MemberExpression:getSyncParameter
f42620,AssignmentExpression:onupdate
f42621,SwitchCase:navigation
f42622,Literal:MSGestureChange
f42623,Property:ImageData
f42624,LogicalExpression:upgrade
f42625,VariableDeclarator:newValue
f42626,Property:SVGFEColorMatrixElement
f42627,MemberExpression:sandbox
f42628,Identifier:UndoManager
f42629,BinaryExpression:hand
f42630,BinaryExpression:constructor
f42631,FunctionExpression:Console
f42632,ReturnStatement:mousemove
f42633,AssignmentExpression:attributeNamespace
f42634,Identifier:Transition
f42635,BinaryExpression:auxclick
f42636,MemberExpression:serviceURI
f42637,SequenceExpression:yes
f42638,Property:Float32Array
f42639,Literal:MouseEvent
f42640,IfStatement:abbr
f42641,CallExpression:defaultMuted
f42642,ForInStatement:chapters
f42643,AssignmentExpression:version
f42644,FunctionExpression:onchange
f42645,Literal:onicecandidate
f42646,VariableDeclarator:stretch
f42647,UnaryExpression:EventSource
f42648,ReturnStatement:monitor
f42649,VariableDeclarator:standby
f42650,ArrayExpression:ontouchend
f42651,ReturnStatement:address
f42652,VariableDeclarator:Option
f42653,AssignmentExpression:tabs
f42654,FunctionExpression:loginUrl
f42655,ArrayExpression:clientLeft
f42656,CallExpression:errorCallback
f42657,Literal:active
f42658,AssignmentExpression:utterance
f42659,ReturnStatement:ellipse
f42660,Literal:viewport
f42661,Literal:onLine
f42662,Property:caches
f42663,ArrayExpression:divisor
f42664,Literal:miter
f42665,NewExpression:collapsed
f42666,SequenceExpression:content
f42667,MemberExpression:preservesPitch
f42668,VariableDeclarator:rid
f42669,Literal:clientWaitSync
f42670,BinaryExpression:resultType
f42671,SwitchCase:gestureend
f42672,ReturnStatement:cm
f42673,NewExpression:xmlhttprequest
f42674,LogicalExpression:function
f42675,LogicalExpression:Selection
f42676,CallExpression:Plugin
f42677,TemplateLiteral:center
f42678,SequenceExpression:words
f42679,ArrayExpression:texImage2D
f42680,ArrayExpression:userChoice
f42681,SwitchCase:active
f42682,Identifier:AuthenticatorAssertionResponse
f42683,MemberExpression:undefined
f42684,FunctionExpression:focused
f42685,Literal:msFirstPaint
f42686,ArrowFunctionExpression:observer
f42687,Identifier:peerconnection
f42688,CallExpression:MAX_TEXTURE_MAX_ANISOTROPY_EXT
f42689,VariableDeclarator:EventInit
f42690,CallExpression:clients
f42691,Literal:DOMTransactionEvent
f42692,ForInStatement:end
f42693,ForInStatement:getParameters
f42694,ArrowFunctionExpression:keys
f42695,SwitchCase:removeAttribute
f42696,FunctionDeclaration:channel
f42697,FunctionExpression:heading
f42698,Literal:dragexit
f42699,TemplateLiteral:domain
f42700,MemberExpression:mozPaintCount
f42701,ConditionalExpression:startTime
f42702,ConditionalExpression:candidate
f42703,Literal:indeterminate
f42704,NewExpression:onMessage
f42705,BinaryExpression:mouseover
f42706,Property:succeeded
f42707,CallExpression:spacing
f42708,Property:currency
f42709,CallExpression:queryCommandState
f42710,SwitchStatement:boundary
f42711,UpdateExpression:scrollTo
f42712,MemberExpression:oncontrollerchange
f42713,CallExpression:request
f42714,Identifier:deviceorientation
f42715,MemberExpression:responseType
f42716,AssignmentExpression:VideoTrack
f42717,UnaryExpression:messageType
f42718,CallExpression:Uint32Array
f42719,Identifier:CompositionEvent
f42720,Identifier:INDEX_SIZE_ERR
f42721,MemberExpression:byteLength
f42722,MemberExpression:_blank
f42723,ArrayExpression:mediaStream
f42724,SequenceExpression:cookieEnabled
f42725,MemberExpression:setStyles
f42726,FunctionDeclaration:nextNode
f42727,Literal:flush
f42728,Identifier:updateDetails
f42729,Identifier:SHOW_DOCUMENT_TYPE
f42730,ArrayExpression:createCDATASection
f42731,LogicalExpression:clip
f42732,SequenceExpression:stream
f42733,UnaryExpression:row
f42734,Property:disconnect
f42735,ConditionalExpression:adData
f42736,UnaryExpression:onpopstate
f42737,FunctionExpression:getAll
f42738,Property:endEvent
f42739,ArrayExpression:activate
f42740,VariableDeclarator:setTimeout
f42741,VariableDeclarator:platform
f42742,ReturnStatement:commonAncestorContainer
f42743,Property:drop
f42744,Literal:getUniform
f42745,CallExpression:transformFeedbackVaryings
f42746,Literal:webglcontextrestored
f42747,FunctionExpression:join
f42748,IfStatement:type
f42749,Literal:tabindex
f42750,AssignmentExpression:responseType
f42751,Identifier:linear
f42752,VariableDeclarator:fragmentShader
f42753,IfStatement:MouseEvent
f42754,MemberExpression:HTMLEmbedElement
f42755,MemberExpression:XMLHttpRequestEventTarget
f42756,FunctionExpression:appendItem
f42757,ReturnStatement:CacheStorage
f42758,CallExpression:minimize
f42759,SequenceExpression:go
f42760,CallExpression:level
f42761,MemberExpression:featurePolicy
f42762,ArrayExpression:INVALID_ACCESS_ERR
f42763,Literal:AnimationPlaybackEvent
f42764,BinaryExpression:mozNotification
f42765,BinaryExpression:axis
f42766,BinaryExpression:m21
f42767,MemberExpression:uniform4fv
f42768,LogicalExpression:getSources
f42769,ArrayExpression:clientWidth
f42770,ReturnStatement:observer
f42771,UnaryExpression:subtle
f42772,ArrayExpression:isTexture
f42773,AssignmentExpression:callback
f42774,Property:pseudoElement
f42775,FunctionExpression:tabIndex
f42776,ArrayExpression:function
f42777,VariableDeclarator:REGION
f42778,FunctionExpression:MessageEvent
f42779,VariableDeclarator:th
f42780,CallExpression:float
f42781,AssignmentExpression:animationName
f42782,WhileStatement:pt
f42783,Literal:capabilities
f42784,FunctionExpression:maxValue
f42785,CallExpression:HMAC
f42786,Property:toDataURL
f42787,MemberExpression:replaceChild
f42788,CallExpression:vrdisplaydisconnect
f42789,LogicalExpression:duration
f42790,LogicalExpression:iterator
f42791,MemberExpression:CSSRule
f42792,MemberExpression:MAX_DRAW_BUFFERS_WEBGL
f42793,ReturnStatement:enter
f42794,ConditionalExpression:put
f42795,TemplateLiteral:cookie
f42796,VariableDeclarator:Integer
f42797,Literal:QueryInterface
f42798,Literal:availLeft
f42799,ArrayExpression:slope
f42800,UnaryExpression:collection
f42801,ArrayExpression:customElements
f42802,BinaryExpression:contextMenu
f42803,UnaryExpression:DOMTokenList
f42804,ArrayExpression:linkProgram
f42805,FunctionExpression:frameRate
f42806,FunctionExpression:suspend
f42807,Property:initUIEvent
f42808,VariableDeclarator:__parent__
f42809,VariableDeclarator:security
f42810,ForOfStatement:formData
f42811,MemberExpression:matrix
f42812,MemberExpression:local
f42813,Identifier:newName
f42814,AssignmentExpression:sse
f42815,UnaryExpression:declare
f42816,NewExpression:WritableStream
f42817,MemberExpression:navigation
f42818,NewExpression:VTTRegion
f42819,MemberExpression:samplerParameteri
f42820,MemberExpression:mul
f42821,ConditionalExpression:ctrl
f42822,ConditionalExpression:message
f42823,AssignmentExpression:minValue
f42824,CallExpression:trackId
f42825,Identifier:RTCPeerConnectionIceEvent
f42826,ReturnStatement:beforeunload
f42827,FunctionDeclaration:showNotification
f42828,SwitchCase:log
f42829,IfStatement:keyup
f42830,CallExpression:sendAsBinary
f42831,Property:startup
f42832,LogicalExpression:put
f42833,AssignmentExpression:cellIndex
f42834,ArrayExpression:shadowRoot
f42835,UpdateExpression:oldValue
f42836,CallExpression:iconURL
f42837,Identifier:getPropertyPriority
f42838,ConditionalExpression:stroke
f42839,Identifier:createSampler
f42840,Identifier:objectStore
f42841,SwitchCase:maxLength
f42842,ReturnStatement:delivery
f42843,BinaryExpression:PERMISSION_DENIED
f42844,ArrayExpression:meetOrSlice
f42845,MemberExpression:addressLine
f42846,Property:getActiveUniformBlockParameter
f42847,AssignmentExpression:charCodeAt
f42848,Literal:FontFaceSet
f42849,CallExpression:add
f42850,Property:msFullscreenElement
f42851,AssignmentExpression:newValue
f42852,SwitchCase:local
f42853,SwitchCase:altKey
f42854,ArrayExpression:onafterscriptexecute
f42855,MemberExpression:near
f42856,SwitchCase:Point
f42857,CatchClause:hh
f42858,VariableDeclarator:DOCUMENT_TYPE_NODE
f42859,ArrayExpression:cors
f42860,BinaryExpression:MediaKeys
f42861,ArrayExpression:filename
f42862,NewExpression:URLQuery
f42863,LogicalExpression:answer
f42864,Literal:Policy
f42865,FunctionExpression:noWrap
f42866,Identifier:sdp
f42867,Identifier:Permissions
f42868,CallExpression:referrerPolicy
f42869,ArrayExpression:movementX
f42870,MemberExpression:m13
f42871,ForInStatement:elements
f42872,MemberExpression:DOMObject
f42873,UpdateExpression:iii
f42874,Literal:experimental
f42875,Literal:specularConstant
f42876,Literal:ClientRectList
f42877,Property:abbr
f42878,LogicalExpression:withCredentials
f42879,AssignmentPattern:from
f42880,Property:PT
f42881,IfStatement:req
f42882,Property:HTMLFontElement
f42883,AssignmentExpression:metadata
f42884,MemberExpression:Geolocation
f42885,UpdateExpression:put
f42886,ArrayPattern:width
f42887,Property:uniform2f
f42888,Identifier:deleteTFoot
f42889,Property:COMMENT_NODE
f42890,MemberExpression:transform
f42891,BinaryExpression:DataError
f42892,AssignmentExpression:AudioContext
f42893,VariableDeclarator:getPointAtLength
f42894,SequenceExpression:attributes
f42895,FunctionDeclaration:Beacon
f42896,AssignmentExpression:iceServers
f42897,MemberExpression:name
f42898,Identifier:attachEvent
f42899,Identifier:shape
f42900,Literal:contentWindow
f42901,ReturnStatement:boolean
f42902,FunctionDeclaration:curve
f42903,Identifier:modifiers
f42904,Property:effect
f42905,Literal:createSession
f42906,Identifier:shadowOffsetY
f42907,VariableDeclarator:tracker
f42908,MemberExpression:fec
f42909,MemberExpression:windowFeatures
f42910,ConditionalExpression:moveRight
f42911,BinaryExpression:Console
f42912,FunctionDeclaration:addressLine
f42913,FunctionDeclaration:value
f42914,CatchClause:p1
f42915,AssignmentExpression:closed
f42916,AssignmentExpression:previousElementSibling
f42917,MemberExpression:utils
f42918,VariableDeclarator:animationiteration
f42919,Property:NEXT
f42920,MemberExpression:uniformMatrix2x3fv
f42921,BinaryExpression:HTMLLinkElement
f42922,CallExpression:NOT_SUPPORTED_ERR
f42923,VariableDeclarator:scrollAmount
f42924,VariableDeclarator:insertRow
f42925,SwitchStatement:string
f42926,FunctionDeclaration:accept
f42927,VariableDeclarator:outerHeight
f42928,FunctionDeclaration:cancelable
f42929,NewExpression:pointerup
f42930,MemberExpression:beginQuery
f42931,Identifier:erode
f42932,Literal:auxiliary
f42933,Property:lengthAdjust
f42934,ArrayPattern:filename
f42935,BinaryExpression:dilate
f42936,Identifier:azimuth
f42937,UpdateExpression:priority
f42938,Identifier:httpEquiv
f42939,SequenceExpression:keyCode
f42940,Literal:vb
f42941,BinaryExpression:validity
f42942,Property:drawRangeElements
f42943,UnaryExpression:normal
f42944,SequenceExpression:animationend
f42945,Identifier:sortable
f42946,Identifier:DATA_CLONE_ERR
f42947,CallExpression:compareNode
f42948,Literal:bgColor
f42949,BinaryExpression:formEnctype
f42950,NewExpression:Request
f42951,VariableDeclarator:supportedTypes
f42952,VariableDeclarator:createDocument
f42953,LogicalExpression:toJson
f42954,ArrayExpression:moz
f42955,Identifier:onpointerlockchange
f42956,AssignmentPattern:tag
f42957,FunctionDeclaration:left
f42958,BinaryExpression:getTime
f42959,IfStatement:onend
f42960,Literal:actions
f42961,ConditionalExpression:pull
f42962,NewExpression:bgcolor
f42963,BinaryExpression:inputs
f42964,Literal:range
f42965,ArrayExpression:codebase
f42966,CallExpression:pointerout
f42967,ForStatement:go
f42968,ReturnStatement:move
f42969,FunctionDeclaration:statusText
f42970,Literal:splice
f42971,Identifier:QuotaExceededError
f42972,MethodDefinition:update
f42973,ConditionalExpression:Document
f42974,ConditionalExpression:modify
f42975,ReturnStatement:Comment
f42976,BinaryExpression:easing
f42977,Literal:StorageManager
f42978,Identifier:mozItemCount
f42979,FunctionDeclaration:Gamepad
f42980,Identifier:cellular
f42981,SequenceExpression:create
f42982,CallExpression:setSelectionRange
f42983,BinaryExpression:accessibility
f42984,Property:characters
f42985,MemberExpression:over
f42986,Identifier:manipulation
f42987,CallExpression:frameType
f42988,AssignmentExpression:GlobalEventHandler
f42989,FunctionDeclaration:mousewheel
f42990,AssignmentExpression:permission
f42991,Literal:contenteditable
f42992,Property:allowFullscreen
f42993,ExpressionStatement:dataset
f42994,CallExpression:icon
f42995,BinaryExpression:port1
f42996,FunctionDeclaration:component
f42997,CallExpression:counter
f42998,Identifier:role
f42999,ForInStatement:title
f43000,ConditionalExpression:toggle
f43001,Property:req
f43002,MemberExpression:Referer
f43003,ConditionalExpression:scrollAmount
f43004,FunctionExpression:newURL
f43005,CallExpression:decode
f43006,MemberExpression:caches
f43007,ReturnStatement:preload
f43008,IfStatement:transform
f43009,CallExpression:domContentLoadedEventEnd
f43010,VariableDeclarator:mediaGroup
f43011,FunctionExpression:checkValidity
f43012,ForInStatement:event
f43013,UnaryExpression:entities
f43014,AssignmentExpression:preload
f43015,ArrayExpression:broadcast
f43016,BinaryExpression:put
f43017,NewExpression:subscribe
f43018,MemberExpression:domContentLoadedEventEnd
f43019,SwitchCase:allow
f43020,CatchClause:failed
f43021,ConditionalExpression:cache
f43022,Literal:SVGGlyphRefElement
f43023,MemberExpression:low
f43024,Identifier:updatePlaybackRate
f43025,FunctionDeclaration:setLineDash
f43026,VariableDeclarator:top
f43027,AssignmentExpression:assert
f43028,AssignmentExpression:mousewheel
f43029,BinaryExpression:align
f43030,ConditionalExpression:responseType
f43031,SwitchCase:onactive
f43032,Identifier:timeRemaining
f43033,Identifier:chargingtimechange
f43034,MemberExpression:createSVGPathSegLinetoHorizontalRel
f43035,Identifier:useMap
f43036,BinaryExpression:iceConnectionState
f43037,Identifier:buildThresholdList
f43038,MethodDefinition:reject
f43039,Literal:touch
f43040,Identifier:moveLeft
f43041,LogicalExpression:pad
f43042,MemberExpression:HTMLDivElement
f43043,NewExpression:componentId
f43044,MemberExpression:clearColor
f43045,ArrayExpression:print
f43046,ConditionalExpression:record
f43047,ForStatement:pt
f43048,SwitchCase:input
f43049,IfStatement:openDialog
f43050,AssignmentExpression:xoffset
f43051,MemberExpression:assertion
f43052,CallExpression:personalbar
f43053,AssignmentExpression:clipboardData
f43054,Property:m43
f43055,Literal:attributeStyleMap
f43056,BinaryExpression:classList
f43057,ExpressionStatement:location
f43058,IfStatement:evaluate
f43059,Property:async
f43060,FunctionDeclaration:pixels
f43061,CallExpression:deg
f43062,MethodDefinition:transform
f43063,ConditionalExpression:inputs
f43064,Literal:webkitMatchesSelector
f43065,IfStatement:fill
f43066,FunctionExpression:location
f43067,Property:STRING_TYPE
f43068,FunctionExpression:line
f43069,Property:typeName
f43070,MemberExpression:p3
f43071,ReturnStatement:reports
f43072,ReturnStatement:registration
f43073,MemberExpression:key
f43074,VariableDeclarator:currentScale
f43075,FunctionExpression:currentTime
f43076,SwitchCase:intl
f43077,Property:foundation
f43078,BinaryExpression:mousewheel
f43079,ConditionalExpression:newItem
f43080,Property:FRAGMENT_SHADER_DERIVATIVE_HINT_OES
f43081,Literal:reliable
f43082,AssignmentExpression:history
f43083,Property:attestationObject
f43084,TemplateLiteral:destination
f43085,UnaryExpression:videoHeight
f43086,AssignmentExpression:setResourceTimingBufferSize
f43087,Literal:undefined
f43088,Property:deleteVertexArray
f43089,ArrayExpression:tiltY
f43090,ReturnStatement:failed
f43091,NewExpression:domain
f43092,ConditionalExpression:ipAddress
f43093,UnaryExpression:event
f43094,Property:duration
f43095,Literal:shape
f43096,SwitchCase:visible
f43097,ForInStatement:links
f43098,SwitchCase:security
f43099,VariableDeclarator:productID
f43100,ReturnStatement:clear
f43101,ArrowFunctionExpression:change
f43102,NewExpression:cite
f43103,Identifier:spawnNotification
f43104,CallExpression:parent
f43105,VariableDeclarator:wheelDeltaX
f43106,ArrayExpression:Range
f43107,VariableDeclarator:forceRedraw
f43108,BinaryExpression:TrackEvent
f43109,NewExpression:key
f43110,ArrayExpression:lineCap
f43111,UnaryExpression:granted
f43112,SwitchCase:frameRate
f43113,MemberExpression:numberValue
f43114,ArrayExpression:fullscreenerror
f43115,Identifier:encrypt
f43116,MemberExpression:usage
f43117,Property:FLOAT
f43118,Literal:charCodeAt
f43119,CallExpression:sourceFile
f43120,AssignmentExpression:mozilla
f43121,Identifier:getAllKeys
f43122,ReturnStatement:audioLevel
f43123,CallExpression:updatefound
f43124,Property:domConfig
f43125,FunctionDeclaration:reject
f43126,ReturnStatement:LOADING
f43127,MemberExpression:SVGElementInstance
f43128,ConditionalExpression:after
f43129,VariableDeclarator:inactive
f43130,MemberExpression:network
f43131,AssignmentExpression:bluetooth
f43132,Property:forceRedraw
f43133,ArrayExpression:rtt
f43134,UpdateExpression:rowspan
f43135,AssignmentExpression:isPrimary
f43136,VariableDeclarator:loopEnd
f43137,Identifier:Uint32Array
f43138,MethodDefinition:port
f43139,VariableDeclarator:frameBorder
f43140,ConditionalExpression:pseudo
f43141,Identifier:RTCDTMFSender
f43142,Identifier:SVGFEFuncGElement
f43143,VariableDeclarator:trace
f43144,CallExpression:delay
f43145,VariableDeclarator:decrypt
f43146,AssignmentExpression:w3
f43147,MemberExpression:WRONG_DOCUMENT_ERR
f43148,ArrayExpression:deleteObjectStore
f43149,MemberExpression:isComposing
f43150,Literal:pathname
f43151,FunctionDeclaration:detachEvent
f43152,IfStatement:frames
f43153,FunctionExpression:mouseover
f43154,ArrayExpression:mozIsLocallyAvailable
f43155,VariableDeclarator:StorageManager
f43156,Literal:publicKey
f43157,VariableDeclarator:repeat
f43158,MemberExpression:getPointAtLength
f43159,MemberExpression:td
f43160,FunctionExpression:namespaceURI
f43161,MemberExpression:point
f43162,FunctionDeclaration:fullPath
f43163,NewExpression:startTime
f43164,IfStatement:moveRight
f43165,Property:SecurityError
f43166,ReturnStatement:EventListener
f43167,Literal:vmax
f43168,BinaryExpression:addPath
f43169,CallExpression:namedItem
f43170,Identifier:Blob
f43171,AssignmentExpression:onscroll
f43172,SwitchCase:onMessage
f43173,UpdateExpression:state
f43174,BinaryExpression:Entry
f43175,ArrayExpression:spellcheck
f43176,NewExpression:vrdisplaydeactivate
f43177,Literal:GET
f43178,Identifier:Metadata
f43179,IfStatement:deltaY
f43180,MemberExpression:setBaseAndExtent
f43181,CallExpression:onicecandidate
f43182,Identifier:patternContentUnits
f43183,MemberExpression:challenge
f43184,CallExpression:domContentLoadedEventStart
f43185,FunctionDeclaration:maxLength
f43186,ArrayExpression:onappinstalled
f43187,VariableDeclarator:oncomplete
f43188,MemberExpression:CSSKeyframeRule
f43189,Literal:toString
f43190,DoWhileStatement:match
f43191,AssignmentExpression:NOTATION_NODE
f43192,ReturnStatement:range
f43193,ConditionalExpression:prepend
f43194,UnaryExpression:instanceof
f43195,Literal:ic
f43196,Literal:ideal
f43197,LogicalExpression:shape
f43198,Identifier:duration
f43199,FunctionDeclaration:isMap
f43200,VariableDeclarator:extensions
f43201,Literal:xMaxYMin
f43202,Literal:animationName
f43203,Property:onreadystatechange
f43204,SwitchCase:scale3d
f43205,SwitchCase:token
f43206,SwitchStatement:image
f43207,ArrayExpression:externalResourcesRequired
f43208,Property:substringData
f43209,AssignmentExpression:cloneNode
f43210,CallExpression:source
f43211,Literal:pauseTransformFeedback
f43212,ConditionalExpression:random
f43213,FunctionExpression:moveRight
f43214,BinaryExpression:currentTransform
f43215,IfStatement:plugins
f43216,VariableDeclarator:screenY
f43217,UpdateExpression:mul
f43218,FunctionExpression:key
f43219,IfStatement:attributeName
f43220,CallExpression:objectBoundingBox
f43221,ReturnStatement:control
f43222,Literal:contentEditable
f43223,ArrayExpression:hasOwnProperty
f43224,FunctionDeclaration:px
f43225,CallExpression:newValue
f43226,ArrayExpression:invalid
f43227,Identifier:POSITION_UNAVAILABLE
f43228,FunctionExpression:childList
f43229,BinaryExpression:AudioNode
f43230,BinaryExpression:Clients
f43231,Property:vrdisplayfocus
f43232,IfStatement:token
f43233,Property:Bluetooth
f43234,SequenceExpression:address
f43235,Literal:addListener
f43236,SwitchCase:novalidate
f43237,VariableDeclarator:toolbar
f43238,SequenceExpression:reason
f43239,VariableDeclarator:square
f43240,CallExpression:createQuery
f43241,LogicalExpression:result
f43242,CallExpression:INVALID_ACCESS_ERR
f43243,LogicalExpression:valign
f43244,SwitchStatement:attr
f43245,UpdateExpression:wrap
f43246,CallExpression:PaymentInstrument
f43247,ArrayExpression:getVideoTracks
f43248,AssignmentExpression:transaction
f43249,SwitchCase:canplay
f43250,MemberExpression:identifier
f43251,Property:credentials
f43252,Literal:AudioProcessingEvent
f43253,MemberExpression:connection
f43254,ArrayExpression:row
f43255,ConditionalExpression:task
f43256,FunctionExpression:srcset
f43257,VariableDeclarator:magnify
f43258,Property:border
f43259,IfStatement:refresh
f43260,Property:endings
f43261,MemberExpression:HTMLTimeElement
f43262,LogicalExpression:level
f43263,Identifier:touches
f43264,MemberExpression:onopen
f43265,MemberExpression:endDelay
f43266,ArrayExpression:currentTime
f43267,VariableDeclarator:print
f43268,Property:Gyroscope
f43269,ArrayExpression:sourceBuffers
f43270,ArrayExpression:FLOAT
f43271,VariableDeclarator:pointerover
f43272,FunctionDeclaration:messageType
f43273,Identifier:requestData
f43274,ExpressionStatement:document
f43275,FunctionExpression:query
f43276,CallExpression:menu
f43277,NewExpression:parentElement
f43278,MemberExpression:DOMRect
f43279,BinaryExpression:back_forward
f43280,MemberExpression:event
f43281,Property:double
f43282,VariableDeclarator:startTime
f43283,FunctionExpression:toggle
f43284,CallExpression:pending
f43285,IfStatement:lastChild
f43286,LogicalExpression:entries
f43287,Property:appendChild
f43288,Literal:ipAddress
f43289,MemberExpression:getUniformBlockIndex
f43290,Literal:pressed
f43291,LabeledStatement:lang
f43292,LogicalExpression:tagName
f43293,ReturnStatement:Window
f43294,UnaryExpression:advance
f43295,Literal:reconnect
f43296,Literal:disconnect
f43297,VariableDeclarator:bindBufferRange
f43298,CallExpression:srflx
f43299,IfStatement:credentials
f43300,MethodDefinition:sort
f43301,FunctionDeclaration:navigate
f43302,Property:toURL
f43303,ConditionalExpression:selectedOptions
f43304,FunctionDeclaration:rules
f43305,Property:getSyncParameter
f43306,IfStatement:done
f43307,ArrayExpression:evaluate
f43308,AssignmentExpression:height
f43309,FunctionDeclaration:form
f43310,Property:contrast
f43311,Literal:uniform3iv
f43312,ForInStatement:action
f43313,AssignmentExpression:transferSize
f43314,MemberExpression:getAsString
f43315,Identifier:fillText
f43316,ReturnStatement:requestId
f43317,SequenceExpression:activeCues
f43318,FunctionDeclaration:hidden
f43319,FunctionExpression:IV
f43320,IfStatement:auto
f43321,Literal:radiusY
f43322,SequenceExpression:previous
f43323,FunctionExpression:offsetHeight
f43324,MemberExpression:disabled
f43325,MemberExpression:background
f43326,ArrayExpression:onclick
f43327,VariableDeclarator:ic
f43328,Property:getMetadata
f43329,Identifier:quadraticCurveTo
f43330,BinaryExpression:after
f43331,FunctionDeclaration:setTranslate
f43332,NewExpression:statusbar
f43333,FunctionExpression:zoom
f43334,MemberExpression:square
f43335,AssignmentExpression:taskData
f43336,ConditionalExpression:playState
f43337,ArrayExpression:webkitmouseforcechanged
f43338,ArrayExpression:getEntries
f43339,Identifier:signature
f43340,MethodDefinition:over
f43341,UnaryExpression:seeked
f43342,AssignmentExpression:initUIEvent
f43343,LogicalExpression:sync
f43344,ArrayExpression:datetime
f43345,FunctionExpression:dragenter
f43346,CallExpression:isFinal
f43347,VariableDeclarator:regionCode
f43348,SequenceExpression:touches
f43349,Identifier:HTMLVideoElement
f43350,UnaryExpression:HTMLTableColElement
f43351,IfStatement:timeline
f43352,Identifier:Storage
f43353,Identifier:onrepeat
f43354,AssignmentExpression:Console
f43355,Identifier:onended
f43356,UpdateExpression:fx
f43357,MemberExpression:HTMLContentElement
f43358,ConditionalExpression:terminate
f43359,UnaryExpression:count
f43360,Literal:stencilFuncSeparate
f43361,MemberExpression:MediaQueryListener
f43362,Identifier:SVGPathSegArcAbs
f43363,BinaryExpression:resource
f43364,LogicalExpression:reason
f43365,MemberExpression:Path2D
f43366,Literal:mozAnimationStartTime
f43367,FunctionDeclaration:validity
f43368,VariableDeclarator:unprefix
f43369,Literal:WEBGL_debug_renderer_info
f43370,UnaryExpression:loading
f43371,SwitchCase:onresize
f43372,LogicalExpression:rawId
f43373,Identifier:touchleave
f43374,Literal:open
f43375,MemberExpression:wrapKey
f43376,CallExpression:msFirstPaint
f43377,SwitchCase:passive
f43378,ArrayExpression:mssitemodejumplistitemremoved
f43379,MemberExpression:service
f43380,Property:outerHeight
f43381,Identifier:onhashchange
f43382,SwitchCase:unregister
f43383,CallExpression:bubbles
f43384,CallExpression:discover
f43385,VariableDeclarator:charCode
f43386,LabeledStatement:contentType
f43387,ReturnStatement:search
f43388,ForInStatement:info
f43389,FunctionDeclaration:accessibility
f43390,Property:animationiteration
f43391,FunctionExpression:createObjectURL
f43392,SwitchStatement:deg
f43393,VariableDeclarator:deleteVertexArray
f43394,Identifier:ondatachannel
f43395,SequenceExpression:req
f43396,Literal:integrity
f43397,Literal:mozIsLocallyAvailable
f43398,ArrayExpression:paymentMethod
f43399,VariableDeclarator:animate
f43400,ArrayExpression:task
f43401,VariableDeclarator:html
f43402,AssignmentExpression:transceiver
f43403,Property:enabledPlugin
f43404,Literal:getElementsByTagNameNS
f43405,Property:SVGTransform
f43406,BinaryExpression:minValue
f43407,Identifier:getConfiguration
f43408,Property:columnNumber
f43409,VariableDeclarator:upper
f43410,Literal:attack
f43411,Identifier:PaymentOptions
f43412,ForInStatement:sorted
f43413,Property:HTMLOutputElement
f43414,NewExpression:level
f43415,LogicalExpression:crypto
f43416,AssignmentExpression:MouseEvent
f43417,SwitchCase:Object
f43418,VariableDeclarator:then
f43419,Identifier:HTMLLegendElement
f43420,FunctionDeclaration:createCaption
f43421,ArrayExpression:suffixes
f43422,Property:userVerification
f43423,Literal:DataTransferItemList
f43424,UnaryExpression:prepaid
f43425,Identifier:pathLength
f43426,UpdateExpression:columnNumber
f43427,ReturnStatement:ReadableStreamDefaultReader
f43428,VariableDeclarator:boolean
f43429,Identifier:wmin
f43430,VariableDeclarator:attachShadow
f43431,Identifier:systemId
f43432,ForInStatement:touch
f43433,FunctionExpression:prepend
f43434,VariableDeclarator:symbols
f43435,UnaryExpression:currentTime
f43436,Literal:Report
f43437,Identifier:getAnimations
f43438,FunctionExpression:exitFullscreen
f43439,LogicalExpression:pseudoElement
f43440,ArrayExpression:muted
f43441,SequenceExpression:elements
f43442,MemberExpression:success
f43443,IfStatement:restore
f43444,SwitchCase:CLOSED
f43445,MemberExpression:confirm
f43446,Identifier:object
f43447,VariableDeclarator:canPlayType
f43448,MemberExpression:sourceCapabilities
f43449,FunctionExpression:eventHandler
f43450,Literal:Method
f43451,Property:unit
f43452,Literal:mode
f43453,Identifier:globalStorage
f43454,VariableDeclarator:illuminance
f43455,Literal:totalTaskCount
f43456,Identifier:createEvent
f43457,VariableDeclarator:animationName
f43458,ArrayExpression:WEBGL_lose_context
f43459,MethodDefinition:time
f43460,MemberExpression:TextTrackList
f43461,NewExpression:entities
f43462,ArrayExpression:maxMessageSize
f43463,MemberExpression:PerformanceTiming
f43464,BinaryExpression:Blob
f43465,MemberExpression:getExtentOfChar
f43466,CallExpression:senderId
f43467,Literal:Beacon
f43468,ConditionalExpression:heading
f43469,Property:__parent__
f43470,Literal:getActiveUniforms
f43471,CallExpression:OES
f43472,LogicalExpression:open
f43473,MemberExpression:flash
f43474,AssignmentExpression:group
f43475,Property:clone
f43476,CallExpression:cookie
f43477,AssignmentExpression:unionpay
f43478,SwitchCase:timeRemaining
f43479,SwitchCase:verify
f43480,Identifier:exitFullscreen
f43481,Property:getAvailability
f43482,Identifier:SVGPathSegCurvetoQuadraticRel
f43483,FunctionExpression:org
f43484,FunctionDeclaration:actions
f43485,BinaryExpression:cx
f43486,Literal:billingAddress
f43487,Literal:transferIn
f43488,SwitchCase:xmlhttprequest
f43489,NewExpression:title
f43490,VariableDeclarator:screen
f43491,Property:cookie
f43492,FunctionDeclaration:transport
f43493,FunctionExpression:removeChild
f43494,MemberExpression:uniform3i
f43495,ReturnStatement:clip
f43496,ConditionalExpression:credit
f43497,MemberExpression:ufrag
f43498,CallExpression:initCloseEvent
f43499,AssignmentExpression:mms
f43500,MemberExpression:globalCompositeOperation
f43501,Literal:setInterval
f43502,CallExpression:Date
f43503,ArrayExpression:subscriptionId
f43504,MemberExpression:flush
f43505,Identifier:webkitFullscreenElement
f43506,ReturnStatement:ArrayBuffer
f43507,IfStatement:direction
f43508,ReturnStatement:ratio
f43509,FunctionDeclaration:cardNumber
f43510,ReturnStatement:CONNECTING
f43511,Property:BlobBuilder
f43512,CallExpression:ctrl
f43513,AssignmentExpression:objectBoundingBox
f43514,NewExpression:back
f43515,UnaryExpression:Worker
f43516,MemberExpression:onresourcetimingbufferfull
f43517,Property:loadingdone
f43518,Literal:id
f43519,Literal:hidden
f43520,MemberExpression:msCachingEnabled
f43521,Literal:m13
f43522,ConditionalExpression:valueType
f43523,Literal:getAttachedShaders
f43524,Identifier:permissionState
f43525,SequenceExpression:ranges
f43526,Identifier:ondtlsstatechange
f43527,Literal:percent
f43528,CallExpression:pointerId
f43529,BinaryExpression:getAllResponseHeaders
f43530,MemberExpression:resultType
f43531,IfStatement:rid
f43532,SwitchCase:rem
f43533,FunctionExpression:wheel
f43534,AssignmentExpression:privateKey
f43535,AssignmentPattern:parentElement
f43536,BinaryExpression:getContext
f43537,ArrayExpression:OES_texture_half_float
f43538,Identifier:requestsSent
f43539,Identifier:hasOwnProperty
f43540,BinaryExpression:tabindex
f43541,Property:setVersion
f43542,Literal:linkProgram
f43543,Literal:onpointerout
f43544,BinaryExpression:onmspointerup
f43545,Property:pixelDepth
f43546,CallExpression:focusOffset
f43547,SwitchCase:register
f43548,ArrayExpression:multiply
f43549,CallExpression:applicationServerKey
f43550,ConditionalExpression:delayTime
f43551,IfStatement:down
f43552,UnaryExpression:HTMLIsIndexElement
f43553,CallExpression:animationend
f43554,ConditionalExpression:webkitFullscreenElement
f43555,NewExpression:pointerId
f43556,FunctionExpression:uniformBlockBinding
f43557,NewExpression:ReadableStreamBYOBReader
f43558,SwitchCase:album
f43559,Literal:typedef
f43560,FunctionDeclaration:menu
f43561,Identifier:quota
f43562,UnaryExpression:alternate
f43563,MemberExpression:resizeBy
f43564,IfStatement:hasFocus
f43565,Literal:reversed
f43566,BinaryExpression:info
f43567,AssignmentExpression:getSelection
f43568,Property:Mozilla
f43569,ReturnStatement:frame
f43570,Identifier:UNSENT
f43571,VariableDeclarator:scheme
f43572,AssignmentExpression:button
f43573,Property:revokeObjectURL
f43574,Identifier:webkit
f43575,Property:ondevicemotion
f43576,FunctionExpression:fillRect
f43577,BinaryExpression:databases
f43578,ArrayExpression:NO_MODIFICATION_ALLOWED_ERR
f43579,Identifier:msCapsLockWarningOff
f43580,AssignmentExpression:beta
f43581,CallExpression:dtx
f43582,Identifier:sessionStorage
f43583,Literal:credit
f43584,Literal:includes
f43585,MethodDefinition:result
f43586,Literal:handler
f43587,AssignmentExpression:readBuffer
f43588,NewExpression:responseType
f43589,LogicalExpression:Blob
f43590,FunctionExpression:consolidate
f43591,ConditionalExpression:void
f43592,FunctionExpression:__defineGetter__
f43593,Property:discrete
f43594,Property:creationTime
f43595,BinaryExpression:Animation
f43596,LogicalExpression:move
f43597,Identifier:getByteFrequencyData
f43598,SequenceExpression:down
f43599,Identifier:lengthComputable
f43600,SequenceExpression:lh
f43601,FunctionExpression:referenceNode
f43602,ConditionalExpression:disable
f43603,BinaryExpression:bounds
f43604,Identifier:HTMLStyleElement
f43605,Literal:formaction
f43606,MemberExpression:webkitNotifications
f43607,LogicalExpression:CSSStyleSheet
f43608,VariableDeclarator:trackList
f43609,UnaryExpression:transaction
f43610,Property:relatedTarget
f43611,FunctionExpression:status
f43612,Literal:SharedArrayBuffer
f43613,ArrayExpression:empty
f43614,MemberExpression:fireEvent
f43615,Property:textTracks
f43616,Literal:formmethod
f43617,ArrayExpression:stitchTiles
f43618,VariableDeclarator:dragenter
f43619,FunctionDeclaration:prop
f43620,ExpressionStatement:name
f43621,MemberExpression:pickup
f43622,Literal:srclang
f43623,ThrowStatement:reason
f43624,MethodDefinition:fullScreen
f43625,ForOfStatement:properties
f43626,MemberExpression:Web
f43627,UnaryExpression:onwheel
f43628,AssignmentPattern:view
f43629,FunctionDeclaration:specified
f43630,CallExpression:deleteData
f43631,Identifier:TIME_ELAPSED_EXT
f43632,Identifier:onmousewheel
f43633,VariableDeclarator:getSamplerParameter
f43634,ReturnStatement:TextTrackCueList
f43635,Literal:loadeddata
f43636,Property:SVGPathSegCurvetoQuadraticRel
f43637,MemberExpression:insertNode
f43638,Property:mozilla
f43639,BinaryExpression:currentState
f43640,UnaryExpression:touched
f43641,UnaryExpression:clone
f43642,AssignmentExpression:PING
f43643,VariableDeclarator:slot
f43644,AssignmentExpression:autoplay
f43645,FunctionExpression:sendBeacon
f43646,SwitchCase:Map
f43647,MemberExpression:getElementsByName
f43648,BinaryExpression:Text
f43649,IfStatement:actions
f43650,AssignmentExpression:offline
f43651,Identifier:sittingToStandingTransform
f43652,Identifier:AudioBufferSourceNode
f43653,FunctionExpression:filename
f43654,ArrayExpression:appendData
f43655,AssignmentExpression:positionX
f43656,ReturnStatement:trackId
f43657,MemberExpression:photoSettings
f43658,ArrayExpression:argument
f43659,UnaryExpression:addedNodes
f43660,VariableDeclarator:gradientTransform
f43661,AssignmentExpression:openKeyCursor
f43662,SequenceExpression:Text
f43663,SwitchCase:aspectRatio
f43664,CallExpression:Transition
f43665,Property:localStorage
f43666,TemplateElement:item
f43667,Property:beforescriptexecute
f43668,FunctionExpression:endContainer
f43669,UnaryExpression:timestamp
f43670,MemberExpression:cloneRange
f43671,BinaryExpression:sheet
f43672,BinaryExpression:activating
f43673,MemberExpression:contentEditable
f43674,Literal:profileEnd
f43675,CallExpression:HTMLLIElement
f43676,Property:contentScriptType
f43677,FunctionExpression:ratio
f43678,LogicalExpression:fatal
f43679,NewExpression:gotpointercapture
f43680,ArrayExpression:dropzone
f43681,Identifier:upZ
f43682,Literal:strings
f43683,VariableDeclarator:MSGestureStart
f43684,VariableDeclarator:nextNode
f43685,ConditionalExpression:stopPropagation
f43686,VariableDeclarator:apply
f43687,Property:isPrimary
f43688,ForInStatement:forms
f43689,ReturnStatement:lang
f43690,ArrayExpression:Cache
f43691,ConditionalExpression:buttons
f43692,Identifier:bytesSent
f43693,ReturnStatement:hasFeature
f43694,CallExpression:URL
f43695,NewExpression:fr
f43696,Property:setEnd
f43697,FunctionDeclaration:altitude
f43698,BinaryExpression:CloseEvent
f43699,Identifier:cors
f43700,Literal:indicate
f43701,AssignmentExpression:DOCUMENT_TYPE_NODE
f43702,Property:SVGDescElement
f43703,Identifier:Worker
f43704,Literal:DOMContentLoaded
f43705,UnaryExpression:square
f43706,Property:HTMLMapElement
f43707,SwitchCase:observer
f43708,ArrayExpression:firstElementChild
f43709,SwitchCase:loadedmetadata
f43710,Property:clientHeight
f43711,FunctionExpression:clientId
f43712,CallExpression:HTMLSpanElement
f43713,UnaryExpression:redirect
f43714,SequenceExpression:Navigator
f43715,MemberExpression:CSSStyleRule
f43716,Property:getBoundingClientRect
f43717,NewExpression:sampleRate
f43718,YieldExpression:name
f43719,Property:violatedDirective
f43720,BinaryExpression:addtrack
f43721,SwitchCase:picture
f43722,BinaryExpression:focusout
f43723,Literal:WEBGL_compressed_texture_s3tc
f43724,LogicalExpression:drop
f43725,ConditionalExpression:ERROR
f43726,Property:TypeError
f43727,LogicalExpression:mouseup
f43728,UnaryExpression:hasExtension
f43729,Literal:input
f43730,CallExpression:createTextNode
f43731,NewExpression:supportedInstruments
f43732,CallExpression:READ_WRITE
f43733,Identifier:mozDrawText
f43734,LogicalExpression:shipping
f43735,AssignmentExpression:persisted
f43736,CallExpression:cssText
f43737,BinaryExpression:alt
f43738,CallExpression:save
f43739,Property:rows
f43740,NewExpression:Clipboard
f43741,ForInStatement:timeline
f43742,ArrayExpression:doNotTrack
f43743,MemberExpression:pull
f43744,Property:DOMNodeInserted
f43745,Identifier:SVGExternalResourcesRequired
f43746,VariableDeclarator:rangeMax
f43747,Literal:mousewheel
f43748,ArrayExpression:manipulation
f43749,ArrayExpression:reserve
f43750,SwitchCase:dateTime
f43751,Literal:HTMLOptGroupElement
f43752,Identifier:onmessage
f43753,ArrayExpression:Int32Array
f43754,LogicalExpression:timeline
f43755,ForInStatement:animationend
f43756,TemplateElement:none
f43757,CallExpression:longitude
f43758,IfStatement:typeName
f43759,MemberExpression:uniform4iv
f43760,FunctionDeclaration:keyup
f43761,AssignmentExpression:connect
f43762,SwitchCase:fx
f43763,NewExpression:nodeName
f43764,SwitchCase:heading
f43765,ArrayExpression:store
f43766,ConditionalExpression:onLine
f43767,IfStatement:appName
f43768,VariableDeclarator:getDescriptor
f43769,ReturnStatement:fy
f43770,Literal:timeEnd
f43771,LogicalExpression:ping
f43772,Identifier:textTrack
f43773,MemberExpression:deleted
f43774,ArrayExpression:webkitImageSmoothingEnabled
f43775,MethodDefinition:dump
f43776,ConditionalExpression:replaceWith
f43777,LogicalExpression:byteLength
f43778,Identifier:createChannelMerger
f43779,ArrayExpression:webvtt
f43780,NewExpression:hidden
f43781,SwitchCase:ufrag
f43782,FunctionDeclaration:startTime
f43783,ReturnStatement:MSCSSMatrix
f43784,SwitchCase:Blob
f43785,ConditionalExpression:referenceNode
f43786,Identifier:filterUnits
f43787,ForInStatement:metadata
f43788,UnaryExpression:username
f43789,VariableDeclarator:lines
f43790,VariableDeclarator:lineDashOffset
f43791,ReturnStatement:Name
f43792,FunctionDeclaration:globalStorage
f43793,VariableDeclarator:autofocus
f43794,VariableDeclarator:action
f43795,ArrayExpression:resize
f43796,ReturnStatement:cues
f43797,MemberExpression:uninitialized
f43798,BinaryExpression:unhandledrejection
f43799,FunctionDeclaration:button
f43800,SwitchCase:html
f43801,CallExpression:HTMLMenuElement
f43802,MemberExpression:GeometryUtils
f43803,Property:deviceMemory
f43804,Property:AudioBufferSourceNode
f43805,MemberExpression:leftDegrees
f43806,ArrayExpression:HTMLMarqueeElement
f43807,Identifier:SVGLength
f43808,CallExpression:values
f43809,BinaryExpression:InvalidStateError
f43810,BinaryExpression:entries
f43811,AssignmentExpression:deviceid
f43812,LogicalExpression:init
f43813,BinaryExpression:sourceopen
f43814,MemberExpression:XMLHttpRequestUpload
f43815,UnaryExpression:byteOffset
f43816,BinaryExpression:copyLink
f43817,MemberExpression:depthFar
f43818,FunctionDeclaration:Animation
f43819,Identifier:rightBounds
f43820,LogicalExpression:object
f43821,FunctionDeclaration:handleStart
f43822,MemberExpression:failIfMajorPerformanceCaveat
f43823,FunctionExpression:value
f43824,Literal:urls
f43825,MethodDefinition:metadata
f43826,Literal:install
f43827,LogicalExpression:m14
f43828,LogicalExpression:shippingAddress
f43829,AssignmentExpression:getComputedStyle
f43830,BinaryExpression:getStats
f43831,Identifier:webcomponents
f43832,Literal:timeStamp
f43833,ArrayExpression:copy
f43834,CallExpression:notificationclose
f43835,BinaryExpression:arguments
f43836,Literal:VersionChange
f43837,SwitchCase:imageHeight
f43838,Property:initCustomEvent
f43839,BinaryExpression:onbeforeunload
f43840,CallExpression:Int8Array
f43841,NewExpression:redirect
f43842,Identifier:expiration
f43843,MemberExpression:changedTouches
f43844,MemberExpression:silent
f43845,VariableDeclarator:description
f43846,Literal:recognition
f43847,UnaryExpression:platforms
f43848,SequenceExpression:denied
f43849,MemberExpression:browser
f43850,SwitchStatement:controller
f43851,MemberExpression:TrackEvent
f43852,Property:windowFeatures
f43853,VariableDeclarator:recording
f43854,BinaryExpression:redirectCount
f43855,VariableDeclarator:stepDown
f43856,AssignmentExpression:TYPE_RELOAD
f43857,SequenceExpression:Point
f43858,ConditionalExpression:File
f43859,Literal:onloadeddata
f43860,Identifier:COMPRESSED_RGB_ATC_WEBGL
f43861,FunctionExpression:order
f43862,IfStatement:Request
f43863,BinaryExpression:disconnect
f43864,UnaryExpression:Index
f43865,ConditionalExpression:standalone
f43866,SwitchCase:m31
f43867,UnaryExpression:unload
f43868,MemberExpression:wholeText
f43869,VariableDeclarator:dirName
f43870,ConditionalExpression:experimental
f43871,MemberExpression:onsort
f43872,AssignmentExpression:globalAlpha
f43873,IfStatement:reversed
f43874,SequenceExpression:load
f43875,ForStatement:format
f43876,Property:cells
f43877,AssignmentExpression:Client
f43878,LogicalExpression:setInterval
f43879,Property:DOMException
f43880,BinaryExpression:TransitionEvent
f43881,ConditionalExpression:tagName
f43882,SwitchCase:m14
f43883,Identifier:contentDocument
f43884,SwitchCase:services
f43885,ArrayExpression:HTMLUnknownElement
f43886,BinaryExpression:Client
f43887,SwitchStatement:message
f43888,ConditionalExpression:platform
f43889,BinaryExpression:ShadowRoot
f43890,ArrayExpression:stalled
f43891,IfStatement:configurations
f43892,UnaryExpression:iso
f43893,BinaryExpression:shadowOffsetY
f43894,Literal:outputBuffer
f43895,ReturnStatement:screenLeft
f43896,UnaryExpression:ImageBitmap
f43897,UnaryExpression:IntersectionObserver
f43898,FunctionExpression:referrer
f43899,CallExpression:hidden
f43900,LogicalExpression:GET
f43901,AssignmentExpression:Element
f43902,AssignmentExpression:flags
f43903,Identifier:headers
f43904,Literal:navigator
f43905,BinaryExpression:ownerSVGElement
f43906,MemberExpression:domInteractive
f43907,ConditionalExpression:returnValue
f43908,ForInStatement:oldValue
f43909,VariableDeclarator:CSS_NUMBER
f43910,FunctionExpression:credentials
f43911,ForInStatement:fallback
f43912,FunctionExpression:cy
f43913,LogicalExpression:lastChild
f43914,Literal:maskUnits
f43915,TemplateLiteral:mediaType
f43916,Identifier:boolean
f43917,SwitchCase:speakers
f43918,Property:popupNode
f43919,Identifier:float
f43920,Literal:PushManager
f43921,CallExpression:MediaSource
f43922,ConditionalExpression:mul
f43923,Property:tiltX
f43924,AssignmentExpression:IDBKeyRange
f43925,SwitchCase:wimax
f43926,ConditionalExpression:isConnected
f43927,Literal:openWindow
f43928,Identifier:DOM_DELTA_PIXEL
f43929,BinaryExpression:ScreenOrientation
f43930,ReturnStatement:platforms
f43931,BinaryExpression:naturalWidth
f43932,SwitchCase:ellipse
f43933,VariableDeclarator:entries
f43934,MemberExpression:arcTo
f43935,Identifier:selectionchange
f43936,Literal:quota
f43937,ArrayExpression:unitType
f43938,Identifier:NO_MODIFICATION_ALLOWED_ERR
f43939,BinaryExpression:coords
f43940,Identifier:BatteryManager
f43941,NewExpression:clearInterval
f43942,CallExpression:promise
f43943,VariableDeclarator:bgcolor
f43944,Literal:IDBKeyRange
f43945,IfStatement:autocomplete
f43946,AssignmentExpression:priority
f43947,FunctionDeclaration:WritableStream
f43948,ArrayExpression:rid
f43949,Identifier:SVGPathSegArcRel
f43950,Identifier:alpha
f43951,AssignmentExpression:onunhandledrejection
f43952,SequenceExpression:effect
f43953,Property:splice
f43954,Identifier:getCost
f43955,VariableDeclarator:mimeTypes
f43956,ReturnStatement:prototype
f43957,Literal:loginUrl
f43958,MemberExpression:timelineTime
f43959,UpdateExpression:cookie
f43960,BinaryExpression:crossorigin
f43961,AssignmentExpression:reversed
f43962,Identifier:createEntityReference
f43963,UnaryExpression:onerror
f43964,ConditionalExpression:textContent
f43965,Property:offsetWidth
f43966,BinaryExpression:doctype
f43967,LogicalExpression:pc
f43968,ConditionalExpression:Uint16Array
f43969,BinaryExpression:WorkerLocation
f43970,ArrayExpression:album
f43971,SwitchCase:uniform
f43972,ArrayExpression:delayTime
f43973,Identifier:AmbientLightSensor
f43974,BinaryExpression:transcript
f43975,LogicalExpression:sandbox
f43976,IfStatement:PromiseRejectionEvent
f43977,ConditionalExpression:stopped
f43978,VariableDeclarator:key
f43979,ArrayExpression:restore
f43980,Literal:srcObject
f43981,Literal:registerElement
f43982,CallExpression:arrayBuffer
f43983,ExpressionStatement:deviceorientation
f43984,Property:sourceCapabilities
f43985,VariableDeclarator:exclusive
f43986,MemberExpression:closeMessage
f43987,Identifier:Attr
f43988,Literal:XMLDocument
f43989,MemberExpression:uniform2i
f43990,VariableDeclarator:unmute
f43991,CallExpression:currency
f43992,Identifier:Touch
f43993,VariableDeclarator:layout
f43994,MethodDefinition:respond
f43995,Literal:flags
f43996,BinaryExpression:intersectionRatio
f43997,MethodDefinition:add
f43998,AssignmentExpression:onsubmit
f43999,MemberExpression:addListener
f44000,Literal:putImageData
f44001,FunctionExpression:startAngle
f44002,AssignmentExpression:service
f44003,SequenceExpression:db
f44004,Property:createAttribute
f44005,Literal:Lock
f44006,ArrayExpression:fireEvent
f44007,MemberExpression:ByteLengthQueuingStrategy
f44008,BinaryExpression:time
f44009,Property:playbackTime
f44010,ForInStatement:ranges
f44011,Literal:toJSON
f44012,NewExpression:flush
f44013,MemberExpression:Event
f44014,Identifier:uniformMatrix3x4fv
f44015,FunctionExpression:addEvent
f44016,FunctionExpression:Keyboard
f44017,Literal:setAttributeNS
f44018,ThrowStatement:details
f44019,UpdateExpression:lineno
f44020,IfStatement:rotation
f44021,Literal:share
f44022,NewExpression:connectEnd
f44023,Identifier:RangeException
f44024,Property:hreflang
f44025,MemberExpression:httpEquiv
f44026,Property:getStats
f44027,CallExpression:mul
f44028,BinaryExpression:pointercancel
f44029,FunctionDeclaration:Comment
f44030,CallExpression:remoteCandidateId
f44031,FunctionDeclaration:waiting
f44032,Property:SVGFontFaceUriElement
f44033,Literal:contrast
f44034,ReturnStatement:allow
f44035,MemberExpression:getDescriptor
f44036,CallExpression:Float32Array
f44037,ForInStatement:ms
f44038,Literal:ClipboardEvent
f44039,ForInStatement:stream
f44040,FunctionDeclaration:replaceItem
f44041,CallExpression:viewTarget
f44042,IfStatement:step
f44043,Property:setResourceTimingBufferSize
f44044,Literal:getTrackById
f44045,BinaryExpression:numberValue
f44046,ArrayExpression:cloneNode
f44047,NewExpression:errorCallback
f44048,ArrayExpression:voiceschanged
f44049,SwitchStatement:key
f44050,Identifier:URLSearchParams
f44051,CallExpression:insertCell
f44052,FunctionExpression:offsetleft
f44053,Identifier:getPointAtLength
f44054,ArrayExpression:viewtarget
f44055,UnaryExpression:source
f44056,Identifier:trackId
f44057,ArrayExpression:variable
f44058,Identifier:codec
f44059,ArrayExpression:availTop
f44060,LogicalExpression:clipboard
f44061,Literal:sentences
f44062,FunctionExpression:parentElement
f44063,CallExpression:ActiveXObject
f44064,Identifier:distinctiveIdentifier
f44065,CallExpression:mediaQueryList
f44066,AssignmentExpression:getContext
f44067,VariableDeclarator:Rect
f44068,Identifier:curve
f44069,LogicalExpression:listener
f44070,FunctionDeclaration:low
f44071,SwitchCase:Keyboard
f44072,FunctionExpression:list
f44073,FunctionExpression:transaction
f44074,Identifier:crypto
f44075,VariableDeclarator:attr
f44076,MemberExpression:hasExternalDisplay
f44077,Identifier:count
f44078,VariableDeclarator:blur
f44079,CallExpression:getRandomValues
f44080,LogicalExpression:constraint
f44081,SwitchStatement:handler
f44082,Literal:check
f44083,Property:mediasource
f44084,CallExpression:ImageBitmap
f44085,FunctionExpression:timeout
f44086,ReturnStatement:typeName
f44087,ConditionalExpression:miterLimit
f44088,Property:TIMEOUT
f44089,Property:texStorage2D
f44090,Property:previousElementSibling
f44091,BinaryExpression:mousedown
f44092,AssignmentPattern:status
f44093,NewExpression:cancel
f44094,Identifier:quaternion
f44095,LogicalExpression:onmouseover
f44096,FunctionDeclaration:navigator
f44097,Property:UNKNOWN_ERR
f44098,SwitchCase:emptied
f44099,ArrowFunctionExpression:role
f44100,Identifier:stageParameters
f44101,Property:node
f44102,VariableDeclarator:compileShader
f44103,AssignmentExpression:onmousewheel
f44104,NewExpression:NavigatorUserMediaError
f44105,ReturnStatement:paste
f44106,MemberExpression:bluetooth
f44107,Identifier:addressLine
f44108,UnaryExpression:low
f44109,MemberExpression:normalize
f44110,ArrayExpression:statusbar
f44111,CallExpression:pointerover
f44112,AssignmentExpression:viewport
f44113,Identifier:description
f44114,ReturnStatement:install
f44115,MemberExpression:midi
f44116,UnaryExpression:enter
f44117,ReturnStatement:pc
f44118,FunctionExpression:origin
f44119,Property:selectedOptions
f44120,ArrayExpression:flags
f44121,UnaryExpression:only
f44122,ReturnStatement:apply
f44123,MethodDefinition:requestAutocomplete
f44124,SwitchCase:NOTE
f44125,NewExpression:cx
f44126,CallExpression:select
f44127,FunctionDeclaration:insertBefore
f44128,NewExpression:INDEX_SIZE_ERR
f44129,MemberExpression:remote
f44130,VariableDeclarator:copyTexSubImage3D
f44131,Property:initCloseEvent
f44132,FunctionDeclaration:Client
f44133,Identifier:signal
f44134,LogicalExpression:round
f44135,TemplateElement:url
f44136,MemberExpression:nodownload
f44137,SequenceExpression:now
f44138,ArrayExpression:StorageManager
f44139,Property:scrollMaxY
f44140,Literal:parseFromString
f44141,CallExpression:registrations
f44142,VariableDeclarator:createHTMLDocument
f44143,Property:writable
f44144,FunctionDeclaration:repeat
f44145,Identifier:candidate
f44146,ConditionalExpression:characters
f44147,SwitchCase:CONNECTING
f44148,Literal:sinkId
f44149,FunctionExpression:removeListener
f44150,FunctionDeclaration:windowFeatures
f44151,FunctionDeclaration:oncontextmenu
f44152,Identifier:windowState
f44153,MemberExpression:getAttachedShaders
f44154,MemberExpression:shadowColor
f44155,VariableDeclarator:NotAllowedError
f44156,Identifier:invalid
f44157,SwitchCase:onbeforeunload
f44158,CallExpression:serializeToString
f44159,UnaryExpression:mousemove
f44160,CallExpression:organization
f44161,ReturnStatement:attributeName
f44162,LogicalExpression:SharedWorker
f44163,Property:onmousedown
f44164,ConditionalExpression:currentTranslate
f44165,MemberExpression:security
f44166,CallExpression:insertRule
f44167,SwitchStatement:function
f44168,Identifier:onwaiting
f44169,ArrayExpression:payer
f44170,RestElement:keys
f44171,Property:skewY
f44172,MemberExpression:createSVGPathSegCurvetoCubicAbs
f44173,Literal:SVGFESpecularLightingElement
f44174,ConditionalExpression:hand
f44175,IfStatement:silent
f44176,FunctionExpression:product
f44177,SwitchCase:importKey
f44178,ArrayExpression:soundend
f44179,Literal:unitType
f44180,ArrayExpression:closePath
f44181,IfStatement:media
f44182,MemberExpression:lowerBound
f44183,SwitchCase:MIN
f44184,VariableDeclarator:TextEncoder
f44185,UnaryExpression:length
f44186,Property:createBuffer
f44187,MemberExpression:uniform1i
f44188,AssignmentExpression:formNoValidate
f44189,AssignmentExpression:entities
f44190,MemberExpression:GET
f44191,MemberExpression:createCaption
f44192,NewExpression:ArrayBuffer
f44193,Identifier:SVGForeignObjectElement
f44194,LogicalExpression:URLSearchParams
f44195,BinaryExpression:entities
f44196,SwitchCase:always
f44197,IfStatement:identifier
f44198,ConditionalExpression:focusin
f44199,AssignmentExpression:shadowOffsetX
f44200,LogicalExpression:additionalData
f44201,SwitchStatement:id
f44202,SequenceExpression:p1
f44203,AssignmentExpression:frameElement
f44204,LogicalExpression:gamma
f44205,Identifier:readwrite
f44206,CallExpression:MediaList
f44207,Identifier:SensorEvent
f44208,CallExpression:RangeError
f44209,Literal:LongRange
f44210,Literal:appendBuffer
f44211,SwitchCase:iframe
f44212,ConditionalExpression:isEnabled
f44213,VariableDeclarator:saveData
f44214,NewExpression:RangeException
f44215,FunctionExpression:defaultMuted
f44216,SequenceExpression:prepend
f44217,AssignmentExpression:onorientationchange
f44218,UnaryExpression:axis
f44219,Literal:saturation
f44220,ConditionalExpression:db
f44221,AssignmentExpression:Response
f44222,Identifier:handleEnd
f44223,ClassDeclaration:Storage
f44224,MemberExpression:gesturestart
f44225,MemberExpression:playbackTime
f44226,MemberExpression:trailer
f44227,MemberExpression:getAsText
f44228,FunctionExpression:m21
f44229,Identifier:upX
f44230,AssignmentExpression:index
f44231,BinaryExpression:DOMAttrModified
f44232,Identifier:getSelection
f44233,FunctionDeclaration:Touch
f44234,ArrayExpression:initiatorType
f44235,SwitchCase:Animation
f44236,Property:load
f44237,MethodDefinition:reload
f44238,IfStatement:exclusive
f44239,Identifier:requestFullscreen
f44240,ArrayExpression:defaultView
f44241,FunctionExpression:mediaType
f44242,AssignmentExpression:webkitFullscreenElement
f44243,UnaryExpression:quaternion
f44244,CallExpression:baseFrequency
f44245,Identifier:getEntriesByName
f44246,FunctionExpression:rate
f44247,FunctionExpression:bytesSent
f44248,NewExpression:navigation
f44249,CallExpression:textTracks
f44250,ForInStatement:flash
f44251,IfStatement:exponent
f44252,Identifier:Rules
f44253,Property:OES
f44254,BinaryExpression:generateCertificate
f44255,MemberExpression:submit
f44256,SwitchCase:packetsReceived
f44257,Literal:words
f44258,MemberExpression:contains
f44259,MemberExpression:DOCUMENT_NODE
f44260,CallExpression:nested
f44261,UnaryExpression:frames
f44262,LabeledStatement:effect
f44263,TemplateElement:checkbox
f44264,ConditionalExpression:MAX
f44265,Identifier:isFinal
f44266,CallExpression:removeCue
f44267,Literal:arguments
f44268,ReturnStatement:unwatch
f44269,ReturnStatement:fx
f44270,VariableDeclarator:renderHeight
f44271,Literal:fromRect
f44272,CallExpression:INDEX_SIZE_ERR
f44273,BinaryExpression:installing
f44274,CallExpression:startup
f44275,Literal:ChannelMergerNode
f44276,MemberExpression:EncodingError
f44277,ExpressionStatement:if
f44278,MemberExpression:mozRequestFullScreen
f44279,ReturnStatement:select
f44280,Identifier:unobserve
f44281,NewExpression:results
f44282,Literal:binaryType
f44283,VariableDeclarator:sorted
f44284,SwitchCase:focused
f44285,FunctionDeclaration:initialTime
f44286,CallExpression:createHTMLDocument
f44287,CallExpression:parameterNames
f44288,ConditionalExpression:filename
f44289,SwitchStatement:callback
f44290,MemberExpression:RTCPeerConnectionIceEvent
f44291,UpdateExpression:slot
f44292,NewExpression:String
f44293,CallExpression:rem
f44294,IfStatement:event
f44295,BinaryExpression:fonts
f44296,Literal:Window
f44297,Property:onclick
f44298,Literal:itemProp
f44299,AssignmentExpression:createRange
f44300,LogicalExpression:ontimeout
f44301,MemberExpression:peerIdentity
f44302,LogicalExpression:mm
f44303,FunctionDeclaration:iceTransport
f44304,CallExpression:onexit
f44305,MemberExpression:moveRight
f44306,SequenceExpression:languages
f44307,MemberExpression:p4
f44308,ArrayExpression:insertCell
f44309,ConditionalExpression:isSupported
f44310,Identifier:deleteData
f44311,AssignmentExpression:lineno
f44312,MemberExpression:parseAll
f44313,ArrayExpression:XMLHTTPRequest
f44314,FunctionExpression:store
f44315,MemberExpression:timecode
f44316,MemberExpression:childList
f44317,MemberExpression:end
f44318,NewExpression:pitch
f44319,FunctionDeclaration:fileSize
f44320,Literal:UndoManager
f44321,CallExpression:focusMode
f44322,Property:uniformMatrix3x4fv
f44323,ConditionalExpression:indeterminate
f44324,SwitchCase:crossorigin
f44325,CallExpression:requestsSent
f44326,FunctionDeclaration:getItem
f44327,BinaryExpression:animate
f44328,SequenceExpression:metadata
f44329,AssignmentExpression:supports
f44330,MemberExpression:diners
f44331,NewExpression:CSSTranslate
f44332,Identifier:tcp
f44333,ReturnStatement:MimeTypeArray
f44334,MemberExpression:docCookies
f44335,Literal:SVGPointList
f44336,Literal:oldVersion
f44337,MemberExpression:setShadow
f44338,ConditionalExpression:msFullscreenElement
f44339,Property:finish
f44340,SwitchCase:cardSecurityCode
f44341,Property:HTMLUListElement
f44342,NewExpression:listener
f44343,CallExpression:root
f44344,SwitchCase:evaluate
f44345,AssignmentExpression:slide
f44346,AssignmentPattern:callback
f44347,CallExpression:vLink
f44348,Identifier:ByteString
f44349,Identifier:onpointermove
f44350,AssignmentExpression:scale3d
f44351,Literal:requestPresent
f44352,BinaryExpression:lastEventId
f44353,BinaryExpression:CSS_NUMBER
f44354,UnaryExpression:blur
f44355,AssignmentExpression:NetworkInformation
f44356,BinaryExpression:offsetleft
f44357,AssignmentExpression:PerformanceTiming
f44358,Property:drawWindow
f44359,CallExpression:composedPath
f44360,AssignmentExpression:unique
f44361,AssignmentExpression:propertyName
f44362,Literal:DOMParser
f44363,ReturnStatement:nodeType
f44364,MemberExpression:vb
f44365,ArrayExpression:time
f44366,Literal:divisor
f44367,BinaryExpression:frontFace
f44368,MemberExpression:setActionHandler
f44369,Property:AbortController
f44370,ArrowFunctionExpression:mark
f44371,CallExpression:yes
f44372,IfStatement:registrations
f44373,Property:NotReadableError
f44374,UnaryExpression:HTMLButtonElement
f44375,BinaryExpression:ARRAY_BUFFER
f44376,CallExpression:HTMLFormElement
f44377,IfStatement:mute
f44378,WithStatement:context
f44379,VariableDeclarator:AnimationEvent
f44380,Identifier:requestDevice
f44381,NewExpression:arraybuffer
f44382,AssignmentExpression:TextEncoder
f44383,Identifier:SVGAnimatedPathData
f44384,ExpressionStatement:maxLength
f44385,UnaryExpression:VRFrameData
f44386,AssignmentExpression:exit
f44387,SwitchCase:controller
f44388,SwitchStatement:dir
f44389,MemberExpression:userAgent
f44390,CallExpression:Object
f44391,NewExpression:duration
f44392,Property:activate
f44393,ArrayExpression:city
f44394,CallExpression:surfaceScale
f44395,MemberExpression:move
f44396,ConditionalExpression:store
f44397,Property:auxclick
f44398,Identifier:importStylesheet
f44399,ArrayExpression:replaceState
f44400,Identifier:shadowBlur
f44401,ArrayExpression:styleSheet
f44402,VariableDeclarator:isSupported
f44403,MemberExpression:TextEncoder
f44404,ReturnStatement:repeat
f44405,Literal:pointermove
f44406,MemberExpression:AbstractView
f44407,Literal:getCueAsHTML
f44408,Identifier:SVGFECompositeElement
f44409,Literal:fullScreen
f44410,Literal:moveBy
f44411,ForInStatement:candidate
f44412,CallExpression:MSGestureTap
f44413,VariableDeclarator:gestureend
f44414,Literal:objectBoundingBox
f44415,Property:array
f44416,UpdateExpression:ch
f44417,VariableDeclarator:go
f44418,NewExpression:xor
f44419,ReturnStatement:mozCancelFullScreen
f44420,NewExpression:colno
f44421,FunctionExpression:fragmentShader
f44422,FunctionExpression:matrix
f44423,Property:HTMLDListElement
f44424,Identifier:RTCSessionDescription
f44425,AssignmentExpression:Message
f44426,ForInStatement:pixels
f44427,BinaryExpression:Geolocation
f44428,Literal:accelerometer
f44429,Identifier:implementation
f44430,CallExpression:marginHeight
f44431,IfStatement:font
f44432,Property:SVGFontFaceSrcElement
f44433,CallExpression:remoteDescription
f44434,MemberExpression:grep
f44435,AssignmentExpression:applicationServerKey
f44436,VariableDeclarator:deviceid
f44437,Property:velocityX
f44438,VariableDeclarator:intersectionRect
f44439,CallExpression:ip
f44440,AssignmentExpression:csp
f44441,ArrayExpression:equals
f44442,Property:onmousewheel
f44443,Identifier:codetype
f44444,CallExpression:WEBGL_compressed_texture_etc1
f44445,SwitchCase:deg
f44446,Property:offer
f44447,Property:ontimeupdate
f44448,CallExpression:pageshow
f44449,TemplateLiteral:version
f44450,Literal:recipient
f44451,Literal:getState
f44452,Literal:foundation
f44453,Identifier:OffscreenCanvas
f44454,Property:targetX
f44455,NewExpression:TimeRanges
f44456,NewExpression:Option
f44457,BinaryExpression:scrollRestoration
f44458,Literal:speak
f44459,ConditionalExpression:confirm
f44460,BinaryExpression:HTMLHeadingElement
f44461,ConditionalExpression:productID
f44462,MemberExpression:UNSIGNED_INT
f44463,BinaryExpression:DOMStringList
f44464,SwitchCase:on
f44465,Property:ii
f44466,NewExpression:amount
f44467,FunctionExpression:__defineSetter__
f44468,MemberExpression:email
f44469,AssignmentExpression:noWrap
f44470,ConditionalExpression:animate
f44471,FunctionExpression:useCapture
f44472,VariableDeclarator:Cache
f44473,BinaryExpression:MediaList
f44474,Identifier:WheelEvent
f44475,SwitchCase:skewy
f44476,NewExpression:Transition
f44477,Property:PerformanceMark
f44478,ReturnStatement:msMatchesSelector
f44479,ArrayExpression:writeln
f44480,Literal:File
f44481,AssignmentExpression:protocols
f44482,VariableDeclarator:colno
f44483,SequenceExpression:EventListener
f44484,ArrayExpression:offsetParent
f44485,MemberExpression:onenter
f44486,ArrayExpression:m21
f44487,ArrayExpression:onanimationstart
f44488,MemberExpression:animationend
f44489,Literal:getActiveUniform
f44490,BinaryExpression:vtt
f44491,BinaryExpression:onmozfullscreenerror
f44492,MemberExpression:seeking
f44493,ArrayExpression:cellular
f44494,CallExpression:userVerification
f44495,SwitchCase:onfinish
f44496,AssignmentExpression:cellspacing
f44497,ReturnStatement:album
f44498,Identifier:getChannelData
f44499,AssignmentExpression:credential
f44500,Property:upDegrees
f44501,UnaryExpression:ResizeObserver
f44502,VariableDeclarator:maxChannels
f44503,SequenceExpression:print
f44504,NewExpression:connected
f44505,CallExpression:compileShader
f44506,MemberExpression:createWaveTable
f44507,NewExpression:links
f44508,BinaryExpression:this
f44509,ArrayExpression:getSubscription
f44510,LogicalExpression:delete
f44511,AssignmentExpression:displayName
f44512,NewExpression:pointerdown
f44513,MemberExpression:composedPath
f44514,MemberExpression:MIDIPort
f44515,NewExpression:rtl
f44516,CallExpression:webcomponents
f44517,Identifier:td
f44518,Identifier:compositionstart
f44519,Literal:OES_standard_derivatives
f44520,ConditionalExpression:description
f44521,FunctionDeclaration:changedTouches
f44522,VariableDeclarator:pointerenter
f44523,UnaryExpression:muted
f44524,Property:uniform1i
f44525,BinaryExpression:lang
f44526,ArrayExpression:geolocation
f44527,MethodDefinition:back
f44528,CallExpression:accessKey
f44529,LogicalExpression:focused
f44530,Identifier:webkitRelativePath
f44531,MemberExpression:mozDashOffset
f44532,VariableDeclarator:collection
f44533,VariableDeclarator:connection
f44534,Property:FileReaderSync
f44535,Property:compressedTexSubImage3D
f44536,UpdateExpression:point
f44537,IfStatement:textTrack
f44538,CallExpression:createDocument
f44539,CallExpression:containerName
f44540,MemberExpression:DOMTransactionEvent
f44541,NewExpression:timeRemaining
f44542,AssignmentExpression:experimental
f44543,WhileStatement:dx
f44544,MemberExpression:loop
f44545,VariableDeclarator:composite
f44546,MethodDefinition:scrollIntoView
f44547,CallExpression:jcb
f44548,FunctionDeclaration:resultIndex
f44549,ArrayExpression:connected
f44550,UnaryExpression:pseudoElement
f44551,Identifier:country
f44552,ArrayExpression:navigate
f44553,UnaryExpression:subscribe
f44554,VariableDeclarator:handleStart
f44555,SwitchCase:endpoint
f44556,ConditionalExpression:not
f44557,CallExpression:signalingstatechange
f44558,ArrayExpression:getGamepads
f44559,Identifier:Method
f44560,AssignmentExpression:mode
f44561,BinaryExpression:onresourcetimingbufferfull
f44562,BinaryExpression:blob
f44563,Identifier:OperationError
f44564,FunctionDeclaration:inverse
f44565,VariableDeclarator:prepaid
f44566,FunctionExpression:takeRecords
f44567,SwitchCase:arc
f44568,BinaryExpression:Transition
f44569,FunctionDeclaration:updatePage
f44570,BinaryExpression:onwheel
f44571,ArrayExpression:stopImmediatePropagation
f44572,Literal:deviceClass
f44573,BinaryExpression:shippingoptionchange
f44574,CallExpression:clearColor
f44575,UnaryExpression:characters
f44576,Literal:Integer
f44577,IfStatement:currentTransform
f44578,Identifier:dtmf
f44579,NewExpression:MediaController
f44580,MemberExpression:compatMode
f44581,Literal:blocked
f44582,SwitchCase:off
f44583,FunctionDeclaration:productVersion
f44584,FunctionExpression:lastState
f44585,SwitchCase:flush
f44586,ArrayExpression:setStartAfter
f44587,Identifier:subtle
f44588,VariableDeclarator:tel
f44589,WhileStatement:false
f44590,Property:postMessage
f44591,MemberExpression:backward
f44592,AssignmentExpression:channelCount
f44593,SwitchCase:fr
f44594,Property:multiply
f44595,IfStatement:retry
f44596,Identifier:WEBKIT_FORCE_AT_MOUSE_DOWN
f44597,ArrayExpression:parseAll
f44598,Literal:radiogroup
f44599,ArrayExpression:m42
f44600,Property:PaymentRequest
f44601,FunctionExpression:bias
f44602,FunctionDeclaration:closest
f44603,CallExpression:flags
f44604,BinaryExpression:additionalData
f44605,SequenceExpression:bottom
f44606,TemplateLiteral:title
f44607,VariableDeclarator:vertexAttribI4i
f44608,UpdateExpression:tabindex
f44609,ForOfStatement:registrations
f44610,AssignmentExpression:Worker
f44611,ConditionalExpression:size
f44612,BinaryExpression:stroke
f44613,NewExpression:offline
f44614,BinaryExpression:HTMLAreaElement
f44615,AssignmentExpression:credit
f44616,Literal:clearColor
f44617,BinaryExpression:enabled
f44618,ArrowFunctionExpression:min
f44619,Literal:HTMLStyleElement
f44620,CallExpression:onwaiting
f44621,Identifier:closest
f44622,ConditionalExpression:uniform
f44623,Property:HTMLTableElement
f44624,ConditionalExpression:animationend
f44625,Literal:SVGPoint
f44626,FunctionExpression:nextNode
f44627,IfStatement:format
f44628,Property:texParameteri
f44629,CallExpression:MEDIA_ERR_SRC_NOT_SUPPORTED
f44630,BinaryExpression:onclose
f44631,Literal:compositionupdate
f44632,Literal:readText
f44633,ArrayExpression:alt
f44634,Property:iceGatheringState
f44635,MemberExpression:onvisibilitychange
f44636,Property:screenX
f44637,FunctionExpression:toJson
f44638,Identifier:HTMLIsIndexElement
f44639,ConditionalExpression:deltaY
f44640,IfStatement:bgcolor
f44641,VariableDeclarator:bias
f44642,ArrayExpression:cloneRange
f44643,MemberExpression:load
f44644,Property:audioLevel
f44645,ReturnStatement:mouseout
f44646,VariableDeclarator:vspace
f44647,VariableDeclarator:oscpu
f44648,Identifier:SVGNumberList
f44649,NewExpression:CaretPosition
f44650,Property:readystatechange
f44651,NewExpression:Storage
f44652,Identifier:statusText
f44653,MemberExpression:createDataChannel
f44654,ReturnStatement:call
f44655,MemberExpression:webkitForce
f44656,Identifier:uniform4iv
f44657,NewExpression:SVGPathSegLinetoHorizontalAbs
f44658,LogicalExpression:readwrite
f44659,MemberExpression:designMode
f44660,AssignmentExpression:top
f44661,ArrayExpression:getVertexAttrib
f44662,NewExpression:process
f44663,ArrayExpression:kernelUnitLength
f44664,LogicalExpression:browser
f44665,AssignmentExpression:startup
f44666,AssignmentExpression:valueAsDate
f44667,ArrayExpression:extend
f44668,MemberExpression:COMPRESSED_RGBA_ATC_EXPLICIT_ALPHA_WEBGL
f44669,BinaryExpression:any
f44670,IfStatement:sync
f44671,BinaryExpression:ProgressEvent
f44672,AssignmentExpression:item
f44673,MemberExpression:msSaveBlob
f44674,Identifier:sampleRate
f44675,Literal:SVGLengthList
f44676,Identifier:FLOAT
f44677,CallExpression:fullScreen
f44678,MemberExpression:battery
f44679,BinaryExpression:portNumber
f44680,FunctionDeclaration:w3
f44681,Literal:cellSpacing
f44682,ArrayExpression:setCapture
f44683,ReturnStatement:visibilityState
f44684,CallExpression:answer
f44685,SwitchStatement:axis
f44686,MemberExpression:label
f44687,AssignmentExpression:conditionText
f44688,UnaryExpression:drop
f44689,FunctionExpression:application
f44690,BinaryExpression:targetY
f44691,ConditionalExpression:codebase
f44692,BinaryExpression:getBattery
f44693,Property:shippingOption
f44694,ArrayExpression:USB
f44695,UnaryExpression:get
f44696,MemberExpression:onloadingdone
f44697,Property:showNotification
f44698,Identifier:onloading
f44699,FunctionDeclaration:dy
f44700,VariableDeclarator:observer
f44701,FunctionDeclaration:translate
f44702,ArrayExpression:onstalled
f44703,SwitchCase:ondragover
f44704,CallExpression:onplaying
f44705,MemberExpression:dpcm
f44706,SwitchCase:lines
f44707,SwitchStatement:token
f44708,MemberExpression:createTouch
f44709,AssignmentExpression:volume
f44710,Identifier:basic
f44711,Identifier:deleteFromDocument
f44712,BinaryExpression:scrollbars
f44713,Literal:invalid
f44714,FunctionExpression:root
f44715,LogicalExpression:maxValue
f44716,SwitchCase:appendData
f44717,AssignmentExpression:ErrorEvent
f44718,NewExpression:URLSearchParams
f44719,Property:FetchEvent
f44720,Identifier:RGBA32F
f44721,Identifier:notifications
f44722,MemberExpression:TreeWalker
f44723,AssignmentExpression:color
f44724,BinaryExpression:PromiseResolver
f44725,UnaryExpression:destination
f44726,NewExpression:CryptoKey
f44727,FunctionDeclaration:caches
f44728,ArrayExpression:subtree
f44729,AssignmentExpression:addEvent
f44730,FunctionExpression:success
f44731,MemberExpression:cursor
f44732,MemberExpression:controllers
f44733,BinaryExpression:getCueAsHTML
f44734,CallExpression:ctrlKey
f44735,MemberExpression:getClientRects
f44736,BinaryExpression:pushsubscriptionchange
f44737,VariableDeclarator:payerName
f44738,Identifier:currentSrc
f44739,VariableDeclarator:maxMessageSize
f44740,MemberExpression:createWriter
f44741,CallExpression:getInternalformatParameter
f44742,CallExpression:orientationchange
f44743,ConditionalExpression:Date
f44744,IfStatement:loaded
f44745,MemberExpression:depthMask
f44746,Identifier:getSupportedConstraints
f44747,MethodDefinition:postMessage
f44748,AssignmentExpression:MEDIA_ERR_SRC_NOT_SUPPORTED
f44749,LogicalExpression:gbk
f44750,BinaryExpression:lineno
f44751,CallExpression:events
f44752,UpdateExpression:number
f44753,TemplateLiteral:min
f44754,Identifier:discover
f44755,IfStatement:URLSearchParams
f44756,AssignmentExpression:SyntaxError
f44757,NewExpression:storage
f44758,Property:createImageData
f44759,ReturnStatement:elements
f44760,Literal:demote
f44761,BinaryExpression:srcset
f44762,VariableDeclarator:entities
f44763,BinaryExpression:WebGLSync
f44764,Literal:DOMStringMap
f44765,Identifier:referrerpolicy
f44766,Literal:createDynamicsCompressor
f44767,CallExpression:hardwareConcurrency
f44768,Literal:\n
f44769,AssignmentExpression:control
f44770,MemberExpression:downlinkMax
f44771,Literal:MediaController
f44772,Identifier:scrolldelay
f44773,Literal:all
f44774,MemberExpression:reverse
f44775,ArrayExpression:rate
f44776,ConditionalExpression:ltr
f44777,AssignmentExpression:itemValue
f44778,Literal:addModule
f44779,SwitchCase:find
f44780,Literal:nominated
f44781,SequenceExpression:rtl
f44782,BinaryExpression:vb
f44783,ArrayExpression:for
f44784,AssignmentExpression:gl
f44785,MethodDefinition:selected
f44786,BinaryExpression:username
f44787,ConditionalExpression:meet
f44788,BinaryExpression:maxTouchPoints
f44789,ArrayExpression:keyLocation
f44790,LogicalExpression:Cache
f44791,Identifier:OES_standard_derivatives
f44792,Property:returnValue
f44793,BinaryExpression:deleted
f44794,LogicalExpression:task
f44795,Literal:continuous
f44796,MemberExpression:stalled
f44797,Property:History
f44798,BinaryExpression:xul
f44799,ArrayExpression:isSupported
f44800,ReturnStatement:class
f44801,Literal:event
f44802,UnaryExpression:worker
f44803,Literal:msSaveOrOpenBlob
f44804,CallExpression:ReadableStream
f44805,ConditionalExpression:onprogress
f44806,CallExpression:closest
f44807,ReturnStatement:bgColor
f44808,Property:heading
f44809,AssignmentExpression:destination
f44810,Identifier:importNode
f44811,CallExpression:font
f44812,AssignmentExpression:ERROR
f44813,UnaryExpression:sidebar
f44814,VariableDeclarator:vertexAttribIPointer
f44815,MemberExpression:promise
f44816,Identifier:onprogress
f44817,IfStatement:scrollWidth
f44818,BinaryExpression:onpointerover
f44819,CallExpression:requestMediaKeySystemAccess
f44820,VariableDeclarator:network
f44821,CallExpression:DOMNodeInsertedIntoDocument
f44822,ConditionalExpression:touchstart
f44823,FunctionExpression:beginPath
f44824,CallExpression:dilate
f44825,FunctionDeclaration:currentEvent
f44826,IfStatement:pathname
f44827,ConditionalExpression:log
f44828,UnaryExpression:sessionStorage
f44829,AssignmentExpression:oldURL
f44830,Property:AudioNode
f44831,VariableDeclarator:required
f44832,MemberExpression:redirected
f44833,Property:IDBCursor
f44834,Property:WebGLShaderPrecisionFormat
f44835,VariableDeclarator:uninitialized
f44836,Property:onmousemove
f44837,BinaryExpression:Netscape
f44838,Identifier:designMode
f44839,SwitchStatement:valign
f44840,SequenceExpression:enabled
f44841,VariableDeclarator:measure
f44842,MemberExpression:DataTransfer
f44843,VariableDeclarator:colorDepth
f44844,MemberExpression:audioLevel
f44845,ArrayExpression:PushManager
f44846,IfStatement:false
f44847,BinaryExpression:currentView
f44848,ForInStatement:permission
f44849,CallExpression:onupgradeneeded
f44850,Identifier:MSFullscreenError
f44851,CallExpression:objectStoreNames
f44852,MemberExpression:claimInterface
f44853,FunctionDeclaration:uniform
f44854,Literal:URL
f44855,Literal:continuePrimaryKey
f44856,CallExpression:unmuted
f44857,BinaryExpression:disposition
f44858,UnaryExpression:Int32Array
f44859,CallExpression:prefix
f44860,MethodDefinition:reply
f44861,Property:SVGEvent
f44862,FunctionExpression:vertexShader
f44863,CallExpression:expirationTime
f44864,Literal:whenDefined
f44865,CallExpression:token
f44866,MemberExpression:messageManager
f44867,ExpressionStatement:in
f44868,NewExpression:XMLSerializer
f44869,VariableDeclarator:lastChild
f44870,SwitchCase:ii
f44871,IfStatement:screen
f44872,ArrowFunctionExpression:email
f44873,ConditionalExpression:forward
f44874,VariableDeclarator:toRange
f44875,UnaryExpression:mozInnerScreenY
f44876,Identifier:CharacterData
f44877,IfStatement:tabs
f44878,ArrayExpression:Int8Array
f44879,ReturnStatement:caches
f44880,VariableDeclarator:codeBase
f44881,Property:maxLength
f44882,AssignmentExpression:onselect
f44883,CallExpression:cssRules
f44884,ConditionalExpression:javascript
f44885,CallExpression:unsubscribe
f44886,VariableDeclarator:connectStart
f44887,LogicalExpression:description
f44888,UnaryExpression:ActiveXObject
f44889,CallExpression:innerHeight
f44890,FunctionExpression:left
f44891,NewExpression:cartebancaire
f44892,ArrayExpression:video
f44893,FunctionDeclaration:element
f44894,Literal:compileShader
f44895,CallExpression:TEMPORARY
f44896,Identifier:IDBCursorWithValue
f44897,AssignmentExpression:prototype
f44898,NewExpression:Image
f44899,BinaryExpression:arithmetic
f44900,CallExpression:responseStart
f44901,Identifier:assignedElements
f44902,Identifier:Clipboard
f44903,BinaryExpression:battery
f44904,NewExpression:Position
f44905,SequenceExpression:low
f44906,MemberExpression:reduction
f44907,ConditionalExpression:PREV
f44908,Property:onloadedmetadata
f44909,IfStatement:scale
f44910,CallExpression:maxBitrate
f44911,IfStatement:requestAnimationFrame
f44912,NewExpression:invalid
f44913,FunctionDeclaration:elapsedTime
f44914,SwitchCase:forms
f44915,Identifier:deleted
f44916,SequenceExpression:devicePixelRatio
f44917,LogicalExpression:speechSynthesis
f44918,Property:visible
f44919,ForInStatement:WebSocket
f44920,ArrayExpression:stop
f44921,VariableDeclarator:runtimeStyle
f44922,Literal:typeName
f44923,LogicalExpression:ii
f44924,Identifier:iterations
f44925,Identifier:replaceData
f44926,Identifier:translate
f44927,ArrayExpression:paste
f44928,FunctionDeclaration:onstop
f44929,AssignmentPattern:translate
f44930,FunctionDeclaration:ResizeObserver
f44931,Identifier:contentRect
f44932,MemberExpression:deleteVertexArrayOES
f44933,MemberExpression:show
f44934,Property:preventBubble
f44935,MemberExpression:removeProperty
f44936,ArrayExpression:HTMLStyleElement
f44937,SequenceExpression:Cache
f44938,FunctionExpression:areas
f44939,NewExpression:SyncManager
f44940,FunctionDeclaration:platforms
f44941,Literal:packetsReceived
f44942,UnaryExpression:HTMLHeadElement
f44943,NewExpression:plugins
f44944,CallExpression:actionURL
f44945,Property:compareBoundaryPoints
f44946,VariableDeclarator:onfinish
f44947,ArrayExpression:parse
f44948,Literal:MozBlobBuilder
f44949,ForInStatement:expansion
f44950,ArrayExpression:exclusive
f44951,NewExpression:online
f44952,FunctionDeclaration:onclick
f44953,MethodDefinition:title
f44954,VariableDeclarator:__lookupGetter__
f44955,Property:flags
f44956,MemberExpression:PaymentResponse
f44957,CallExpression:move
f44958,AssignmentExpression:rangeMin
f44959,SwitchCase:width
f44960,Property:patternUnits
f44961,ReturnStatement:destination
f44962,SwitchCase:order
f44963,NewExpression:baseVal
f44964,SwitchCase:cors
f44965,ArrayExpression:dpcm
f44966,FunctionDeclaration:sendMessage
f44967,Property:storage
f44968,CallExpression:tone
f44969,AssignmentExpression:updatePage
f44970,ConditionalExpression:scrollBy
f44971,Identifier:originalPolicy
f44972,Property:positionAlign
f44973,CallExpression:lineJoin
f44974,SwitchCase:label
f44975,MemberExpression:CSSFontFaceRule
f44976,AssignmentExpression:show
f44977,Identifier:MIN
f44978,LogicalExpression:hasFocus
f44979,AssignmentExpression:scrolling
f44980,UnaryExpression:redirected
f44981,AssignmentExpression:network
f44982,SwitchCase:yes
f44983,MemberExpression:PerformanceObserverEntryList
f44984,ConditionalExpression:beta
f44985,ArrayExpression:OPENED
f44986,NewExpression:upload
f44987,CallExpression:getNotifications
f44988,NewExpression:Navigator
f44989,MethodDefinition:extend
f44990,MemberExpression:R32F
f44991,CallExpression:ParentNode
f44992,ReturnStatement:videoWidth
f44993,Property:pointerover
f44994,ConditionalExpression:pointerlockchange
f44995,Identifier:parameters
f44996,Literal:transferSize
f44997,FunctionDeclaration:drawImage
f44998,Literal:onbeforeprint
f44999,Literal:exportKey
f45000,CallExpression:onresize
f45001,AssignmentExpression:cellular
f45002,Identifier:mousemove
f45003,FunctionDeclaration:yoffset
f45004,NewExpression:target
f45005,IfStatement:number
f45006,SwitchCase:generateKey
f45007,NewExpression:apply
f45008,FunctionExpression:flatten
f45009,Property:getChannelData
f45010,Identifier:mir
f45011,Literal:focus
f45012,UpdateExpression:img
f45013,ForOfStatement:extensions
f45014,Literal:unloadEventEnd
f45015,ArrayExpression:publicId
f45016,TemplateElement:PT
f45017,VariableDeclarator:align
f45018,SwitchStatement:css
f45019,Identifier:getActiveUniform
f45020,BinaryExpression:moveLeft
f45021,FunctionDeclaration:MediaError
f45022,Literal:ArrayBufferView
f45023,MemberExpression:paired
f45024,IfStatement:relatedTarget
f45025,FunctionDeclaration:fullscreenchange
f45026,ArrayExpression:req
f45027,Identifier:comparePoint
f45028,ArrayExpression:HTMLObjectElement
f45029,Identifier:targetClientId
f45030,Identifier:outerHTML
f45031,ReturnStatement:amount
f45032,CallExpression:elementFromPoint
f45033,FunctionDeclaration:hh
f45034,ArrowFunctionExpression:event
f45035,Identifier:dtmfSender
f45036,Literal:shipping
f45037,AssignmentExpression:generateMipmap
f45038,VariableDeclarator:stop
f45039,ReturnStatement:policy
f45040,VariableDeclarator:organization
f45041,VariableDeclarator:register
f45042,UnaryExpression:HTMLMapElement
f45043,LogicalExpression:keydown
f45044,MemberExpression:availLeft
f45045,ReturnStatement:hasPermission
f45046,ForStatement:null
f45047,Property:reports
f45048,SwitchCase:x2
f45049,Literal:BlobBuilder
f45050,VariableDeclarator:domainLookupEnd
f45051,ArrayExpression:OES_standard_derivatives
f45052,MemberExpression:pad
f45053,ConditionalExpression:compareDocumentPosition
f45054,CallExpression:sandbox
f45055,Identifier:getSVGDocument
f45056,ArrayExpression:controller
f45057,AssignmentExpression:rowSpan
f45058,BinaryExpression:composite
f45059,Identifier:getKey
f45060,Identifier:csp
f45061,Identifier:requestPayerEmail
f45062,MemberExpression:getDefaultComputedStyle
f45063,NewExpression:referrer
f45064,BinaryExpression:host
f45065,Identifier:SharedWorker
f45066,Literal:th
f45067,NewExpression:TextTrackCueList
f45068,Identifier:bgColor
f45069,UpdateExpression:on
f45070,LogicalExpression:formMethod
f45071,SwitchStatement:size
f45072,ArrayExpression:itemType
f45073,Property:desiredSize
f45074,FunctionDeclaration:addElement
f45075,BinaryExpression:back
f45076,Property:framebufferTexture2D
f45077,MemberExpression:removeTrack
f45078,MemberExpression:packetsReceived
f45079,Identifier:createSVGPathSegCurvetoQuadraticAbs
f45080,Property:canplaythrough
f45081,Literal:dst
f45082,IfStatement:scheme
f45083,ArrayExpression:synth
f45084,VariableDeclarator:fonts
f45085,Literal:getChannelData
f45086,ClassDeclaration:fr
f45087,VariableDeclarator:initialize
f45088,BinaryExpression:visualViewport
f45089,Property:sdpFmtpLine
f45090,TemplateLiteral:pathname
f45091,SwitchCase:ArrayBuffer
f45092,FunctionExpression:pipeTo
f45093,MemberExpression:waitUntil
f45094,ArrayExpression:createComment
f45095,ReturnStatement:rows
f45096,Property:deleteData
f45097,ReturnStatement:offsetTop
f45098,TemplateLiteral:response
f45099,SwitchCase:play
f45100,Identifier:save
f45101,UnaryExpression:history
f45102,Identifier:dump
f45103,ConditionalExpression:iterator
f45104,Identifier:vendorID
f45105,MemberExpression:texParameteri
f45106,Literal:pipeTo
f45107,MemberExpression:QUOTA_EXCEEDED_ERR
f45108,Property:pointerlockchange
f45109,MemberExpression:navigationPreload
f45110,AssignmentExpression:Index
f45111,ConditionalExpression:create
f45112,SwitchStatement:currentState
f45113,ReturnStatement:animation
f45114,Identifier:AnimationEffect
f45115,Property:entries
f45116,MemberExpression:gradientUnits
f45117,MemberExpression:async
f45118,ForInStatement:fr
f45119,CallExpression:updateWith
f45120,ArrayExpression:defaultPrevented
f45121,SequenceExpression:reload
f45122,MemberExpression:cloneContents
f45123,FunctionExpression:Canvas
f45124,ArrayExpression:search
f45125,ArrayExpression:MAX_TEXTURE_MAX_ANISOTROPY_EXT
f45126,ReturnStatement:diners
f45127,ForInStatement:streams
f45128,Literal:closest
f45129,Identifier:ERROR
f45130,Literal:onicegatheringstatechange
f45131,ArrayExpression:setStyles
f45132,UpdateExpression:control
f45133,ArrayExpression:before
f45134,MemberExpression:head
f45135,AssignmentExpression:radiogroup
f45136,Property:toFloat32Array
f45137,ArrayExpression:wget
f45138,Literal:visible
f45139,VariableDeclarator:MAX
f45140,MemberExpression:onsignalingstatechange
f45141,BinaryExpression:provider
f45142,FunctionDeclaration:email
f45143,LogicalExpression:hasAttributes
f45144,UnaryExpression:unmute
f45145,ExpressionStatement:screen
f45146,BinaryExpression:ipAddress
f45147,Identifier:isGenerator
f45148,MemberExpression:first
f45149,Property:replaceWith
f45150,Identifier:attachShadow
f45151,AssignmentExpression:services
f45152,Literal:getAllResponseHeaders
f45153,Property:aborted
f45154,ArrayExpression:textBaseline
f45155,Identifier:releaseInterface
f45156,SequenceExpression:pointerup
f45157,CallExpression:ownerDocument
f45158,Property:backward
f45159,ArrayExpression:createTHead
f45160,Property:email
f45161,Property:PerformanceEntry
f45162,BinaryExpression:pulse
f45163,AssignmentExpression:onloadend
f45164,VariableDeclarator:domainLookupStart
f45165,FunctionExpression:isCollapsed
f45166,CallExpression:lastModified
f45167,BinaryExpression:getLayoutMap
f45168,SwitchCase:setCurrentTime
f45169,Property:audioTracks
f45170,AssignmentExpression:fatal
f45171,Property:SVGViewElement
f45172,AssignmentExpression:referrer
f45173,VariableDeclarator:_blank
f45174,AssignmentExpression:prefix
f45175,ArrayExpression:getSelection
f45176,ArrayExpression:XMLSerializer
f45177,ThrowStatement:empty
f45178,BinaryExpression:clientTop
f45179,Literal:ufrag
f45180,FunctionDeclaration:forward
f45181,ReturnStatement:error
f45182,SwitchCase:if
f45183,FunctionExpression:preload
f45184,TemplateLiteral:key
f45185,UnaryExpression:loaded
f45186,ConditionalExpression:maxLength
f45187,FunctionExpression:previousSibling
f45188,ReturnStatement:cssText
f45189,Property:matrix3d
f45190,Identifier:m14
f45191,CallExpression:isCollapsed
f45192,AssignmentExpression:tracker
f45193,Property:BroadcastChannel
f45194,UnaryExpression:oldValue
f45195,ReturnStatement:async
f45196,Identifier:DragEvent
f45197,UnaryExpression:mouseenter
f45198,UnaryExpression:transform
f45199,CallExpression:booleanValue
f45200,NewExpression:ReadableStream
f45201,VariableDeclarator:left
f45202,Literal:violatedDirective
f45203,ReturnStatement:mousedown
f45204,Literal:itemId
f45205,MemberExpression:fieldOfView
f45206,VariableDeclarator:window
f45207,VariableDeclarator:fullscreenchange
f45208,BinaryExpression:RTCIceCandidate
f45209,Literal:createTextNode
f45210,ArrayExpression:isMap
f45211,WhileStatement:currentTarget
f45212,CallExpression:openDialog
f45213,Literal:PerformanceTiming
f45214,SequenceExpression:ry
f45215,BinaryExpression:pattern
f45216,MemberExpression:flipX
f45217,FunctionDeclaration:xor
f45218,IfStatement:coords
f45219,FunctionExpression:Extendable
f45220,ConditionalExpression:locked
f45221,NewExpression:href
f45222,ForInStatement:anchors
f45223,ArrayExpression:EXT_blend_minmax
f45224,Property:kernelMatrix
f45225,Property:keystatuschange
f45226,UnaryExpression:uri
f45227,FunctionDeclaration:VideoTrack
f45228,BinaryExpression:PaymentRequestUpdateEvent
f45229,ArrayExpression:handleEvent
f45230,MemberExpression:restore
f45231,ArrayExpression:alternate
f45232,Literal:currentEvent
f45233,FunctionExpression:onprogress
f45234,ArrowFunctionExpression:cacheName
f45235,VariableDeclarator:fx
f45236,Property:notch
f45237,Literal:webkitLineDash
f45238,FunctionExpression:lineno
f45239,ArrayExpression:removeAttributeNode
f45240,Property:naturalWidth
f45241,MemberExpression:org
f45242,Literal:drawImage
f45243,SwitchCase:NotSupported
f45244,FunctionExpression:handleEvent
f45245,CallExpression:wmin
f45246,IfStatement:dataset
f45247,Property:attributeName
f45248,IfStatement:composite
f45249,SwitchStatement:dom
f45250,BinaryExpression:parentRule
f45251,Property:createTFoot
f45252,VariableDeclarator:sizeY
f45253,ArrayExpression:attributeName
f45254,UpdateExpression:links
f45255,CallExpression:initialize
f45256,TemplateElement:before
f45257,Literal:valueType
f45258,MemberExpression:PBKDF2
f45259,ConditionalExpression:positionX
f45260,IfStatement:newURL
f45261,ArrayExpression:img
f45262,IfStatement:preload
f45263,ReturnStatement:xPos
f45264,BinaryExpression:webdriver
f45265,ConditionalExpression:channel
f45266,ConditionalExpression:subtle
f45267,WhileStatement:record
f45268,Literal:tracker
f45269,AssignmentExpression:put
f45270,ReturnStatement:Integer
f45271,FunctionExpression:Date
f45272,MemberExpression:tFoot
f45273,ReturnStatement:getComputedStyle
f45274,LogicalExpression:link
f45275,MemberExpression:pageY
f45276,MemberExpression:GPU_DISJOINT_EXT
f45277,NewExpression:equals
f45278,CallExpression:scale
f45279,AssignmentExpression:out
f45280,Identifier:storageArea
f45281,ReturnStatement:getFrameData
f45282,AssignmentExpression:subtle
f45283,VariableDeclarator:querySelectorAll
f45284,BinaryExpression:window
f45285,LogicalExpression:searchParams
f45286,SwitchCase:online
f45287,ReturnStatement:GlobalEventHandler
f45288,SwitchCase:onkeypress
f45289,MemberExpression:willValidate
f45290,VariableDeclarator:visibilityState
f45291,BinaryExpression:attachment
f45292,FunctionExpression:continuous
f45293,Literal:pushsubscriptionchange
f45294,Identifier:extensions
f45295,AssignmentExpression:Position
f45296,ConditionalExpression:point
f45297,BreakStatement:ctrl
f45298,Literal:application
f45299,Identifier:configurations
f45300,Literal:dataset
f45301,BinaryExpression:selectedStyleSheetSet
f45302,MemberExpression:gfx
f45303,MemberExpression:NOTE
f45304,FunctionExpression:complete
f45305,CallExpression:scrollTo
f45306,SwitchStatement:ms
f45307,UnaryExpression:codebase
f45308,BinaryExpression:insertRule
f45309,BinaryExpression:supports
f45310,Literal:transition
f45311,Identifier:visibilitychange
f45312,IfStatement:source
f45313,UnaryExpression:ready
f45314,FunctionDeclaration:minimize
f45315,Property:scrollAmount
f45316,FunctionDeclaration:reverse
f45317,TemplateElement:border
f45318,VariableDeclarator:stopImmediatePropagation
f45319,FunctionDeclaration:option
f45320,ExpressionStatement:result
f45321,TemplateLiteral:user
f45322,LogicalExpression:onclick
f45323,Identifier:removeChild
f45324,AssignmentExpression:visible
f45325,Literal:HTMLContentElement
f45326,Identifier:methodDetails
f45327,LogicalExpression:crossOrigin
f45328,FunctionExpression:sizes
f45329,Property:userChoice
f45330,Identifier:signalingState
f45331,Identifier:sampleCoverage
f45332,VariableDeclarator:onstop
f45333,Identifier:OES_element_index_uint
f45334,ArrowFunctionExpression:list
f45335,SwitchCase:close
f45336,MemberExpression:amex
f45337,SwitchStatement:messageType
f45338,CallExpression:handleCancel
f45339,FunctionDeclaration:has
f45340,Identifier:submit
f45341,VariableDeclarator:events
f45342,NewExpression:counter
f45343,Identifier:COMMENT_NODE
f45344,BinaryExpression:setCurrentTime
f45345,AssignmentExpression:spacing
f45346,MemberExpression:HTMLScriptElement
f45347,Literal:dispatchEvent
f45348,ArrayExpression:onselectstart
f45349,Literal:requestAll
f45350,ArrayExpression:deleteTHead
f45351,FunctionDeclaration:AnimationEvent
f45352,Literal:removeItem
f45353,CallExpression:ended
f45354,IfStatement:Node
f45355,IfStatement:before
f45356,VariableDeclarator:UNSENT
f45357,ArrayExpression:getStats
f45358,MemberExpression:PC
f45359,ExpressionStatement:destination
f45360,VariableDeclarator:first
f45361,FunctionExpression:mediaQueryList
f45362,AssignmentExpression:ready
f45363,MemberExpression:iceServers
f45364,NewExpression:filters
f45365,Property:permission
f45366,FunctionDeclaration:rtt
f45367,ArrayExpression:encoding
f45368,FunctionExpression:addRule
f45369,FunctionExpression:targetTouches
f45370,MemberExpression:chunks
f45371,VariableDeclarator:subtle
f45372,ArrowFunctionExpression:display
f45373,ArrayExpression:top
f45374,Property:responseXML
f45375,Identifier:PX
f45376,Literal:ontouchend
f45377,BinaryExpression:float
f45378,Property:blendFunc
f45379,CallExpression:battery
f45380,LogicalExpression:arraybuffer
f45381,Property:focused
f45382,ArrayExpression:currentScript
f45383,SwitchStatement:frame
f45384,MemberExpression:SVGScriptElement
f45385,FunctionDeclaration:decode
f45386,Property:animationstart
f45387,AssignmentExpression:response
f45388,Identifier:videoWidth
f45389,VariableDeclarator:samplerParameterf
f45390,LogicalExpression:pulse
f45391,Property:TrackEvent
f45392,Property:unsigned
f45393,AssignmentExpression:Convolver
f45394,CallExpression:itemProp
f45395,Literal:fetchEvent
f45396,LogicalExpression:success
f45397,MemberExpression:opener
f45398,LogicalExpression:IV
f45399,BinaryExpression:languageCode
f45400,Identifier:scroll
f45401,VariableDeclarator:vertexAttribI4ui
f45402,AssignmentExpression:mozMatchesSelector
f45403,BinaryExpression:DOMSubtreeModified
f45404,CallExpression:locks
f45405,Property:enable
f45406,UnaryExpression:stroke
f45407,IfStatement:online
f45408,Property:document
f45409,CallExpression:domain
f45410,ReturnStatement:gl
f45411,Property:compositionend
f45412,ConditionalExpression:diners
f45413,Property:getShaderInfoLog
f45414,Literal:notification
f45415,ConditionalExpression:GET
f45416,FunctionDeclaration:URL
f45417,MemberExpression:getConfiguration
f45418,Property:shippingOptions
f45419,MemberExpression:disposition
f45420,LogicalExpression:fullscreenElement
f45421,MemberExpression:sort
f45422,ArrayExpression:over
f45423,MemberExpression:Canvas
f45424,NewExpression:CSSMatrix
f45425,Property:autoplay
f45426,MemberExpression:BatteryManager
f45427,Literal:visibilitychange
f45428,FunctionExpression:over
f45429,CallExpression:checkIntersection
f45430,MemberExpression:bindTransformFeedback
f45431,Identifier:ii
f45432,BinaryExpression:permissions
f45433,UnaryExpression:usemap
f45434,SequenceExpression:languageCode
f45435,MemberExpression:speechSynthesis
f45436,BinaryExpression:embed
f45437,ConditionalExpression:gathering
f45438,BinaryExpression:opener
f45439,ConditionalExpression:readOnly
f45440,LogicalExpression:family
f45441,NewExpression:m24
f45442,ConditionalExpression:offsetX
f45443,CallExpression:getRegistration
f45444,Literal:resume
f45445,CallExpression:getQuery
f45446,FunctionExpression:buffered
f45447,BinaryExpression:visibilityState
f45448,ArrayExpression:containerId
f45449,Identifier:commonAncestorContainer
f45450,ArrayExpression:TouchList
f45451,Identifier:both
f45452,SequenceExpression:redirect
f45453,ForInStatement:iterator
f45454,BreakStatement:search
f45455,MemberExpression:StorageEvent
f45456,FunctionExpression:deltaZ
f45457,CallExpression:readAsBinaryString
f45458,CallExpression:textLength
f45459,MemberExpression:MEDIA_ERR_SRC_NOT_SUPPORTED
f45460,CallExpression:observer
f45461,AssignmentExpression:Object
f45462,AssignmentExpression:Performance
f45463,CallExpression:MouseEvent
f45464,CallExpression:setProperty
f45465,Literal:onpointerup
f45466,MethodDefinition:scroll
f45467,Property:scoped
f45468,ArrayExpression:insertBefore
f45469,SequenceExpression:notifications
f45470,TemplateElement:Method
f45471,MemberExpression:connectEnd
f45472,Literal:soundend
f45473,IfStatement:isFinal
f45474,CallExpression:implementation
f45475,MemberExpression:step
f45476,MemberExpression:mozPreservesPitch
f45477,Literal:createSampler
f45478,FunctionExpression:stop
f45479,UnaryExpression:nodeValue
f45480,UnaryExpression:showModalDialog
f45481,Property:onloadstart
f45482,NewExpression:RenderingContext
f45483,MethodDefinition:getUserData
f45484,CallExpression:false
f45485,ArrayExpression:cellPadding
f45486,Property:XSLTProcessor
f45487,NewExpression:priority
f45488,Literal:tiltY
f45489,MemberExpression:radiusY
f45490,Property:getSelection
f45491,Literal:screen
f45492,LogicalExpression:transitionend
f45493,MemberExpression:installed
f45494,ReturnStatement:process
f45495,Identifier:doctype
f45496,ArrayExpression:replaceWith
f45497,AssignmentExpression:info
f45498,ConditionalExpression:elementFromPoint
f45499,MemberExpression:drag
f45500,CallExpression:READ_ONLY
f45501,Property:HTMLBodyElement
f45502,CallExpression:vtt
f45503,VariableDeclarator:kind
f45504,LogicalExpression:errorCallback
f45505,AssignmentExpression:moveBy
f45506,ConditionalExpression:next
f45507,AssignmentExpression:pathname
f45508,LogicalExpression:touchend
f45509,CallExpression:only
f45510,Identifier:addTextTrack
f45511,NewExpression:deadline
f45512,NewExpression:backward
f45513,Identifier:touchenter
f45514,LogicalExpression:deltaY
f45515,Identifier:decrypt
f45516,BinaryExpression:querySelector
f45517,Identifier:for
f45518,FunctionDeclaration:follow
f45519,LogicalExpression:navigation
f45520,BinaryExpression:displayId
f45521,Literal:localDescription
f45522,FunctionExpression:removeAttribute
f45523,FunctionExpression:responseURL
f45524,FunctionExpression:command
f45525,VariableDeclarator:rangeCount
f45526,MemberExpression:registerElement
f45527,Identifier:childNodes
f45528,ConditionalExpression:img
f45529,Property:readBuffer
f45530,VariableDeclarator:maxActions
f45531,AssignmentExpression:loadOverlay
f45532,IfStatement:network
f45533,FunctionDeclaration:shiftKey
f45534,MemberExpression:formEncType
f45535,Identifier:shippingoptionchange
f45536,ArrayExpression:setStart
f45537,MemberExpression:COMPRESSED_RGBA_S3TC_DXT5_EXT
f45538,Property:fragmentShader
f45539,Literal:scissor
f45540,VariableDeclarator:interval
f45541,Identifier:TouchList
f45542,Property:removeItem
f45543,SequenceExpression:void
f45544,Identifier:payerName
f45545,ConditionalExpression:transport
f45546,Property:UNSIGNED_SHORT
f45547,SwitchStatement:text
f45548,BinaryExpression:HTMLImageElement
f45549,ArrayExpression:newName
f45550,ArrayExpression:locks
f45551,ReturnStatement:selected
f45552,Literal:ss
f45553,MemberExpression:call
f45554,Literal:yChannelSelector
f45555,FunctionExpression:short
f45556,ReturnStatement:readonly
f45557,SwitchStatement:responseText
f45558,SwitchCase:terminate
f45559,BinaryExpression:rootMargin
f45560,AssignmentExpression:granted
f45561,Identifier:watchPosition
f45562,CallExpression:codeBase
f45563,NewExpression:Iterator
f45564,Property:revoke
f45565,FunctionExpression:invalid
f45566,MemberExpression:relatedTarget
f45567,AssignmentExpression:retry
f45568,ArrayExpression:bubbles
f45569,ArrayExpression:clearRect
f45570,Identifier:cssRules
f45571,FunctionExpression:coords
f45572,SwitchCase:stream
f45573,SwitchStatement:precision
f45574,Literal:loading
f45575,CallExpression:chunks
f45576,VariableDeclarator:unitType
f45577,Property:SVGGeometryElement
f45578,BinaryExpression:watch
f45579,FunctionDeclaration:colno
f45580,SwitchStatement:com
f45581,MemberExpression:version
f45582,ArrayExpression:activated
f45583,VariableDeclarator:srcset
f45584,FunctionExpression:frequency
f45585,SequenceExpression:on
f45586,AssignmentExpression:allowFullScreen
f45587,AssignmentExpression:placeholder
f45588,ConditionalExpression:css
f45589,Literal:vendorID
f45590,ReturnStatement:password
f45591,Property:SVGNumberList
f45592,CallExpression:change_event
f45593,ReturnStatement:length
f45594,MemberExpression:enter
f45595,CallExpression:External
f45596,FunctionDeclaration:hashchange
f45597,ArrayExpression:update
f45598,LogicalExpression:collapseToEnd
f45599,Property:setVelocity
f45600,UpdateExpression:frame
f45601,MemberExpression:viewportElement
f45602,MemberExpression:seed
f45603,MemberExpression:scrollAmount
f45604,SequenceExpression:points
f45605,CallExpression:importKey
f45606,Literal:QUOTA_EXCEEDED_ERR
f45607,UnaryExpression:enabled
f45608,ConditionalExpression:crypto
f45609,Property:downlinkMax
f45610,FunctionDeclaration:endOffset
f45611,Property:IDBFactory
f45612,AssignmentExpression:registrations
f45613,BinaryExpression:truncate
f45614,Identifier:Web
f45615,Identifier:nohref
f45616,ReturnStatement:textTrack
f45617,ReturnStatement:thresholds
f45618,FunctionDeclaration:role
f45619,IfStatement:signature
f45620,VariableDeclarator:popstate
f45621,ArrayExpression:immutable
f45622,Literal:onMSFullscreenError
f45623,MemberExpression:compressedTexImage3D
f45624,MemberExpression:cues
f45625,Literal:dpi
f45626,LogicalExpression:operator
f45627,AssignmentExpression:addColorStop
f45628,CallExpression:estimate
f45629,Identifier:authenticatorSelection
f45630,ArrayExpression:cy
f45631,Identifier:VideoConfiguration
f45632,ConditionalExpression:organization
f45633,NewExpression:done
f45634,AssignmentExpression:CloseEvent
f45635,Identifier:ClientRect
f45636,Literal:getProgramParameter
f45637,FunctionDeclaration:ECDH
f45638,NewExpression:mir
f45639,BinaryExpression:beforeprint
f45640,UnaryExpression:contentType
f45641,FunctionDeclaration:history
f45642,VariableDeclarator:playbackTime
f45643,AssignmentExpression:deleteQuery
f45644,Literal:PROCESSING_INSTRUCTION_NODE
f45645,Identifier:radiusY
f45646,BinaryExpression:crossOrigin
f45647,BinaryExpression:scrollMaxY
f45648,VariableDeclarator:deltaZ
f45649,VariableDeclarator:domComplete
f45650,MemberExpression:groupEnd
f45651,Property:dst
f45652,NewExpression:addtrack
f45653,Identifier:after
f45654,AssignmentExpression:Name
f45655,NewExpression:setPosition
f45656,Property:nomatch
f45657,CallExpression:domConfig
f45658,VariableDeclarator:setProperty
f45659,NewExpression:MouseEvent
f45660,SwitchStatement:variant
f45661,BinaryExpression:suspend
f45662,FunctionDeclaration:images
f45663,Identifier:uniformMatrix4x2fv
f45664,Identifier:kernelMatrix
f45665,NewExpression:clientWidth
f45666,NewExpression:iframe
f45667,ArrayExpression:xor
f45668,UnaryExpression:protocols
f45669,UnaryExpression:uniform
f45670,ArrayExpression:createLinearGradient
f45671,ConditionalExpression:enter
f45672,MemberExpression:HTMLPictureElement
f45673,SwitchCase:seeking
f45674,ReturnStatement:minlength
f45675,NewExpression:download
f45676,CallExpression:collapsed
f45677,Property:pixelStorei
f45678,Literal:statusbar
f45679,FunctionExpression:enabled
f45680,SwitchCase:new
f45681,VariableDeclarator:require
f45682,Property:XMLHttpRequestEventTarget
f45683,MemberExpression:namespaceURI
f45684,Identifier:FRAGMENT_SHADER_DERIVATIVE_HINT
f45685,Property:audio
f45686,Property:stalled
f45687,MethodDefinition:new
f45688,VariableDeclarator:XMLHttpRequest
f45689,MemberExpression:attributeNamespace
f45690,FunctionExpression:reversed
f45691,MemberExpression:OPEN
f45692,CallExpression:prepend
f45693,AssignmentExpression:timecode
f45694,MemberExpression:getCounterValue
f45695,SequenceExpression:key
f45696,FunctionDeclaration:queryCommandValue
f45697,TemplateLiteral:direction
f45698,Literal:mspointercancel
f45699,BinaryExpression:defaultPrevented
f45700,MemberExpression:reliable
f45701,LogicalExpression:btoa
f45702,Literal:off
f45703,Literal:__proto__
f45704,LogicalExpression:has
f45705,IfStatement:track
f45706,FunctionExpression:updating
f45707,Property:CSSViewportRule
f45708,CallExpression:readyState
f45709,MemberExpression:onmark
f45710,AssignmentExpression:operator
f45711,Identifier:CSSViewportRule
f45712,AssignmentExpression:TypeError
f45713,LogicalExpression:shiftKey
f45714,Identifier:rtx
f45715,FunctionExpression:addTrack
f45716,NewExpression:IN
f45717,LogicalExpression:pause
f45718,Property:localCandidateId
f45719,Identifier:keygen
f45720,Identifier:PerformancePaintTiming
f45721,VariableDeclarator:font
f45722,BinaryExpression:options
f45723,Literal:hh
f45724,Property:include
f45725,AssignmentExpression:arraybuffer
f45726,CallExpression:ClientRect
f45727,ReturnStatement:URL
f45728,UnaryExpression:innerHTML
f45729,NewExpression:progress
f45730,UnaryExpression:trace
f45731,ReturnStatement:WebSocket
f45732,Property:hint
f45733,UnaryExpression:forms
f45734,Identifier:fx
f45735,LogicalExpression:stop
f45736,NewExpression:network
f45737,SwitchCase:matches
f45738,FunctionExpression:offer
f45739,NewExpression:bounds
f45740,MemberExpression:altitudeAccuracy
f45741,MemberExpression:hh
f45742,MemberExpression:mozAnon
f45743,VariableDeclarator:EXT_shader_texture_lod
f45744,CatchClause:exception
f45745,MemberExpression:selectionEnd
f45746,ReturnStatement:timecode
f45747,VariableDeclarator:publicKey
f45748,CallExpression:normalize
f45749,MemberExpression:onsubmit
f45750,MemberExpression:var
f45751,Property:zoom
f45752,ArrayExpression:pointerdown
f45753,Identifier:RTCDtlsTransport
f45754,CallExpression:Lock
f45755,Literal:focusMode
f45756,Property:requestAnimationFrame
f45757,ArrowFunctionExpression:label
f45758,SwitchCase:locked
f45759,VariableDeclarator:routeEvent
f45760,CallExpression:require
f45761,Property:actions
f45762,ArrayExpression:pointerout
f45763,ArrayExpression:aspectRatio
f45764,TemplateLiteral:max
f45765,Identifier:advance
f45766,NewExpression:prepend
f45767,MethodDefinition:estimate
f45768,MemberExpression:unlockOrientation
f45769,Property:GainNode
f45770,Property:fillText
f45771,VariableDeclarator:pose
f45772,Property:getShaderParameter
f45773,SwitchStatement:selected
f45774,Property:play
f45775,ReturnStatement:level
f45776,NewExpression:supports
f45777,VariableDeclarator:resumeTransformFeedback
f45778,SwitchCase:click
f45779,ArrayExpression:removeChild
f45780,MemberExpression:oninvalid
f45781,AssignmentExpression:canBubble
f45782,Identifier:loopEnd
f45783,BinaryExpression:canplaythrough
f45784,LogicalExpression:OPEN
f45785,MemberExpression:createPeriodicWave
f45786,ArrowFunctionExpression:reject
f45787,ArrayExpression:domContentLoadedEventStart
f45788,IfStatement:codecs
f45789,MemberExpression:storageArea
f45790,VariableDeclarator:Presentation
f45791,AssignmentExpression:origin
f45792,Property:unhandledrejection
f45793,BinaryExpression:parameters
f45794,CallExpression:point
f45795,Identifier:SVGFEPointLightElement
f45796,FunctionDeclaration:digest
f45797,AssignmentExpression:AbortSignal
f45798,ConditionalExpression:enqueue
f45799,ConditionalExpression:measure
f45800,Property:SRGB8
f45801,FunctionDeclaration:answer
f45802,FunctionDeclaration:standalone
f45803,LogicalExpression:filters
f45804,MemberExpression:getChannelData
f45805,Identifier:timestamps
f45806,FunctionExpression:domain
f45807,AssignmentPattern:attributes
f45808,Literal:links
f45809,Identifier:defaultStatus
f45810,CallExpression:pressed
f45811,CallExpression:matrix
f45812,ReturnStatement:Uint8Array
f45813,ArrayExpression:EXT_disjoint_timer_query
f45814,Property:decoding
f45815,ArrayExpression:removeNamedItem
f45816,MemberExpression:iceTransportPolicy
f45817,Property:lName
f45818,SwitchCase:headers
f45819,Property:compressedTexImage3D
f45820,UnaryExpression:group
f45821,MemberExpression:fileHandle
f45822,ReturnStatement:subscriptionId
f45823,FunctionDeclaration:attributeNamespace
f45824,Property:SubtleCrypto
f45825,BinaryExpression:screen
f45826,Literal:plugins
f45827,AssignmentExpression:rootMargin
f45828,ReturnStatement:keys
f45829,BinaryExpression:innerWidth
f45830,FunctionExpression:textContent
f45831,Identifier:exitPointerLock
f45832,Literal:vertexAttribI4iv
f45833,ReturnStatement:prepend
f45834,Identifier:attachShader
f45835,VariableDeclarator:seeked
f45836,FunctionDeclaration:controllers
f45837,ConditionalExpression:w3
f45838,BinaryExpression:navigation
f45839,FunctionDeclaration:locked
f45840,LogicalExpression:XMLHttpRequestEventTarget
f45841,Property:open
f45842,Property:near
f45843,Property:object
f45844,FunctionExpression:srcObject
f45845,Property:getInternalformatParameter
f45846,Literal:elementFromPoint
f45847,VariableDeclarator:remoteDescription
f45848,Property:encodings
f45849,Literal:openCursor
f45850,BinaryExpression:parse
f45851,FunctionExpression:right
f45852,IfStatement:summary
f45853,BinaryExpression:keepalive
f45854,Literal:parentRule
f45855,Literal:item
f45856,SwitchCase:mouseout
f45857,ConditionalExpression:Image
f45858,UnaryExpression:window
f45859,Identifier:touchcancel
f45860,CallExpression:items
f45861,CallExpression:reload
f45862,AssignmentExpression:srcElement
f45863,ArrayExpression:messageType
f45864,ExpressionStatement:error
f45865,FunctionDeclaration:send
f45866,CallExpression:valueType
f45867,Literal:HTMLOutputElement
f45868,Property:keys
f45869,AssignmentExpression:back_forward
f45870,CallExpression:read
f45871,ArrowFunctionExpression:object
f45872,VariableDeclarator:optimum
f45873,Literal:bytesReceived
f45874,Property:marginWidth
f45875,FunctionExpression:assign
f45876,Literal:yPos
f45877,DoWhileStatement:filter
f45878,SwitchCase:subscribe
f45879,ArrayExpression:ranges
f45880,ConditionalExpression:grad
f45881,UnaryExpression:services
f45882,ArrayExpression:playbackRate
f45883,UnaryExpression:seekable
f45884,UnaryExpression:html
f45885,UnaryExpression:HTMLMenuItemElement
f45886,SequenceExpression:TransformStream
f45887,NewExpression:expires
f45888,BinaryExpression:timestamp
f45889,FunctionDeclaration:innerWidth
f45890,AssignmentExpression:initCustomEvent
f45891,AssignmentExpression:db
f45892,FunctionDeclaration:touch
f45893,AssignmentExpression:ltr
f45894,Identifier:createChannelSplitter
f45895,ArrayExpression:hasFocus
f45896,ReturnStatement:xml
f45897,NewExpression:extensions
f45898,UnaryExpression:images
f45899,VariableDeclarator:keySystem
f45900,Identifier:nodes
f45901,MemberExpression:routeEvent
f45902,MethodDefinition:now
f45903,FunctionExpression:URL
f45904,IfStatement:attributes
f45905,Property:clearBufferuiv
f45906,AssignmentExpression:getElementsByClassName
f45907,ArrayExpression:oauth
f45908,Identifier:leftProjectionMatrix
f45909,Literal:Performance
f45910,UnaryExpression:supports
f45911,Literal:m31
f45912,FunctionDeclaration:ellipse
f45913,ReturnStatement:redirect
f45914,IfStatement:formNoValidate
f45915,VariableDeclarator:getElementById
f45916,CallExpression:getParent
f45917,CallExpression:onactivate
f45918,Identifier:refDistance
f45919,IfStatement:abort
f45920,LogicalExpression:sessionId
f45921,FunctionDeclaration:Point
f45922,VariableDeclarator:transformFeedbackVaryings
f45923,FunctionDeclaration:importScripts
f45924,ConditionalExpression:NaN
f45925,ReturnStatement:presentation
f45926,Identifier:req
f45927,MemberExpression:result
f45928,FunctionExpression:PT
f45929,FunctionExpression:currentState
f45930,ConditionalExpression:unlock
f45931,MemberExpression:NULL
f45932,FunctionExpression:sx
f45933,ReturnStatement:ReadableStream
f45934,BinaryExpression:face
f45935,Identifier:openKeyCursor
f45936,AssignmentExpression:OPENED
f45937,Literal:SVGNumber
f45938,SequenceExpression:scrollTo
f45939,Literal:getElementById
f45940,MemberExpression:unionpay
f45941,ReturnStatement:MEDIA_ERR_SRC_NOT_SUPPORTED
f45942,Identifier:HTMLProgressElement
f45943,FunctionDeclaration:p1
f45944,Property:lookupPrefix
f45945,MemberExpression:assignedNodes
f45946,FunctionDeclaration:frequency
f45947,VariableDeclarator:invalidateFramebuffer
f45948,BinaryExpression:HTMLTableRowElement
f45949,Literal:originalTarget
f45950,FunctionDeclaration:FileException
f45951,LogicalExpression:prompt
f45952,SwitchCase:lowshelf
f45953,Literal:targetX
f45954,Identifier:beforeinput
f45955,Literal:ondragleave
f45956,SwitchCase:hashchange
f45957,Identifier:createStereoPanner
f45958,LogicalExpression:skewY
f45959,CallExpression:PushRegistration
f45960,Literal:FileHandle
f45961,FunctionExpression:refDistance
f45962,Identifier:keyboard
f45963,NewExpression:inputmode
f45964,BinaryExpression:timeOrigin
f45965,AssignmentExpression:alphabetic
f45966,VariableDeclarator:frozen
f45967,ArrayExpression:Uint32Array
f45968,MemberExpression:onwaiting
f45969,ArrayExpression:expiration
f45970,SwitchCase:follow
f45971,AssignmentExpression:DOMContentLoaded
f45972,Identifier:entryType
f45973,Identifier:MediaSource
f45974,Property:invalid
f45975,NewExpression:offsetLeft
f45976,CallExpression:bufferedAmount
f45977,Identifier:webkitConvertPointFromNodeToPage
f45978,Identifier:webkitdirectory
f45979,ForInStatement:lang
f45980,FunctionDeclaration:deadline
f45981,SwitchCase:vmax
f45982,NewExpression:call
f45983,SwitchCase:matrix3d
f45984,CallExpression:cellIndex
f45985,AssignmentExpression:writeln
f45986,VariableDeclarator:NO_MODIFICATION_ALLOWED_ERR
f45987,LogicalExpression:ELEMENT_NODE
f45988,ArrayExpression:multiEntry
f45989,Property:custom
f45990,MemberExpression:unloaded
f45991,FunctionDeclaration:statusCode
f45992,ReturnStatement:text
f45993,ForInStatement:lock
f45994,FunctionExpression:fileName
f45995,ArrayExpression:truespeed
f45996,VariableDeclarator:scale3d
f45997,CallExpression:reconnect
f45998,AssignmentExpression:matrix
f45999,VariableDeclarator:m14
f46000,MemberExpression:userChoice
f46001,ReturnStatement:viewport
f46002,MemberExpression:scaleNonUniform
f46003,SwitchCase:resource
f46004,AssignmentExpression:remove
f46005,LogicalExpression:Document
f46006,Property:define
f46007,MemberExpression:declare
f46008,Identifier:SVGFilterElement
f46009,Identifier:INVALID_ACCESS_ERR
f46010,UnaryExpression:assertion
f46011,BinaryExpression:domain
f46012,ConditionalExpression:nextSibling
f46013,NewExpression:newValue
f46014,ReturnStatement:supportedTypes
f46015,MemberExpression:crash
f46016,Property:pointerout
f46017,ArrowFunctionExpression:options
f46018,Literal:indexNames
f46019,ArrayExpression:opened
f46020,MemberExpression:identity
f46021,FunctionExpression:regionCode
f46022,Property:Gecko
f46023,ReturnStatement:required
f46024,ArrayExpression:ondeviceorientation
f46025,ArrayExpression:onend
f46026,ConditionalExpression:Function
f46027,AssignmentExpression:lh
f46028,IfStatement:setPrototypeOf
f46029,CallExpression:supportedTypes
f46030,ReturnStatement:activeCues
f46031,MemberExpression:dst
f46032,ReturnStatement:src
f46033,SwitchStatement:group
f46034,FunctionDeclaration:sampleRate
f46035,UnaryExpression:salt
f46036,SwitchCase:localName
f46037,ArrayExpression:policy
f46038,CallExpression:userproximity
f46039,CallExpression:ERROR
f46040,MemberExpression:getNumberOfChars
f46041,Literal:persistentState
f46042,Identifier:scrolling
f46043,LogicalExpression:parentNode
f46044,SwitchCase:stretch
f46045,ReturnStatement:dir
f46046,Identifier:active_event
f46047,AssignmentExpression:DataTransfer
f46048,ConditionalExpression:paste
f46049,Property:characteristic
f46050,MethodDefinition:off
f46051,CallExpression:vAlign
f46052,MethodDefinition:index
f46053,BinaryExpression:WrongDocumentError
f46054,VariableDeclarator:getItem
f46055,MemberExpression:onfocus
f46056,AssignmentExpression:id
f46057,AssignmentPattern:form
f46058,ArrayExpression:upper
f46059,Literal:lh
f46060,Identifier:videoCapabilities
f46061,CallExpression:terminate
f46062,SequenceExpression:ended
f46063,MethodDefinition:saveData
f46064,FunctionExpression:number
f46065,Property:iceTransport
f46066,SequenceExpression:ltr
f46067,CallExpression:scheme
f46068,CallExpression:queryCommandEnabled
f46069,NewExpression:lines
f46070,BinaryExpression:movementY
f46071,ArrayExpression:transform
f46072,Identifier:parentNode
f46073,ReturnStatement:Index
f46074,Property:PushEvent
f46075,ArrayExpression:Response
f46076,ArrayExpression:onicecandidate
f46077,AssignmentExpression:pushState
f46078,ArrayExpression:getSupportedExtensions
f46079,MemberExpression:openDialog
f46080,NewExpression:CSSKeywordValue
f46081,Identifier:getClientExtensionResults
f46082,Property:responsesReceived
f46083,FunctionDeclaration:estimate
f46084,MemberExpression:percent
f46085,CallExpression:oMatchesSelector
f46086,Identifier:constructor
f46087,Identifier:NONE
f46088,ArrayExpression:HTMLHtmlElement
f46089,SwitchCase:NEXT
f46090,CallExpression:textAlign
f46091,LogicalExpression:exclusive
f46092,Property:IN
f46093,Literal:globalStorage
f46094,Identifier:sharpness
f46095,Literal:SyncManager
f46096,ForInStatement:username
f46097,MethodDefinition:clearInterval
f46098,CallExpression:windowState
f46099,ArrayExpression:xmlhttprequest
f46100,ReturnStatement:File
f46101,IfStatement:ordered
f46102,ExpressionStatement:iframe
f46103,SwitchCase:respond
f46104,AssignmentExpression:p1
f46105,CallExpression:listener
f46106,SwitchCase:datachannel
f46107,ArrayExpression:match
f46108,Property:darken
f46109,FunctionExpression:browserLanguage
f46110,ArrayExpression:embed
f46111,ArrayExpression:formTarget
f46112,ReturnStatement:onmouseover
f46113,MemberExpression:paymentAddress
f46114,Property:acceptNode
f46115,ArrayExpression:includes
f46116,ArrayExpression:isEnabled
f46117,MethodDefinition:search
f46118,MemberExpression:newVersion
f46119,ReturnStatement:defer
f46120,ArrayExpression:unmuted
f46121,VariableDeclarator:indicate
f46122,ReturnStatement:External
f46123,ReturnStatement:Infinity
f46124,Property:createRenderbuffer
f46125,BinaryExpression:ic
f46126,BinaryExpression:saturation
f46127,MemberExpression:oncomplete
f46128,FunctionExpression:onabort
f46129,Identifier:maxLength
f46130,Identifier:span
f46131,Identifier:ENTITY_NODE
f46132,Identifier:NOT_READABLE_ERR
f46133,Literal:multiply
f46134,AssignmentExpression:_blank
f46135,AssignmentExpression:mute
f46136,ArrayExpression:isIntersecting
f46137,AssignmentExpression:extend
f46138,ArrayExpression:closed
f46139,CallExpression:setCustomValidity
f46140,Property:getBufferSubData
f46141,ForInStatement:nodeType
f46142,Identifier:baseLatency
f46143,Property:fillRect
f46144,Property:crash
f46145,Property:SVGAnimatedEnumeration
f46146,Identifier:links
f46147,Identifier:contrast
f46148,ArrayExpression:selected
f46149,Identifier:dirxml
f46150,NewExpression:void
f46151,AssignmentExpression:PushRegistration
f46152,NewExpression:imageHeight
f46153,Literal:deprecation
f46154,UnaryExpression:PluginArray
f46155,CallExpression:prompt
f46156,TemplateElement:FileReader
f46157,BinaryExpression:var
f46158,VariableDeclarator:RTCSessionDescription
f46159,Identifier:composite
f46160,ArrayExpression:onmousemove
f46161,Property:images
f46162,SwitchCase:abbr
f46163,FunctionExpression:milliseconds
f46164,MemberExpression:addModule
f46165,AssignmentExpression:currentView
f46166,MemberExpression:actionURL
f46167,ConditionalExpression:responseText
f46168,FunctionExpression:sub
f46169,IfStatement:buffered
f46170,Literal:responseEnd
f46171,Identifier:NamespaceError
f46172,Literal:getSyncParameter
f46173,BinaryExpression:discover
f46174,CallExpression:embeds
f46175,ArrayExpression:ownerNode
f46176,FunctionExpression:xoffset
f46177,MemberExpression:bodyUsed
f46178,AssignmentExpression:rowgroup
f46179,AssignmentExpression:ended
f46180,Literal:WEBGL_compressed_texture_s3tc_srgb
f46181,FunctionDeclaration:highWaterMark
f46182,Literal:fetch
f46183,ArrayExpression:core
f46184,ArrayExpression:orientationchange
f46185,FunctionDeclaration:currentSrc
f46186,BinaryExpression:globalAlpha
f46187,UnaryExpression:none
f46188,MemberExpression:copyBufferSubData
f46189,MemberExpression:unsubscribe
f46190,Literal:copyTexImage2D
f46191,ArrayExpression:sort
f46192,BinaryExpression:openKeyCursor
f46193,MemberExpression:timestampOffset
f46194,MemberExpression:rowspan
f46195,MemberExpression:m43
f46196,VariableDeclarator:PointerEvent
f46197,ArrayExpression:skewx
f46198,AssignmentPattern:data
f46199,Identifier:textarea
f46200,UpdateExpression:unique
f46201,MethodDefinition:touches
f46202,ReturnStatement:variable
f46203,VariableDeclarator:uniform
f46204,ConditionalExpression:blur
f46205,Literal:getTiming
f46206,CallExpression:hueRotate
f46207,MemberExpression:assignedElements
f46208,Identifier:stencilMask
f46209,MethodDefinition:any
f46210,SwitchCase:gamepaddisconnected
f46211,AssignmentExpression:Bluetooth
f46212,CallExpression:eachNode
f46213,Property:srcset
f46214,Literal:checked
f46215,VariableDeclarator:TouchEvent
f46216,AssignmentExpression:cues
f46217,ReturnStatement:milliseconds
f46218,Property:IntersectionObserverEntry
f46219,SwitchStatement:shape
f46220,IfStatement:notify
f46221,BinaryExpression:dpcm
f46222,MemberExpression:addedNodes
f46223,MemberExpression:collapsed
f46224,Identifier:verify
f46225,ArrayExpression:signature
f46226,ArrayExpression:renderedBuffer
f46227,UnaryExpression:setPrototypeOf
f46228,ConditionalExpression:readable
f46229,ArrayExpression:specified
f46230,Literal:insertRow
f46231,ArrayExpression:inputType
f46232,Identifier:documentURI
f46233,ForInStatement:token
f46234,MemberExpression:accept
f46235,CallExpression:yPos
f46236,CallExpression:navigator
f46237,Literal:decode
f46238,ConditionalExpression:pageTop
f46239,Identifier:waitingforkey
f46240,ThrowStatement:failed
f46241,BinaryExpression:totalRoundTripTime
f46242,BinaryExpression:codetype
f46243,CallExpression:deleteIndex
f46244,FunctionDeclaration:cookieEnabled
f46245,CallExpression:maskUnits
f46246,MemberExpression:pname
f46247,Property:keyCode
f46248,BinaryExpression:bound
f46249,Literal:intercept
f46250,AssignmentExpression:fileSize
f46251,DoWhileStatement:parentElement
f46252,SequenceExpression:toString
f46253,MemberExpression:row
f46254,FunctionDeclaration:Geolocation
f46255,MemberExpression:refresh
f46256,BinaryExpression:mozAnon
f46257,CallExpression:xMidYMin
f46258,ArrayExpression:exportKey
f46259,ConditionalExpression:normalize
f46260,CallExpression:required
f46261,ConditionalExpression:required
f46262,ReturnStatement:words
f46263,BinaryExpression:unwrapKey
f46264,Property:component
f46265,VariableDeclarator:MAX_TEXTURE_MAX_ANISOTROPY_EXT
f46266,Literal:noshade
f46267,SwitchStatement:effect
f46268,ConditionalExpression:apply
f46269,Identifier:deleteVertexArrayOES
f46270,BinaryExpression:beginElement
f46271,SwitchCase:disabled
f46272,CallExpression:WEBGL_color_buffer_float
f46273,LogicalExpression:axes
f46274,Property:CSSImportRule
f46275,MemberExpression:iceGatheringState
f46276,ConditionalExpression:download
f46277,Literal:fullscreenerror
f46278,Property:dateTime
f46279,MethodDefinition:getElementById
f46280,ConditionalExpression:onended
f46281,ConditionalExpression:cardNumber
f46282,NewExpression:domLoading
f46283,SequenceExpression:adData
f46284,Literal:css
f46285,BinaryExpression:HTMLSourceElement
f46286,FunctionExpression:selectorText
f46287,MemberExpression:history
f46288,UnaryExpression:canvas
f46289,MemberExpression:onstorage
f46290,VariableDeclarator:relList
f46291,Identifier:intersectsNode
f46292,FunctionExpression:sample
f46293,FunctionDeclaration:focusNode
f46294,VariableDeclarator:moveRight
f46295,LogicalExpression:hash
f46296,CallExpression:bytesSent
f46297,MemberExpression:cookie
f46298,VariableDeclarator:getBBox
f46299,CallExpression:getBattery
f46300,DoWhileStatement:handler
f46301,MethodDefinition:normalize
f46302,NewExpression:cache
f46303,FunctionExpression:applicationServerKey
f46304,MemberExpression:removeItem
f46305,NewExpression:options
f46306,ReturnStatement:grad
f46307,ArrowFunctionExpression:device
f46308,FunctionDeclaration:x2
f46309,MemberExpression:MAX_EXT
f46310,MemberExpression:onanimationend
f46311,BinaryExpression:gbk
f46312,CallExpression:onspeechend
f46313,SequenceExpression:host
f46314,CallExpression:sourceended
f46315,ArrayExpression:mspointerenter
f46316,Property:vendor
f46317,Identifier:mozOrientation
f46318,UnaryExpression:alpha
f46319,LogicalExpression:rate
f46320,Identifier:SpeechSynthesisUtterance
f46321,IfStatement:sx
f46322,ConditionalExpression:parentNode
f46323,MemberExpression:keypress
f46324,Identifier:scrollbars
f46325,MemberExpression:DeviceLightEvent
f46326,BinaryExpression:Request
f46327,FunctionExpression:TextTrackCueList
f46328,MemberExpression:systemId
f46329,CallExpression:has
f46330,ArrayExpression:record
f46331,VariableDeclarator:album
f46332,MethodDefinition:stream
f46333,Property:DataTransfer
f46334,IfStatement:keyIdentifier
f46335,ConditionalExpression:MozMousePixelScroll
f46336,AssignmentExpression:recognition
f46337,AssignmentPattern:log
f46338,Property:getError
f46339,CallExpression:replaceWith
f46340,SequenceExpression:location
f46341,Identifier:NOTATION_NODE
f46342,DoWhileStatement:result
f46343,UnaryExpression:onmousewheel
f46344,FunctionDeclaration:action
f46345,CallExpression:m44
f46346,VariableDeclarator:TextMetrics
f46347,LogicalExpression:onstop
f46348,Literal:random
f46349,ArrayExpression:alphabetic
f46350,ForInStatement:children
f46351,NewExpression:readonly
f46352,Identifier:childElementCount
f46353,ArrayExpression:sampleRate
f46354,IfStatement:defer
f46355,UnaryExpression:buttons
f46356,Property:0xf0
f46357,Literal:radio
f46358,BinaryExpression:currentStyle
f46359,MethodDefinition:encrypt
f46360,ReturnStatement:validationMessage
f46361,ForInStatement:rowIndex
f46362,MemberExpression:addColorStop
f46363,SwitchCase:beforeunload
f46364,Identifier:indeterminate
f46365,MemberExpression:stencilOp
f46366,AssignmentExpression:webkit
f46367,FunctionExpression:Blob
f46368,Literal:MessagePort
f46369,MemberExpression:pushManager
f46370,Identifier:move
f46371,MethodDefinition:clientX
f46372,VariableDeclarator:controls
f46373,ReturnStatement:GET
f46374,SwitchCase:doNotTrack
f46375,ArrayExpression:levelchange
f46376,Identifier:isUserVerifyingPlatformAuthenticatorAvailable
f46377,ArrayExpression:colgroup
f46378,FunctionDeclaration:td
f46379,NewExpression:Name
f46380,NewExpression:fetch
f46381,NewExpression:challenge
f46382,ArrayExpression:Sensor
f46383,FunctionDeclaration:DocumentType
f46384,FunctionExpression:headers
f46385,MemberExpression:expansion
f46386,ConditionalExpression:ctx
f46387,ArrayExpression:accept
f46388,IfStatement:round
f46389,MemberExpression:succeeded
f46390,MemberExpression:exclusive
f46391,CallExpression:initialTime
f46392,UnaryExpression:option
f46393,AssignmentExpression:onemptied
f46394,AssignmentExpression:node
f46395,ReturnStatement:req
f46396,Property:dragenter
f46397,ArrowFunctionExpression:false
f46398,FunctionExpression:Clipboard
f46399,UnaryExpression:Map
f46400,IfStatement:browserLanguage
f46401,SequenceExpression:replace
f46402,NewExpression:rel
f46403,LogicalExpression:yes
f46404,VariableDeclarator:writeln
f46405,ReturnStatement:angle
f46406,Literal:dataavailable
f46407,MemberExpression:CSSStyleSheet
f46408,CallExpression:abbr
f46409,SwitchCase:cmp
f46410,UnaryExpression:pathname
f46411,Identifier:propertyName
f46412,VariableDeclarator:utils
f46413,ArrayExpression:color
f46414,Literal:DONE
f46415,UnaryExpression:wget
f46416,Identifier:BaseAudioContext
f46417,BinaryExpression:applyConstraints
f46418,Identifier:class
f46419,Property:underflow
f46420,Property:filename
f46421,MemberExpression:CaretPosition
f46422,VariableDeclarator:service
f46423,Literal:navigators
f46424,FunctionDeclaration:firstElementChild
f46425,IfStatement:pixels
f46426,BinaryExpression:commit
f46427,Identifier:WebAuth
f46428,Literal:webkitConvertPointFromNodeToPage
f46429,FunctionDeclaration:appendItem
f46430,IfStatement:apply
f46431,UpdateExpression:selectedIndex
f46432,ConditionalExpression:WebSocket
f46433,NewExpression:ondragend
f46434,ReturnStatement:target
f46435,AssignmentExpression:onprogress
f46436,FunctionDeclaration:alternate
f46437,LogicalExpression:clientHeight
f46438,Property:xor
f46439,SwitchCase:cuechange
f46440,Identifier:minimize
f46441,ArrayExpression:attack
f46442,Identifier:getEntries
f46443,CallExpression:onorientationchange
f46444,BinaryExpression:speaking
f46445,Identifier:ScriptProcessorNode
f46446,FunctionDeclaration:className
f46447,Literal:KeyboardEvent
f46448,CallExpression:isSync
f46449,Literal:compositionend
f46450,CallExpression:toDataURL
f46451,ArrayExpression:speedOfSound
f46452,MemberExpression:getUserData
f46453,Literal:maxlength
f46454,CallExpression:nowrap
f46455,ArrowFunctionExpression:id
f46456,VariableDeclarator:previousSibling
f46457,NewExpression:senderId
f46458,FunctionDeclaration:trailer
f46459,CallExpression:documentURI
f46460,Literal:itemScope
f46461,FunctionExpression:respondWithNewView
f46462,Property:input
f46463,Literal:arraybuffer
f46464,ConditionalExpression:pointerenter
f46465,NewExpression:fatal
f46466,SwitchCase:accesskey
f46467,MemberExpression:mozCurrentSampleOffset
f46468,BinaryExpression:MediaStreamTrack
f46469,CallExpression:cssFloat
f46470,BinaryExpression:fill
f46471,BinaryExpression:updating
f46472,AssignmentExpression:check
f46473,NewExpression:_blank
f46474,BinaryExpression:MSGestureEvent
f46475,BinaryExpression:getComputedStyle
f46476,IfStatement:deleteBuffer
f46477,UnaryExpression:IntersectionObserverEntry
f46478,FunctionExpression:float
f46479,AssignmentExpression:firstElementChild
f46480,SequenceExpression:px
f46481,SequenceExpression:current
f46482,Property:shadowOffsetY
f46483,ConditionalExpression:json
f46484,Identifier:SVGMatrix
f46485,BinaryExpression:refresh
f46486,ArrayExpression:MIN
f46487,Identifier:DOM_DELTA_PAGE
f46488,SwitchStatement:url
f46489,AssignmentExpression:cx
f46490,Literal:maxValue
f46491,SequenceExpression:hash
f46492,ConditionalExpression:documentElement
f46493,ArrayExpression:options
f46494,Identifier:aborted
f46495,ReturnStatement:Document
f46496,AssignmentExpression:keyIdentifier
f46497,CallExpression:TimeRanges
f46498,BinaryExpression:newValue
f46499,Literal:getRenderbufferParameter
f46500,AssignmentExpression:xor
f46501,Literal:fullpath
f46502,CallExpression:ChildNode
f46503,MemberExpression:profileEnd
f46504,ConditionalExpression:paused
f46505,BinaryExpression:tel
f46506,ArrayExpression:this
f46507,UnaryExpression:dataset
f46508,FunctionExpression:videoConfiguration
f46509,Identifier:HTMLMarqueeElement
f46510,ArrayExpression:inputmode
f46511,VariableDeclarator:css
f46512,Identifier:wrap
f46513,Identifier:outerWidth
f46514,MethodDefinition:setInterval
f46515,LogicalExpression:DOMException
f46516,AssignmentExpression:event
f46517,Property:flipX
f46518,Identifier:addFromString
f46519,IfStatement:item
f46520,Property:context
f46521,Literal:explicit
f46522,UnaryExpression:VTTCue
f46523,CallExpression:timeEnd
f46524,SwitchCase:mimeType
f46525,VariableDeclarator:mediaSource
f46526,Property:DOMSubtreeModified
f46527,MethodDefinition:scope
f46528,ConditionalExpression:IN
f46529,ArrayExpression:drawImage
f46530,Literal:preserveAlpha
f46531,Literal:noremoteplayback
f46532,BinaryExpression:msLaunchUri
f46533,ArrayExpression:setResourceTimingBufferSize
f46534,Identifier:deleteQueryEXT
f46535,NewExpression:methodName
f46536,CallExpression:nodeValue
f46537,Literal:MouseWheelEvent
f46538,IfStatement:preserveAspectRatio
f46539,ArrayExpression:ondeviceorientationabsolute
f46540,NewExpression:idle
f46541,BinaryExpression:requestsReceived
f46542,ArrayExpression:NetworkError
f46543,AssignmentExpression:Request
f46544,CallExpression:if
f46545,FunctionDeclaration:pauseAnimations
f46546,NewExpression:NodeList
f46547,BinaryExpression:SVGDescElement
f46548,Identifier:domainLookupEnd
f46549,MethodDefinition:content
f46550,AssignmentExpression:POSITION_UNAVAILABLE
f46551,NewExpression:select
f46552,LogicalExpression:Comment
f46553,MemberExpression:payer
f46554,ArrayExpression:onwebkitanimationend
f46555,Literal:scrollX
f46556,FunctionExpression:title
f46557,CallExpression:active
f46558,Identifier:modulusLength
f46559,Identifier:WebGLTransformFeedback
f46560,ReturnStatement:Position
f46561,ReturnStatement:remove
f46562,NewExpression:nomatch
f46563,Property:preload
f46564,Literal:permissions
f46565,AssignmentExpression:UNSENT
f46566,VariableDeclarator:onloadend
f46567,Literal:developer
f46568,NewExpression:streams
f46569,SwitchCase:public
f46570,LogicalExpression:frameBuffer
f46571,ReturnStatement:idName
f46572,ArrayExpression:close
f46573,AssignmentExpression:background
f46574,NewExpression:variable
f46575,MemberExpression:getQueryParameter
f46576,IfStatement:iterations
f46577,SwitchCase:appearance
f46578,FunctionDeclaration:PX
f46579,UnaryExpression:controller
f46580,Identifier:vmax
f46581,Identifier:EventHandler
f46582,SequenceExpression:responseType
f46583,CallExpression:strokeRect
f46584,Literal:webkitEntries
f46585,SequenceExpression:percent
f46586,FunctionExpression:windowFeatures
f46587,ArrayExpression:all
f46588,ConditionalExpression:loading
f46589,MemberExpression:oauth
f46590,ConditionalExpression:granted
f46591,ReturnStatement:info
f46592,ConditionalExpression:fetch
f46593,BinaryExpression:extensions
f46594,VariableDeclarator:objectBoundingBox
f46595,MethodDefinition:compileShader
f46596,UnaryExpression:configurations
f46597,CallExpression:center
f46598,NewExpression:TouchList
f46599,ArrayExpression:public
f46600,MemberExpression:miter
f46601,IfStatement:operator
f46602,AssignmentExpression:saturation
f46603,BinaryExpression:onstart
f46604,Literal:delayTime
f46605,Property:removeNamedItemNS
f46606,BinaryExpression:scrollingElement
f46607,Property:createDataChannel
f46608,ReturnStatement:types
f46609,MemberExpression:debug
f46610,SwitchCase:rad
f46611,FunctionExpression:pipeThrough
f46612,Literal:appName
f46613,BinaryExpression:PerformanceNavigationTiming
f46614,VariableDeclarator:presentation
f46615,LogicalExpression:pointerlockchange
f46616,LogicalExpression:videoWidth
f46617,Identifier:querySelector
f46618,SequenceExpression:name
f46619,UnaryExpression:TextTrack
f46620,MemberExpression:verify
f46621,Identifier:unresponsive
f46622,CallExpression:detail
f46623,VariableDeclarator:maxLength
f46624,ReturnStatement:multipart
f46625,Property:EncodingError
f46626,Property:WindowClient
f46627,CallExpression:serviceData
f46628,FunctionDeclaration:add
f46629,AssignmentExpression:parentNode
f46630,ReturnStatement:querySelectorAll
f46631,Literal:getError
f46632,Property:SVGPreserveAspectRatio
f46633,AssignmentExpression:initialize
f46634,BinaryExpression:marginWidth
f46635,Property:fileSize
f46636,FunctionDeclaration:appName
f46637,MemberExpression:fill
f46638,CallExpression:Web
f46639,UnaryExpression:rel
f46640,FunctionDeclaration:toSource
f46641,IfStatement:filters
f46642,Identifier:glyphRef
f46643,Literal:challenge
f46644,Literal:attributeOldValue
f46645,MemberExpression:TextTrack
f46646,FunctionDeclaration:toRange
f46647,MemberExpression:snapshotLength
f46648,Identifier:SVGAElement
f46649,ReturnStatement:Entry
f46650,CallExpression:MediaDevices
f46651,Literal:easing
f46652,Property:requestId
f46653,MemberExpression:getQueryObjectEXT
f46654,ArrayExpression:xpi
f46655,Literal:mozCaptureStream
f46656,CallExpression:collapseToEnd
f46657,ArrayExpression:tiltX
f46658,FunctionDeclaration:tel
f46659,Property:SVGPathElement
f46660,Literal:selectNodeContents
f46661,CallExpression:HTMLOutputElement
f46662,FunctionExpression:summary
f46663,Literal:renderingIntent
f46664,VariableDeclarator:displayItems
f46665,MemberExpression:bound
f46666,ConditionalExpression:retry
f46667,Literal:koi8
f46668,ReturnStatement:databases
f46669,ReturnStatement:NetworkError
f46670,MemberExpression:onnomatch
f46671,UnaryExpression:onpointerleave
f46672,ArrayExpression:source
f46673,AssignmentExpression:Rect
f46674,VariableDeclarator:accesskey
f46675,VariableDeclarator:closePath
f46676,AssignmentExpression:clipboard
f46677,FunctionDeclaration:ext
f46678,SequenceExpression:attachment
f46679,FunctionDeclaration:TypedArray
f46680,MethodDefinition:setMatrix
f46681,Literal:__parent__
f46682,CallExpression:mediaElement
f46683,AssignmentExpression:screenTop
f46684,CallExpression:setCurrentTime
f46685,IfStatement:code
f46686,Literal:addAll
f46687,CallExpression:deviceid
f46688,FunctionDeclaration:document
f46689,FunctionDeclaration:linkProgram
f46690,BinaryExpression:action
f46691,VariableDeclarator:permissions
f46692,MemberExpression:level
f46693,IfStatement:outerHeight
f46694,SwitchCase:readwrite
f46695,BinaryExpression:Uint32Array
f46696,VariableDeclarator:toURL
f46697,Literal:isRemote
f46698,Identifier:beforeprint
f46699,Identifier:vspace
f46700,Property:onselect
f46701,AssignmentExpression:currentTime
f46702,Literal:SVGFEImageElement
f46703,CallExpression:insertData
f46704,Identifier:stalled
f46705,CallExpression:Math
f46706,ArrayExpression:effect
f46707,ReturnStatement:Display
f46708,SequenceExpression:candidate
f46709,FunctionDeclaration:queryCommandState
f46710,SwitchStatement:ip
f46711,MemberExpression:rowSpan
f46712,AssignmentExpression:itemProp
f46713,BinaryExpression:getCurrentPosition
f46714,CallExpression:double
f46715,FunctionExpression:currentView
f46716,SwitchCase:History
f46717,AssignmentExpression:newItem
f46718,BinaryExpression:languages
f46719,SwitchCase:addListener
f46720,MemberExpression:http
f46721,IfStatement:skewY
f46722,AssignmentExpression:sessionId
f46723,ThrowStatement:message
f46724,CallExpression:WebGL2RenderingContext
f46725,SwitchCase:country
f46726,MemberExpression:float
f46727,FunctionExpression:controller
f46728,ArrayExpression:HTMLTableElement
f46729,Property:stop
f46730,Identifier:reserve
f46731,MethodDefinition:images
f46732,Property:codeType
f46733,MemberExpression:intervention
f46734,Identifier:vAlign
f46735,VariableDeclarator:selectstart
f46736,LogicalExpression:href
f46737,FunctionDeclaration:arity
f46738,ConditionalExpression:speak
f46739,BinaryExpression:readyState
f46740,ReturnStatement:KeyboardEvent
f46741,Identifier:CSS_NUMBER
f46742,ArrayExpression:stepUp
f46743,Identifier:keypress
f46744,ArrayExpression:profileEnd
f46745,MemberExpression:true
f46746,CallExpression:down
f46747,BinaryExpression:propertyName
f46748,MethodDefinition:display
f46749,Property:HTMLMenuItemElement
f46750,BinaryExpression:getBBox
f46751,BinaryExpression:keyup
f46752,SwitchCase:TIMEOUT
f46753,FunctionExpression:locale
f46754,SwitchCase:frontFace
f46755,Literal:inverse
f46756,Literal:clientLeft
f46757,Identifier:ServiceWorkerState
f46758,Literal:Request
f46759,MemberExpression:offsetY
f46760,ConditionalExpression:result
f46761,ConditionalExpression:shippingOption
f46762,SwitchCase:radio
f46763,Property:ARRAY_BUFFER
f46764,ReturnStatement:seed
f46765,IfStatement:isIntersecting
f46766,MemberExpression:setRemoteDescription
f46767,Property:ECDSA
f46768,Literal:readAsText
f46769,LogicalExpression:String
f46770,Identifier:altitudeAccuracy
f46771,FunctionDeclaration:maxValue
f46772,NewExpression:SVGPathSegList
f46773,Identifier:scale
f46774,Literal:valueAsNumber
f46775,CallExpression:animationName
f46776,FunctionDeclaration:boolean
f46777,UnaryExpression:col
f46778,Literal:removeChild
f46779,ArrayExpression:UnknownError
f46780,MemberExpression:void
f46781,ConditionalExpression:assert
f46782,MemberExpression:MSFullscreenChange
f46783,LabeledStatement:text
f46784,Literal:upperBound
f46785,Identifier:HTMLFormElement
f46786,SequenceExpression:presentation
f46787,Literal:HTMLMenuElement
f46788,MemberExpression:WebAuth
f46789,LogicalExpression:HTMLDocument
f46790,Literal:initKeyboardEvent
f46791,Property:vertexAttrib4f
f46792,ReturnStatement:product
f46793,IfStatement:multipart
f46794,AssignmentExpression:formEnctype
f46795,MemberExpression:AudioContext
f46796,Literal:getPathSegAtLength
f46797,ReturnStatement:getData
f46798,Identifier:depthRange
f46799,Literal:pointsOfInterest
f46800,MemberExpression:getFloatValue
f46801,MethodDefinition:preventDefault
f46802,AssignmentExpression:CM
f46803,VariableDeclarator:profile
f46804,Property:SVGPathSegLinetoHorizontalRel
f46805,ConditionalExpression:EMS
f46806,Property:updatePosition
f46807,BinaryExpression:EMS
f46808,BinaryExpression:NS_ERROR_DOM_SECURITY_ERR
f46809,LogicalExpression:messageType
f46810,LogicalExpression:position
f46811,Literal:workerStart
f46812,CallExpression:dragstart
f46813,Literal:HTMLTableHeaderCellElement
f46814,Literal:subtle
f46815,Literal:linkMove
f46816,FunctionExpression:deselectAll
f46817,CallExpression:keyLocation
f46818,NewExpression:previousNode
f46819,MethodDefinition:matchMedia
f46820,Literal:onclick
f46821,Property:Permissions
f46822,MemberExpression:xmlEncoding
f46823,Identifier:rowSpan
f46824,ReturnStatement:sizes
f46825,IfStatement:fallback
f46826,FunctionExpression:MAX
f46827,ConditionalExpression:Message
f46828,FunctionExpression:newItem
f46829,SequenceExpression:extend
f46830,FunctionDeclaration:abort
f46831,FunctionDeclaration:appendChild
f46832,CallExpression:networkType
f46833,MemberExpression:transaction
f46834,Literal:SVGViewElement
f46835,ArrayExpression:senderId
f46836,VariableDeclarator:durationchange
f46837,NewExpression:OfflineAudioContext
f46838,MemberExpression:SRGB8
f46839,Literal:Touch
f46840,CallExpression:console
f46841,Property:globalCompositeOperation
f46842,ArrayExpression:SVGNumberList
f46843,Property:done
f46844,ArrayExpression:usage
f46845,Literal:onMSFullscreenChange
f46846,AssignmentExpression:object
f46847,Property:webglcontextrestored
f46848,Literal:transmission
f46849,AssignmentExpression:nodes
f46850,Identifier:unwatch
f46851,MemberExpression:SVGPathSegLinetoAbs
f46852,Identifier:org
f46853,CallExpression:nextSibling
f46854,CallExpression:abort
f46855,Literal:ontrack
f46856,FunctionExpression:isBuffer
f46857,ConditionalExpression:sync
f46858,FunctionDeclaration:removeProperty
f46859,Property:applicationServerKey
f46860,ConditionalExpression:alpha
f46861,WhileStatement:caller
f46862,MemberExpression:PaymentRequestUpdateEvent
f46863,ConditionalExpression:navigate
f46864,LogicalExpression:controller
f46865,VariableDeclarator:complete
f46866,Literal:sdpMid
f46867,FunctionDeclaration:scrollHeight
f46868,Literal:jcb
f46869,CallExpression:install
f46870,MemberExpression:SVGPathSegMovetoRel
f46871,Literal:addsourcebuffer
f46872,Identifier:MozBlobBuilder
f46873,ArrayExpression:defaultPlaybackRate
f46874,BinaryExpression:postMessage
f46875,CallExpression:numberOfChannels
f46876,Property:attestation
f46877,CallExpression:format
f46878,ArrayExpression:onpageshow
f46879,MemberExpression:loading
f46880,FunctionDeclaration:updateDetails
f46881,Identifier:rowIndex
f46882,CallExpression:databases
f46883,LogicalExpression:attr
f46884,SequenceExpression:referrer
f46885,MemberExpression:StereoPannerNode
f46886,Identifier:appendChild
f46887,Property:hasChildNodes
f46888,CallExpression:weight
f46889,ArrayExpression:deg
f46890,ConditionalExpression:ext
f46891,Identifier:createComment
f46892,Literal:blendColor
f46893,Literal:items
f46894,Identifier:lastStyleSheetSet
f46895,Identifier:touched
f46896,MemberExpression:closeReason
f46897,SequenceExpression:ext
f46898,ConditionalExpression:drawElementsInstanced
f46899,Identifier:uniform2uiv
f46900,ArrayExpression:onpointerenter
f46901,ConditionalExpression:null
f46902,Identifier:handleStart
f46903,SwitchCase:quaternion
f46904,Property:sizeY
f46905,NewExpression:miterLimit
f46906,AssignmentExpression:preserveAspectRatio
f46907,ArrayExpression:clearMeasures
f46908,AssignmentExpression:createSVGTransform
f46909,VariableDeclarator:allpass
f46910,TemplateLiteral:counter
f46911,MemberExpression:curve
f46912,Literal:confidence
f46913,LogicalExpression:storeName
f46914,BinaryExpression:right
f46915,ConditionalExpression:visibilityState
f46916,BinaryExpression:tabIndex
f46917,SwitchCase:currentState
f46918,ReturnStatement:nodeValue
f46919,BinaryExpression:defaultView
f46920,IfStatement:reply
f46921,NewExpression:TextTrack
f46922,ConditionalExpression:oncopy
f46923,LogicalExpression:cancel
f46924,ArrayExpression:isTypeSupported
f46925,Literal:networkType
f46926,SwitchCase:String
f46927,FunctionExpression:styleSheets
f46928,CallExpression:navigation
f46929,Identifier:maskUnits
f46930,Identifier:UNORDERED_NODE_ITERATOR_TYPE
f46931,SwitchCase:appName
f46932,ArrayExpression:intervention
f46933,Property:chargingtimechange
f46934,IfStatement:fonts
f46935,CallExpression:getComputedStyle
f46936,AssignmentExpression:groupEnd
f46937,MemberExpression:click
f46938,ConditionalExpression:playing
f46939,MemberExpression:signature
f46940,TemplateLiteral:provider
f46941,Identifier:uniform2ui
f46942,ConditionalExpression:keys
f46943,BinaryExpression:SpeechSynthesisUtterance
f46944,ReturnStatement:points
f46945,NewExpression:domComplete
f46946,AssignmentExpression:volumechange
f46947,Property:touch
f46948,AssignmentPattern:color
f46949,MethodDefinition:getQuery
f46950,LogicalExpression:easing
f46951,Literal:auxclick
f46952,WhileStatement:id
f46953,FunctionDeclaration:src
f46954,Identifier:useProgram
f46955,VariableDeclarator:external
f46956,FunctionDeclaration:focus
f46957,ForInStatement:button
f46958,TemplateElement:auto
f46959,FunctionExpression:force
f46960,Property:city
f46961,BinaryExpression:OPEN
f46962,ArrayExpression:ttt
f46963,Property:precision
f46964,Literal:notation
f46965,VariableDeclarator:span
f46966,SequenceExpression:product
f46967,Identifier:PresentationConnectionList
f46968,Property:muted
f46969,NewExpression:DOMContentLoaded
f46970,SwitchCase:splice
f46971,Literal:onhashchange
f46972,LogicalExpression:language
f46973,UnaryExpression:cues
f46974,AssignmentExpression:writeText
f46975,SequenceExpression:reverse
f46976,Literal:getConfiguration
f46977,Property:sourceended
f46978,FunctionDeclaration:FileReader
f46979,AssignmentExpression:DOCUMENT_FRAGMENT_NODE
f46980,MemberExpression:reserve
f46981,ConditionalExpression:localName
f46982,IfStatement:end
f46983,CallExpression:getAsDataURL
f46984,ForInStatement:string
f46985,BinaryExpression:dtx
f46986,Literal:DocumentType
f46987,Identifier:nonzero
f46988,AssignmentExpression:ownerDocument
f46989,FunctionExpression:mode
f46990,CallExpression:charset
f46991,Property:gestureend
f46992,Identifier:popupNode
f46993,VariableDeclarator:payments
f46994,MemberExpression:DataView
f46995,MemberExpression:configurations
f46996,CallExpression:getAll
f46997,SequenceExpression:cx
f46998,CallExpression:link
f46999,MemberExpression:msExitFullscreen
f47000,SwitchCase:magnify
f47001,CallExpression:xor
f47002,Literal:relatedNode
f47003,CallExpression:toBlob
f47004,VariableDeclarator:checkValidity
f47005,Property:keySystem
f47006,VariableDeclarator:Clients
f47007,NewExpression:table
f47008,Literal:alpha
f47009,MemberExpression:DOMStringList
f47010,MemberExpression:onkeypress
f47011,ForInStatement:tagName
f47012,Property:R32F
f47013,NewExpression:reports
f47014,Literal:silent
f47015,FunctionExpression:proximity
f47016,MemberExpression:mastercard
f47017,LogicalExpression:out
f47018,FunctionExpression:lower
f47019,BinaryExpression:Transferable
f47020,Literal:newName
f47021,ConditionalExpression:focused
f47022,BinaryExpression:HTMLMetaElement
f47023,ArrayExpression:moveBy
f47024,LogicalExpression:document
f47025,MemberExpression:setMediaKeys
f47026,MethodDefinition:user
f47027,SequenceExpression:explicit
f47028,MemberExpression:pranswer
f47029,Identifier:head
f47030,SwitchCase:keypress
f47031,Identifier:removeParameter
f47032,ConditionalExpression:remote
f47033,Identifier:Transferable
f47034,CallExpression:hostname
f47035,CallExpression:offsetParent
f47036,Identifier:onspeechstart
f47037,ConditionalExpression:Web
f47038,ReturnStatement:ltr
f47039,MethodDefinition:redirect
f47040,NewExpression:SVGPathSegLinetoHorizontalRel
f47041,CallExpression:pointerenter
f47042,SwitchCase:offer
f47043,ArrayExpression:HTMLLinkElement
f47044,FunctionDeclaration:createLinearGradient
f47045,UnaryExpression:TextTrackCue
f47046,MemberExpression:controller
f47047,MemberExpression:change
f47048,BinaryExpression:requestPermission
f47049,Property:redundant
f47050,CallExpression:webkitNotification
f47051,MemberExpression:long
f47052,VariableDeclarator:coords
f47053,BinaryExpression:connection
f47054,Identifier:unitType
f47055,CallExpression:defaultPlaybackRate
f47056,SequenceExpression:query
f47057,FunctionDeclaration:symbols
f47058,ConditionalExpression:gesturechange
f47059,ConditionalExpression:margin
f47060,IfStatement:initialTime
f47061,Literal:code
f47062,CallExpression:browser
f47063,SwitchCase:mouseenter
f47064,ConditionalExpression:Infinity
f47065,ArrayExpression:Headers
f47066,ArrayExpression:lineNumber
f47067,CallExpression:mms
f47068,MemberExpression:TypeMismatchError
f47069,Property:getUserMedia
f47070,NewExpression:volume
f47071,AssignmentExpression:SVGPathSegList
f47072,CallExpression:UNSENT
f47073,ArrayExpression:nodownload
f47074,Literal:modify
f47075,UnaryExpression:imageWidth
f47076,ConditionalExpression:cssRules
f47077,Property:SVGEllipseElement
f47078,FunctionExpression:lang
f47079,LogicalExpression:slice
f47080,CallExpression:underflow
f47081,NewExpression:out
f47082,Property:insertData
f47083,Identifier:w3
f47084,ArrayExpression:characterData
f47085,MemberExpression:PerformanceMeasure
f47086,ReturnStatement:style
f47087,VariableDeclarator:isolated
f47088,ConditionalExpression:long
f47089,MemberExpression:string
f47090,CallExpression:deltaY
f47091,VariableDeclarator:getRandomValues
f47092,Property:coneOuterGain
f47093,MemberExpression:removeStream
f47094,SwitchCase:allowfullscreen
f47095,MemberExpression:setProperty
f47096,MemberExpression:equals
f47097,FunctionDeclaration:visible
f47098,Literal:codec
f47099,LogicalExpression:hand
f47100,AssignmentExpression:onmessage
f47101,BinaryExpression:ontrack
f47102,Identifier:bytesReceived
f47103,ConditionalExpression:method
f47104,MemberExpression:filters
f47105,Literal:uniformMatrix2x3fv
f47106,SequenceExpression:root
f47107,Identifier:edgeMode
f47108,ReturnStatement:elapsedTime
f47109,CallExpression:transitionend
f47110,AssignmentExpression:URL
f47111,AssignmentExpression:onpageshow
f47112,Literal:String
f47113,SwitchCase:MozMousePixelScroll
f47114,ReturnStatement:collection
f47115,IfStatement:scrollbars
f47116,AssignmentExpression:composed
f47117,Property:subscriptionId
f47118,LogicalExpression:appendData
f47119,LogicalExpression:onrepeat
f47120,FunctionExpression:ic
f47121,BinaryExpression:cuechange
f47122,CallExpression:img
f47123,UnaryExpression:HTMLIFrameElement
f47124,VariableDeclarator:process
f47125,DoWhileStatement:th
f47126,ArrayExpression:local
f47127,AssignmentExpression:mozSlice
f47128,FunctionExpression:symbols
f47129,ArrayExpression:onpopstate
f47130,Identifier:webspeech
f47131,CallExpression:collection
f47132,VariableDeclarator:nextElementSibling
f47133,FunctionExpression:vendor
f47134,ForInStatement:dir
f47135,LogicalExpression:Method
f47136,MemberExpression:expires
f47137,Identifier:setDragImage
f47138,ConditionalExpression:commonAncestorContainer
f47139,Property:vb
f47140,UpdateExpression:first
f47141,BinaryExpression:PaymentResponse
f47142,Identifier:InvalidModificationError
f47143,AssignmentExpression:offsetParent
f47144,ArrayExpression:getParameters
f47145,Literal:characters
f47146,BinaryExpression:connections
f47147,ArrayExpression:delivery
f47148,MemberExpression:mozCaptureStream
f47149,LogicalExpression:protocol
f47150,VariableDeclarator:mouseover
f47151,FunctionDeclaration:bind
f47152,Property:INDEX_SIZE_ERR
f47153,FunctionExpression:Iterator
f47154,MemberExpression:nsIDOMStorage
f47155,CallExpression:pointsOfInterest
f47156,Property:onseeking
f47157,BinaryExpression:nextNode
f47158,BinaryExpression:readable
f47159,ArrayExpression:previousElementSibling
f47160,MemberExpression:initMessageEvent
f47161,FunctionDeclaration:inputType
f47162,BinaryExpression:mouseleave
f47163,Literal:signature
f47164,VariableDeclarator:always
f47165,ArrayExpression:htmlFor
f47166,FunctionExpression:groupEnd
f47167,ArrayExpression:HTMLHRElement
f47168,Identifier:saturation
f47169,ArrayExpression:mediaDevices
f47170,BinaryExpression:Worker
f47171,BinaryExpression:autofocus
f47172,AssignmentPattern:time
f47173,Property:SVGFECompositeElement
f47174,UnaryExpression:coords
f47175,ReturnStatement:DataError
f47176,Literal:cookie
f47177,Literal:drawArraysInstanced
f47178,BinaryExpression:lineJoin
f47179,Property:onfullscreenerror
f47180,ArrayExpression:MouseEvent
f47181,Literal:kinds
f47182,FunctionExpression:createIndex
f47183,Literal:variant
f47184,Property:valueAsDate
f47185,Identifier:FONT_FACE_RULE
f47186,MemberExpression:getBoxQuads
f47187,AssignmentExpression:mousemove
f47188,LogicalExpression:inert
f47189,UpdateExpression:manifest
f47190,CatchClause:pt
f47191,Literal:speaking
f47192,CallExpression:getPointAtLength
f47193,FunctionDeclaration:measure
f47194,Property:HTMLDetailsElement
f47195,LogicalExpression:URL
f47196,BinaryExpression:foo
f47197,ReturnStatement:form
f47198,MemberExpression:translate
f47199,Identifier:userAgent
f47200,VariableDeclarator:transitionend
f47201,MemberExpression:pressure
f47202,IfStatement:has
f47203,AssignmentExpression:StyleSheet
f47204,AssignmentPattern:string
f47205,VariableDeclarator:latitude
f47206,FunctionDeclaration:console
f47207,UnaryExpression:pending
f47208,BinaryExpression:splitText
f47209,ConditionalExpression:language
f47210,NewExpression:XSLTProcessor
f47211,VariableDeclarator:onstatechange
f47212,MemberExpression:releaseInterface
f47213,Identifier:configuration
f47214,CallExpression:onconnect
f47215,FunctionExpression:bubbles
f47216,ArrayExpression:loaded
f47217,AssignmentExpression:toJSON
f47218,IfStatement:entities
f47219,VariableDeclarator:candidate
f47220,Literal:isContentEditable
f47221,ArrayExpression:Transition
f47222,Literal:onsuspend
f47223,MemberExpression:BeforeUnloadEvent
f47224,SwitchCase:sender
f47225,FunctionExpression:Credential
f47226,UpdateExpression:curve
f47227,Identifier:onloadingdone
f47228,CallExpression:attestation
f47229,VariableDeclarator:diners
f47230,FunctionExpression:sessionStorage
f47231,ArrayExpression:NamedNodeMap
f47232,NewExpression:RTCIceTransport
f47233,MemberExpression:AudioTrack
f47234,UpdateExpression:id
f47235,CallExpression:other
f47236,SwitchCase:forward
f47237,CallExpression:Screen
f47238,FunctionDeclaration:currentView
f47239,ConditionalExpression:startup
f47240,NewExpression:rad
f47241,BinaryExpression:Map
f47242,MemberExpression:onvolumechange
f47243,UpdateExpression:sheet
f47244,ConditionalExpression:row
f47245,MemberExpression:III
f47246,Identifier:hasStorageAccess
f47247,Property:iconURL
f47248,VariableDeclarator:short
f47249,FunctionDeclaration:publicKey
f47250,Literal:SourceBufferList
f47251,ReturnStatement:detach
f47252,MemberExpression:PositionOptions
f47253,Identifier:keytype
f47254,MemberExpression:recommendedFieldOfView
f47255,Identifier:ownerDocument
f47256,ArrayExpression:hidden
f47257,IfStatement:sessionId
f47258,LogicalExpression:attachEvent
f47259,Property:isMap
f47260,IfStatement:successCallback
f47261,CallExpression:attributeNamespace
f47262,ThrowStatement:INVALID_CHARACTER_ERR
f47263,CallExpression:getParameters
f47264,Identifier:callback
f47265,MemberExpression:removeEventListener
f47266,AssignmentExpression:false
f47267,Property:ShadowRoot
f47268,Property:stringValue
f47269,FunctionExpression:removeRange
f47270,ExpressionStatement:documentURI
f47271,NewExpression:onchange
f47272,TemplateLiteral:color
f47273,ArrayExpression:userSpaceOnUse
f47274,ConditionalExpression:_blank
f47275,NewExpression:speed
f47276,FunctionDeclaration:addRule
f47277,Identifier:tHead
f47278,ArrayExpression:poster
f47279,Identifier:Entry
f47280,UnaryExpression:wheel
f47281,CallExpression:resultIndex
f47282,IfStatement:previous
f47283,ConditionalExpression:allow
f47284,SwitchCase:easing
f47285,Property:arcTo
f47286,IfStatement:formtarget
f47287,Identifier:outputs
f47288,Identifier:insertAdjacentElement
f47289,UnaryExpression:stream
f47290,ArrayExpression:responseXML
f47291,MemberExpression:monitor
f47292,ArrayExpression:scrollTop
f47293,AssignmentExpression:refresh
f47294,AssignmentExpression:windowFeatures
f47295,MemberExpression:URLQuery
f47296,Identifier:uniform4fv
f47297,ConditionalExpression:component
f47298,BinaryExpression:azimuth
f47299,AssignmentExpression:install
f47300,CallExpression:drawArrays
f47301,Identifier:setHeaderValue
f47302,CallExpression:webglcontextcreationerror
f47303,Literal:HTMLFormElement
f47304,CallExpression:onerror
f47305,Identifier:iceGatheringState
f47306,Literal:itemRef
f47307,ArrayExpression:connect
f47308,Literal:marginHeight
f47309,Identifier:locks
f47310,UnaryExpression:fullscreenElement
f47311,Literal:MIDIOutput
f47312,LogicalExpression:top
f47313,Literal:deleteIndex
f47314,ConditionalExpression:body
f47315,CallExpression:createEvent
f47316,CallExpression:dischargingTime
f47317,FunctionDeclaration:delayTime
f47318,Property:leftProjectionMatrix
f47319,AssignmentExpression:NotFoundError
f47320,Literal:timeout
f47321,ForInStatement:now
f47322,Literal:copyMove
f47323,ConditionalExpression:onunload
f47324,UnaryExpression:intersectionRatio
f47325,SequenceExpression:position
f47326,Literal:getEntriesByName
f47327,LogicalExpression:readyState
f47328,Literal:previous
f47329,ArrayExpression:layerX
f47330,TemplateElement:click
f47331,FunctionDeclaration:lock
f47332,ArrayExpression:deleteContents
f47333,MethodDefinition:alert
f47334,LogicalExpression:join
f47335,FunctionDeclaration:ss
f47336,ConditionalExpression:autoplay
f47337,AssignmentExpression:Int16Array
f47338,Literal:hasOrientation
f47339,ArrowFunctionExpression:which
f47340,UnaryExpression:db
f47341,Property:MediaKeyStatusMap
f47342,Property:notifications
f47343,BinaryExpression:callback
f47344,NewExpression:webgl
f47345,Property:hostname
f47346,NewExpression:pageX
f47347,FunctionDeclaration:timeEnd
f47348,Literal:getShaderInfoLog
f47349,ArrayExpression:areas
f47350,CallExpression:uniform3fv
f47351,ReturnStatement:command
f47352,UnaryExpression:ip
f47353,Property:dpcm
f47354,FunctionExpression:length
f47355,Identifier:middle
f47356,Identifier:MediaMetadata
f47357,LogicalExpression:for
f47358,NewExpression:vendorID
f47359,Identifier:animate
f47360,LogicalExpression:contentType
f47361,Identifier:exception
f47362,ArrayExpression:onLine
f47363,UnaryExpression:keyboard
f47364,ConditionalExpression:firstChild
f47365,Property:pauseAnimations
f47366,ConditionalExpression:userLanguage
f47367,AssignmentExpression:define
f47368,ReturnStatement:opener
f47369,Literal:autoCapitalize
f47370,Property:requestPresent
f47371,MemberExpression:ResizeObserver
f47372,AssignmentExpression:lock
f47373,ExpressionStatement:image
f47374,MemberExpression:type
f47375,VariableDeclarator:ResizeObservation
f47376,VariableDeclarator:cancelIdleCallback
f47377,MethodDefinition:sendMessage
f47378,VariableDeclarator:Entry
f47379,ArrayExpression:importScripts
f47380,UpdateExpression:actions
f47381,ArrayExpression:join
f47382,ArrayExpression:ondataavailable
f47383,ArrayExpression:image
f47384,BinaryExpression:monitor
f47385,CallExpression:near
f47386,FunctionDeclaration:lineNumber
f47387,SequenceExpression:frame
f47388,CallExpression:WEBGL_compressed_texture_s3tc
f47389,Identifier:createSVGPathSegCurvetoCubicRel
f47390,Property:remoteCandidateId
f47391,UnaryExpression:WorkerLocation
f47392,Literal:createDTMFSender
f47393,MemberExpression:__proto__
f47394,ReturnStatement:synth
f47395,MemberExpression:exitPresent
f47396,ForInStatement:sortable
f47397,LogicalExpression:offsetHeight
f47398,MemberExpression:MS
f47399,SwitchCase:HTMLInputElement
f47400,MemberExpression:selectedStyleSheetSet
f47401,Identifier:coneOuterAngle
f47402,FunctionExpression:connectionState
f47403,VariableDeclarator:depthFunc
f47404,UnaryExpression:HTMLLabelElement
f47405,CallExpression:hasFeature
f47406,MemberExpression:offset
f47407,Literal:unpauseAnimations
f47408,VariableDeclarator:iceConnectionState
f47409,ForStatement:node
f47410,Identifier:maxAlternatives
f47411,MemberExpression:nowrap
f47412,MemberExpression:canPresent
f47413,Property:DOMMatrix
f47414,Property:count
f47415,VariableDeclarator:scrollLeft
f47416,Identifier:dependentLocality
f47417,BinaryExpression:frameType
f47418,VariableDeclarator:\n
f47419,Property:datetime
f47420,MemberExpression:typeName
f47421,ArrayExpression:sortable
f47422,Literal:productVersion
f47423,MethodDefinition:percent
f47424,FunctionDeclaration:modifiers
f47425,CallExpression:appendBuffer
f47426,Property:index
f47427,FunctionDeclaration:tagName
f47428,Identifier:SVGAnimatedBoolean
f47429,MemberExpression:alternate
f47430,MemberExpression:insertAdjacentElement
f47431,Property:insertAdjacentText
f47432,CallExpression:displayName
f47433,ForInStatement:css
f47434,CallExpression:contenteditable
f47435,MemberExpression:statusText
f47436,ArrayExpression:expiryMonth
f47437,MethodDefinition:offsetX
f47438,MemberExpression:statusCode
f47439,Identifier:trans1
f47440,SequenceExpression:closest
f47441,ArrayExpression:MEDIA_ERR_SRC_NOT_SUPPORTED
f47442,CallExpression:uniform3iv
f47443,UpdateExpression:td
f47444,Property:firstElementChild
f47445,FunctionExpression:dpi
f47446,MemberExpression:paste
f47447,MemberExpression:networkType
f47448,CallExpression:navigationStart
f47449,VariableDeclarator:milliseconds
f47450,Property:fr
f47451,MemberExpression:onblocked
f47452,MemberExpression:mediaStreamTrack
f47453,CallExpression:ClipboardEvent
f47454,Literal:onanimationiteration
f47455,NewExpression:read
f47456,ReturnStatement:denied
f47457,BinaryExpression:httpEquiv
f47458,CallExpression:DOMStringList
f47459,BinaryExpression:getCurrentTime
f47460,Literal:Uint16Array
f47461,Identifier:XMLHttpRequestUpload
f47462,ReturnStatement:ttt
f47463,VariableDeclarator:item
f47464,CallExpression:statusText
f47465,Property:addAll
f47466,BinaryExpression:tooLong
f47467,BinaryExpression:encrypted
f47468,ConditionalExpression:clientY
f47469,ReturnStatement:curve
f47470,ArrayExpression:createIndex
f47471,CallExpression:onselectstart
f47472,CallExpression:productID
f47473,ReturnStatement:interval
f47474,FunctionExpression:dirName
f47475,BinaryExpression:translate
f47476,FunctionExpression:controllers
f47477,TemplateElement:XMLHttpRequest
f47478,VariableDeclarator:WebGLRenderingContext
f47479,ReturnStatement:csp
f47480,MemberExpression:CloseEvent
f47481,Literal:setMiterLimit
f47482,Literal:createLinearGradient
f47483,Identifier:onaudioprocess
f47484,BinaryExpression:failed
f47485,SwitchStatement:call
f47486,IfStatement:reset
f47487,Identifier:accessKey
f47488,TemplateLiteral:imageHeight
f47489,VariableDeclarator:speak
f47490,MemberExpression:sorted
f47491,AssignmentExpression:online
f47492,MemberExpression:response
f47493,LogicalExpression:validationMessage
f47494,FunctionDeclaration:createQuery
f47495,ReturnStatement:IntersectionObserver
f47496,IfStatement:metadata
f47497,FunctionExpression:waiting
f47498,Identifier:silent
f47499,Identifier:removeStream
f47500,Literal:responseStart
f47501,ArrayExpression:HTMLTableColElement
f47502,AssignmentExpression:containerId
f47503,BinaryExpression:execCommand
f47504,Identifier:offline
f47505,BinaryExpression:getData
f47506,IfStatement:handle
f47507,AssignmentExpression:delay
f47508,LogicalExpression:code
f47509,ArrayExpression:accuracy
f47510,NewExpression:elements
f47511,ReturnStatement:string
f47512,Literal:MSGestureHold
f47513,IfStatement:replaceState
f47514,ReturnStatement:system
f47515,Property:allowFullScreen
f47516,MemberExpression:webgl2
f47517,MemberExpression:vpn
f47518,ForInStatement:options
f47519,BinaryExpression:onremovetrack
f47520,Literal:diffuseConstant
f47521,LogicalExpression:wasClean
f47522,VariableDeclarator:acceleration
f47523,Property:ERROR
f47524,BinaryExpression:ClipboardEvent
f47525,MemberExpression:MutationEvent
f47526,FunctionDeclaration:only
f47527,FunctionDeclaration:offsetLeft
f47528,MethodDefinition:duration
f47529,IfStatement:locked
f47530,SequenceExpression:prop
f47531,VariableDeclarator:remoteId
f47532,Literal:deadline
f47533,FunctionDeclaration:cancelBubble
f47534,MemberExpression:p1
f47535,IfStatement:mousedown
f47536,BinaryExpression:coneOuterAngle
f47537,Property:sandbox
f47538,Literal:getVRDisplays
f47539,Property:delay
f47540,NewExpression:Geolocation
f47541,ArrayExpression:navigationStart
f47542,Property:onpause
f47543,Literal:fullscreen
f47544,MemberExpression:updating
f47545,Property:viewTarget
f47546,ArrayExpression:openKeyCursor
f47547,CallExpression:DeviceLightEvent
f47548,NewExpression:reason
f47549,SequenceExpression:labels
f47550,Literal:removeAttributeNS
f47551,ArrayExpression:webkit
f47552,SwitchCase:boundary
f47553,MethodDefinition:createSession
f47554,NewExpression:protocols
f47555,Identifier:fwidth
f47556,VariableDeclarator:all
f47557,VariableDeclarator:patternUnits
f47558,Property:showModal
f47559,Identifier:gain
f47560,Property:Function
f47561,ArrayExpression:exact
f47562,Literal:SecurityPolicyViolationEvent
f47563,Identifier:queryCommandEnabled
f47564,Literal:nomatch
f47565,FunctionDeclaration:USVString
f47566,IfStatement:request
f47567,UpdateExpression:move
f47568,VariableDeclarator:flash
f47569,ArrayExpression:bevel
f47570,AssignmentExpression:both
f47571,Identifier:pageshow
f47572,Property:filesystem
f47573,NewExpression:FileReader
f47574,Property:trackList
f47575,MemberExpression:parentElement
f47576,Literal:uniformMatrix3x2fv
f47577,ThrowStatement:vb
f47578,ArrayExpression:0x01
f47579,ArrayExpression:blob
f47580,IfStatement:task
f47581,Identifier:SVGSwitchElement
f47582,MemberExpression:startTime
f47583,LogicalExpression:performance
f47584,CallExpression:cloneNode
f47585,SequenceExpression:search
f47586,VariableDeclarator:current
f47587,VariableDeclarator:href
f47588,CallExpression:getClientRect
f47589,Literal:toggleAttribute
f47590,SwitchCase:webgl
f47591,LogicalExpression:removeAttribute
f47592,Identifier:nextElementSibling
f47593,VariableDeclarator:unregister
f47594,MethodDefinition:setPosition
f47595,Identifier:vLink
f47596,BinaryExpression:enable
f47597,Property:onorientationchange
f47598,CallExpression:sensors
f47599,IfStatement:supports
f47600,ArrayExpression:onanimationend
f47601,MemberExpression:WEBGL_debug_renderer_info
f47602,VariableDeclarator:vertical
f47603,FunctionExpression:handleMove
f47604,BinaryExpression:release
f47605,Identifier:createAttribute
f47606,Property:address
f47607,VariableDeclarator:splitText
f47608,FunctionDeclaration:loading
f47609,FunctionExpression:lineDashOffset
f47610,BinaryExpression:negative
f47611,CallExpression:Report
f47612,Property:lineCap
f47613,BinaryExpression:onuserproximity
f47614,MemberExpression:onpointerlockchange
f47615,VariableDeclarator:appearance
f47616,UnaryExpression:moveLeft
f47617,VariableDeclarator:__defineGetter__
f47618,AssignmentExpression:requestFullscreen
f47619,UnaryExpression:identity
f47620,FunctionExpression:deleted
f47621,VariableDeclarator:originalTarget
f47622,Identifier:plugins
f47623,CallExpression:secureConnectionStart
f47624,Literal:http
f47625,FunctionDeclaration:createDocumentFragment
f47626,ArrayExpression:HTMLInputElement
f47627,MemberExpression:unitType
f47628,MemberExpression:WebGL2RenderingContext
f47629,VariableDeclarator:count
f47630,LogicalExpression:protocols
f47631,Identifier:FONT_FEATURE_VALUES_RULE
f47632,SequenceExpression:messageType
f47633,CallExpression:serviceWorker
f47634,ConditionalExpression:end
f47635,ConditionalExpression:receiver
f47636,FunctionDeclaration:isDirectory
f47637,AssignmentExpression:lineWidth
f47638,VariableDeclarator:MessageChannel
f47639,VariableDeclarator:availWidth
f47640,AssignmentExpression:keys
f47641,CallExpression:setVersion
f47642,Identifier:getActiveAttrib
f47643,BinaryExpression:CanvasGradient
f47644,TemplateElement:Blob
f47645,BinaryExpression:requestData
f47646,Literal:requestFileSystem
f47647,MethodDefinition:setCurrentTime
f47648,BinaryExpression:endAngle
f47649,ArrayExpression:bias
f47650,Literal:SVGTransform
f47651,VariableDeclarator:hasOwnProperty
f47652,FunctionDeclaration:paymentMethod
f47653,ArrayExpression:onMSFullscreenError
f47654,MemberExpression:SVGSVGElement
f47655,FunctionExpression:slice
f47656,MemberExpression:VIEWPORT_RULE
f47657,Property:tiltY
f47658,Literal:trailer
f47659,MemberExpression:COMPRESSED_RGB_PVRTC_2BPPV1_IMG
f47660,Identifier:document
f47661,ArrayExpression:outerHTML
f47662,MemberExpression:spawnNotification
f47663,VariableDeclarator:scrollHeight
f47664,MemberExpression:document
f47665,ArrowFunctionExpression:className
f47666,MethodDefinition:toJson
f47667,MemberExpression:NOT_FOUND_ERR
f47668,CallExpression:requestsReceived
f47669,ConditionalExpression:TextTrack
f47670,BinaryExpression:static
f47671,ConditionalExpression:location
f47672,SequenceExpression:MessageChannel
f47673,UnaryExpression:p1
f47674,LogicalExpression:handleMove
f47675,FunctionDeclaration:priority
f47676,Property:FormData
f47677,SwitchCase:origin
f47678,AssignmentExpression:TypedArray
f47679,Property:outerText
f47680,MemberExpression:target
f47681,MemberExpression:deviceName
f47682,Literal:isCollapsed
f47683,UnaryExpression:clientTop
f47684,BinaryExpression:vendorId
f47685,CallExpression:remote
f47686,Property:requestAutocomplete
f47687,Property:requestPointerLock
f47688,Identifier:selectionDirection
f47689,IfStatement:targetElement
f47690,Identifier:midi
f47691,CallExpression:prop
f47692,NewExpression:fullScreen
f47693,NewExpression:getNotifications
f47694,ReturnStatement:caption
f47695,FunctionExpression:exception
f47696,Identifier:forms
f47697,ReturnStatement:outerHeight
f47698,SwitchCase:tabindex
f47699,Property:isReload
f47700,Property:SVGElementInstance
f47701,SequenceExpression:fullscreen
f47702,MemberExpression:bgcolor
f47703,MethodDefinition:clientY
f47704,Literal:isQuery
f47705,MemberExpression:keepalive
f47706,Identifier:isRemote
f47707,Literal:constructor
f47708,ArrayExpression:clearImmediate
f47709,Property:deleteQuery
f47710,MemberExpression:isContextLost
f47711,ArrayExpression:compileShader
f47712,Literal:Bluetooth
f47713,VariableDeclarator:other
f47714,Property:conditionText
f47715,ForInStatement:extend
f47716,MethodDefinition:enabled


==> includes/canvas_font_packed.txt <==
eval("Fonts =[\"monospace\",..,\"sans-serif\"];
CanvasElem = document.createElement(\"canvas\")
;CanvasElem.width = \"100\";CanvasElem.height =
\"100\";context = CanvasElem.getContext('2d');
FPDict= {};for(i=0;i<Fonts.length;i++){
CanvasElem.font = Fonts[i];FPDict[Fonts[i]] =
CanvasElem.measureText(\"example\").width;}")


==> includes/canvas_font_unpacked.txt <==
// Canvas font fingerprinting script.
Fonts = ["monospace" , ... , "sans-serif"];

CanvasElem = document.createElement("canvas");
CanvasElem.width = "100";
CanvasElem.height = "100";
context = CanvasElem.getContext('2d');
FPDict= {};
for (i = 0; i < Fonts.length; i++)
{
    CanvasElem.font = Fonts[i];
    FPDict[Fonts[i]] = context.measureText("example").width;
}


==> includes/code.txt <==
eval("Fonts =[\"monospace\",..,\"sans-serif\"];
CanvasElem = document.createElement(\"canvas\")
;CanvasElem.width = \"100\";CanvasElem.height =
\"100\";context = CanvasElem.getContext('2d');
FPDict= {};for(i=0;i<Fonts.length;i++){
CanvasElem.font = Fonts[i];FPDict[Fonts[i]] =
CanvasElem.measureText(\"example\").width;}")


==> includes/deviating_script_example_2.txt <==
...
function d(a) {
var b, c, d, e, f = String.fromCharCode;
if (!k || !k.fillText) return !1;
switch (k.clearRect(0,0,j.width,j.height),
k.textBaseline="top",k.font="600 32px Arial",a)
{ case "flag":
return k.fillText(f(55356,56826,55356,56819),
0,0), b = j.toDataURL(),k.clearRect(0,0,
j.width,j.height),k.fillText(f(55356,56826,
8203,55356,56819),0,0), c = j.toDataURL(),
...
8203, 56128, 56423,8203,56128,56447),0, 0), 
c = j.toDataURL(), b !== c);
case "emoji4":
return k.fillText(f(55358,56794,8205,9794,
65039),0,0),d=j.toDataURL(),k.clearRect(0,0,
j.width, j.height), k.fillText(f(55358,56794,
8203,9794,65039),0,0),e=j.toDataURL(),d !== e
}
return !1
}
...
